Kernel methods for center manifold approximation and a data-based version of the Center Manifold Theorem

For dynamical systems with a non hyperbolic equilibrium, it is possible to significantly simplify the study of stability by means of the center manifold theory. This theory allows to isolate the complicated asymptotic behavior of the system close to the equilibrium point and to obtain meaningful predictions of its behavior by analyzing a reduced order system on the so-called center manifold. Since the center manifold is usually not known, good approximation methods are important as the center manifold theorem states that the stability properties of the origin of the reduced order system are the same as those of the origin of the full order system. In this work, we establish a data-based version of the center manifold theorem that works by considering an approximation in place of an exact manifold. Also the error between the approximated and the original reduced dynamics are quantified. We then use an apposite data-based kernel method to construct a suitable approximation of the manifold close to the equilibrium, which is compatible with our general error theory. The data are collected by repeated numerical simulation of the full system by means of a high-accuracy solver, which generates sets of discrete trajectories that are then used as a training set. The method is tested on different examples which show promising performance and good accuracy.

==> example1_with_algebraic.csv <==
input,manifold1,manifold2,residual1,residual2,manifold3,residual3
-0.1,-0.01020409,-0.01018903,6.839117E-06,1.926741E-05,-0.0101,1.216E-05
-0.0998,-0.01016279,-0.01014818,6.463434E-06,1.848336E-05,-0.010059242396802,1.20141759313766E-05
-0.0996,-0.01012158,-0.01010742,6.091393E-06,1.770651E-05,-0.010018569574426,1.18698157954244E-05
-0.0994,-0.01008045,-0.01006674,5.723205E-06,1.693705E-05,-0.00997798151373,1.17269077518064E-05
-0.0992,-0.01003942,-0.01002615,5.358711E-06,1.617475E-05,-0.00993747819561,1.15854400329866E-05
-0.099,-0.009998465,-0.009985632,4.998091E-06,1.541963E-05,-0.009897059601,1.14454009439205E-05
-0.0988,-0.009957601,-0.009945201,4.640988E-06,1.467167E-05,-0.009856725710874,1.13067788617469E-05
-0.0986,-0.009916822,-0.009904852,4.288012E-06,1.393079E-05,-0.009816476506242,1.11695622354809E-05
-0.0984,-0.009876132,-0.009864587,3.938204E-06,1.3197E-05,-0.009776311968154,1.10337395857066E-05
-0.0982,-0.009835527,-0.009824404,3.592232E-06,1.24703E-05,-0.009736232077698,1.08992995042715E-05
-0.098,-0.009795009,-0.009784304,3.25025E-06,1.175055E-05,-0.009696236816,1.07662306539811E-05
-0.0978,-0.009754578,-0.009744286,2.911587E-06,1.103775E-05,-0.009656326164226,1.06345217682945E-05
-0.0976,-0.009714234,-0.009704352,2.576139E-06,1.033195E-05,-0.009616500103578,1.05041616510207E-05
-0.0974,-0.009673976,-0.0096645,2.245004E-06,9.633141E-06,-0.009576758615298,1.03751391760157E-05
-0.0972,-0.009633804,-0.00962473,1.917081E-06,8.941073E-06,-0.009537101680666,1.02474432868801E-05
-0.097,-0.009593719,-0.009585044,1.592954E-06,8.255802E-06,-0.009497529281,1.0121062996658E-05
-0.0968,-0.009553721,-0.00954544,1.271863E-06,7.577521E-06,-0.009458041397658,9.99598738753585E-06
-0.0966,-0.009513809,-0.009505919,9.544503E-07,6.905903E-06,-0.009418638012034,9.87220561054271E-06
-0.0964,-0.009473983,-0.009466481,6.40557E-07,6.240897E-06,-0.009379319105562,9.74970688525111E-06
-0.0962,-0.009434244,-0.009427126,3.301391E-07,5.582703E-06,-0.009340084659714,9.62848049947847E-06
-0.096,-0.009394592,-0.009387853,2.29813E-08,4.931229E-06,-0.009300934656,9.50851580898941E-06
-0.0958,-0.009355026,-0.009348662,2.803893E-07,4.286346E-06,-0.00926186907597,9.38980223719876E-06
-0.0956,-0.009315546,-0.009309555,5.805303E-07,3.648119E-06,-0.00922288790121,9.27232927487533E-06
-0.0954,-0.009276152,-0.00927053,8.775141E-07,3.016403E-06,-0.009183991113346,9.15608647984644E-06
-0.0952,-0.009236845,-0.009231588,1.170927E-06,2.391136E-06,-0.009145178694042,9.04106347670315E-06
-0.095,-0.009197624,-0.009192729,1.460956E-06,1.772474E-06,-0.009106450625,8.92724995650625E-06
-0.0948,-0.009158489,-0.009153952,1.7477E-06,1.160196E-06,-0.009067806887962,8.81463567649304E-06
-0.0946,-0.009119441,-0.009115258,2.031403E-06,5.545024E-07,-0.009029247464706,8.70321045978474E-06
-0.0944,-0.009080478,-0.009076646,2.311508E-06,4.492881E-08,-0.00899077233705,8.59296419509475E-06
-0.0942,-0.009041602,-0.009038117,2.58843E-06,6.379685E-07,-0.00895238148685,8.48388683643759E-06
-0.094,-0.009002813,-0.008999671,2.862354E-06,1.224666E-06,-0.008914074896,8.37596840283857E-06
-0.0938,-0.008964109,-0.008961308,3.13278E-06,1.805079E-06,-0.008875852546434,8.26919897804427E-06
-0.0936,-0.008925491,-0.008923027,3.400065E-06,2.379156E-06,-0.008837714420122,8.16356871023364E-06
-0.0934,-0.00888696,-0.008884829,3.664222E-06,2.947025E-06,-0.008799660499074,8.05906781172994E-06
-0.0932,-0.008848514,-0.008846713,3.925266E-06,3.508706E-06,-0.008761690765338,7.95568655871337E-06
-0.093,-0.008810155,-0.00880868,4.183096E-06,4.064228E-06,-0.008723805201,7.85341529093441E-06
-0.0928,-0.008771881,-0.008770729,4.437868E-06,4.613567E-06,-0.008686003788186,7.75224441142794E-06
-0.0926,-0.008733694,-0.008732862,4.689538E-06,5.156908E-06,-0.008648286509058,7.65216438622811E-06
-0.0924,-0.008695593,-0.008695076,4.938149E-06,5.694128E-06,-0.008610653345818,7.55316574408382E-06
-0.0922,-0.008657577,-0.008657374,5.18357E-06,6.225196E-06,-0.008573104280706,7.45523907617508E-06
-0.092,-0.008619647,-0.008619754,5.425844E-06,6.750432E-06,-0.008535639296,7.35837503583001E-06
-0.0918,-0.008581804,-0.008582216,5.66544E-06,7.269704E-06,-0.008498258374018,7.26256433824262E-06
-0.0916,-0.008544046,-0.008544761,5.901857E-06,7.782861E-06,-0.008460961497114,7.16779776019123E-06
-0.0914,-0.008506374,-0.008507389,6.135251E-06,8.290155E-06,-0.008423748647682,7.07406613975777E-06
-0.0912,-0.008468789,-0.008470099,6.365919E-06,8.791621E-06,-0.008386619808154,6.98136037604765E-06
-0.091,-0.008431288,-0.008432892,6.593303E-06,9.287353E-06,-0.008349574961,6.88967142891042E-06
-0.0908,-0.008393874,-0.008395767,6.817873E-06,9.777085E-06,-0.00831261408873,6.79899031866123E-06
-0.0906,-0.008356545,-0.008358725,7.039497E-06,1.026107E-05,-0.00827573717389,6.70930812580284E-06
-0.0904,-0.008319302,-0.008321765,7.258245E-06,1.073928E-05,-0.008238944199066,6.62061599074854E-06
-0.0902,-0.008282145,-0.008284888,7.474216E-06,1.121187E-05,-0.008202235146882,6.5329051135457E-06
-0.09,-0.008245074,-0.008248094,7.687276E-06,1.167868E-05,-0.00816561,6.4461667536E-06
-0.0898,-0.008208088,-0.008211382,7.897497E-06,1.21399E-05,-0.008129068741122,6.36039222940049E-06
-0.0896,-0.008171188,-0.008174752,8.104803E-06,1.259555E-05,-0.008092611352986,6.27557291824528E-06
-0.0894,-0.008134374,-0.008138205,8.309521E-06,1.304553E-05,-0.00805623781837,6.19170025596803E-06
-0.0892,-0.008097645,-0.008101741,8.511176E-06,1.348993E-05,-0.00801994812009,6.10876573666505E-06
-0.089,-0.008061001,-0.008065359,8.710122E-06,1.392876E-05,-0.007983742241,6.02676091242323E-06
-0.0888,-0.008024444,-0.008029059,8.906629E-06,1.436213E-05,-0.007947620163994,5.94567739304866E-06
-0.0886,-0.007987972,-0.007992842,9.100277E-06,1.479009E-05,-0.007911581872002,5.86550684579586E-06
-0.0884,-0.007951585,-0.007956708,9.290936E-06,1.521255E-05,-0.007875627347994,5.78624099509795E-06
-0.0882,-0.007915284,-0.007920656,9.478987E-06,1.562962E-05,-0.007839756574978,5.70787162229725E-06
-0.088,-0.007879068,-0.007884686,9.6645E-06,1.604127E-05,-0.007803969536,5.63039056537688E-06
-0.0878,-0.007842938,-0.007848799,9.847484E-06,1.644777E-05,-0.007768266214146,5.55378971869287E-06
-0.0876,-0.007806894,-0.007812994,1.002761E-05,1.684871E-05,-0.007732646592538,5.47806103270703E-06
-0.0874,-0.007770934,-0.007777272,1.020493E-05,1.724444E-05,-0.007697110654338,5.40319651372064E-06
-0.0872,-0.00773506,-0.007741632,1.037982E-05,1.763497E-05,-0.007661658382746,5.3291882236087E-06
-0.087,-0.007699272,-0.007706075,1.055245E-05,1.80202E-05,-0.007626289761,5.25602827955499E-06
-0.0868,-0.007663569,-0.0076706,1.072209E-05,1.840021E-05,-0.007591004772378,5.1837088537878E-06
-0.0866,-0.007627951,-0.007635208,1.08892E-05,1.877516E-05,-0.007555803400194,5.11222217331638E-06
-0.0864,-0.007592418,-0.007599898,1.105403E-05,1.914491E-05,-0.007520685627802,5.0415605196681E-06
-0.0862,-0.007556971,-0.00756467,1.121627E-05,1.950956E-05,-0.007485651438594,4.97171622862635E-06
-0.086,-0.007521609,-0.007529525,1.137567E-05,1.986921E-05,-0.007450700816,4.90268168996905E-06
-0.0858,-0.007486332,-0.007494462,1.153298E-05,2.022375E-05,-0.00741583374349,4.83444934720801E-06
-0.0856,-0.007451141,-0.007459482,1.168771E-05,2.057329E-05,-0.00738105020457,4.76701169732886E-06
-0.0854,-0.007416034,-0.007424584,1.183948E-05,2.091793E-05,-0.007346350182786,4.70036129053177E-06
-0.0852,-0.007381013,-0.007389769,1.198948E-05,2.125746E-05,-0.007311733661722,4.63449072997285E-06
-0.085,-0.007346077,-0.007355035,1.213705E-05,2.159219E-05,-0.007277200625,4.56939267150625E-06
-0.0848,-0.007311226,-0.007320385,1.228156E-05,2.192188E-05,-0.007242751056282,4.50505982342698E-06
-0.0846,-0.00727646,-0.007285816,1.242421E-05,2.224687E-05,-0.007208384939266,4.44148494621441E-06
-0.0844,-0.00724178,-0.00725133,1.256461E-05,2.256693E-05,-0.00717410225769,4.37866085227647E-06
-0.0842,-0.007207184,-0.007216927,1.27024E-05,2.28822E-05,-0.00713990299533,4.3165804056946E-06
-0.084,-0.007172674,-0.007182605,1.283787E-05,2.319267E-05,-0.007105787136,4.25523652196932E-06
-0.0838,-0.007138248,-0.007148366,1.297099E-05,2.349845E-05,-0.007071754663554,4.19462216776659E-06
-0.0836,-0.007103908,-0.00711421,1.310199E-05,2.379946E-05,-0.007037805561882,4.13473036066479E-06
-0.0834,-0.007069652,-0.007080135,1.323066E-05,2.409572E-05,-0.007003939814914,4.07555416890246E-06
-0.0832,-0.007035481,-0.007046144,1.335668E-05,2.438749E-05,-0.006970157406618,4.01708671112669E-06
-0.083,-0.007001396,-0.007012234,1.348079E-05,2.46745E-05,-0.006936458321,3.95932115614223E-06
-0.0828,-0.006967395,-0.006978407,1.360282E-05,2.4957E-05,-0.006902842542106,3.9022507226613E-06
-0.0826,-0.006933479,-0.006944662,1.37222E-05,2.523489E-05,-0.006869310054018,3.84586867905411E-06
-0.0824,-0.006899649,-0.006910999,1.383966E-05,2.550816E-05,-0.006835860840858,3.79016834310002E-06
-0.0822,-0.006865902,-0.006877419,1.395468E-05,2.577698E-05,-0.006802494886786,3.73514308173946E-06
-0.082,-0.006832241,-0.006843921,1.40678E-05,2.604138E-05,-0.006769212176,3.68078631082648E-06
-0.0818,-0.006798665,-0.006810506,1.417848E-05,2.630115E-05,-0.006736012692738,3.62709149488207E-06
-0.0816,-0.006765173,-0.006777172,1.428697E-05,2.65566E-05,-0.006702896421274,3.57405214684811E-06
-0.0814,-0.006731767,-0.006743921,1.439375E-05,2.68076E-05,-0.006669863345922,3.521661827842E-06
-0.0812,-0.006698445,-0.006710753,1.449832E-05,2.705431E-05,-0.006636913451034,3.46991414691209E-06
-0.081,-0.006665207,-0.006677666,1.460043E-05,2.729656E-05,-0.006604046721,3.41880276079363E-06
-0.0808,-0.006632055,-0.006644662,1.470072E-05,2.753456E-05,-0.00657126314025,3.36832137366557E-06
-0.0806,-0.006598987,-0.00661174,1.47987E-05,2.776822E-05,-0.00653856269325,3.31846373690798E-06
-0.0804,-0.006566004,-0.0065789,1.4895E-05,2.799764E-05,-0.006505945364506,3.26922364886008E-06
-0.0802,-0.006533105,-0.006546143,1.498905E-05,2.822277E-05,-0.006473411138562,3.22059495457917E-06
-0.08,-0.006500291,-0.006513468,1.508121E-05,2.844373E-05,-0.00644096,3.1725715456E-06
-0.0798,-0.006467562,-0.006480875,1.517114E-05,2.866053E-05,-0.006408591933442,3.12514735969499E-06
-0.0796,-0.006434917,-0.006448364,1.525923E-05,2.887315E-05,-0.006376306923546,3.07831638063509E-06
-0.0794,-0.006402357,-0.006415936,1.534519E-05,2.908175E-05,-0.00634410495501,3.0320726379513E-06
-0.0792,-0.006369881,-0.00638359,1.542915E-05,2.928623E-05,-0.00631198601257,2.98641020669694E-06
-0.079,-0.00633749,-0.006351326,1.55112E-05,2.948655E-05,-0.006279950081,2.94132320721051E-06
-0.0788,-0.006305184,-0.006319145,1.559157E-05,2.96829E-05,-0.006247997145114,2.89680580487929E-06
-0.0786,-0.006272962,-0.006287045,1.566998E-05,2.987513E-05,-0.006216127189762,2.85285220990366E-06
-0.0784,-0.006240824,-0.006255028,1.574626E-05,3.006342E-05,-0.006184340199834,2.80945667706202E-06
-0.0782,-0.006208771,-0.006223093,1.58206E-05,3.024781E-05,-0.006152636160258,2.76661350547642E-06
-0.078,-0.006176802,-0.00619124,1.589307E-05,3.042823E-05,-0.006121015056,2.72431703837893E-06
-0.0778,-0.006144918,-0.00615947,1.596413E-05,3.060467E-05,-0.006089476872066,2.68256166287857E-06
-0.0776,-0.006113119,-0.006127781,1.603314E-05,3.077726E-05,-0.006058021593498,2.64134180972906E-06
-0.0774,-0.006081403,-0.006096175,1.609982E-05,3.094599E-05,-0.006026649205378,2.6006519530971E-06
-0.0772,-0.006049772,-0.006064651,1.616532E-05,3.111097E-05,-0.005995359692826,2.56048661033149E-06
-0.077,-0.006018225,-0.006033209,1.622859E-05,3.127219E-05,-0.005964153041,2.52084034173276E-06
-0.0768,-0.005986763,-0.00600185,1.629029E-05,3.142947E-05,-0.005933029235098,2.48170775032363E-06
-0.0766,-0.005955385,-0.005970572,1.635016E-05,3.158311E-05,-0.005901988260354,2.44308348162003E-06
-0.0764,-0.005924091,-0.005939377,1.64083E-05,3.173298E-05,-0.005871030102042,2.40496222340285E-06
-0.0762,-0.005892881,-0.005908264,1.646457E-05,3.187915E-05,-0.005840154745474,2.36733870549035E-06
-0.076,-0.005861756,-0.005877233,1.651929E-05,3.202165E-05,-0.005809362176,2.33020769951128E-06
-0.0758,-0.005830715,-0.005846284,1.657197E-05,3.216067E-05,-0.00577865237901,2.29356401867859E-06
-0.0756,-0.005799758,-0.005815417,1.662325E-05,3.229591E-05,-0.00574802533993,2.25740251756392E-06
-0.0754,-0.005768886,-0.005784633,1.667302E-05,3.242758E-05,-0.005717481044226,2.22171809187267E-06
-0.0752,-0.005738097,-0.005753931,1.672071E-05,3.255566E-05,-0.005687019477402,2.1865056782198E-06
-0.075,-0.005707392,-0.00572331,1.676678E-05,3.268028E-05,-0.005656640625,2.15176025390625E-06
-0.0748,-0.005676772,-0.005692772,1.681111E-05,3.280127E-05,-0.005626344472602,2.1174768366961E-06
-0.0746,-0.005646236,-0.005662316,1.685416E-05,3.291886E-05,-0.005596131005826,2.08365048459434E-06
-0.0744,-0.005615784,-0.005631943,1.689542E-05,3.303307E-05,-0.00556600021033,2.05027629562533E-06
-0.0742,-0.005585416,-0.005601651,1.693487E-05,3.314374E-05,-0.00553595207181,2.01734940761192E-06
-0.074,-0.005555132,-0.005571441,1.697307E-05,3.325092E-05,-0.005505986576,1.98486499795526E-06
-0.0738,-0.005524932,-0.005541314,1.700947E-05,3.335486E-05,-0.005476103708674,1.95281828341526E-06
-0.0736,-0.005494816,-0.005511269,1.704436E-05,3.345542E-05,-0.005446303455642,1.92120451989171E-06
-0.0734,-0.005464785,-0.005481305,1.707759E-05,3.355251E-05,-0.005416585802754,1.89001900220608E-06
-0.0732,-0.005434837,-0.005451424,1.710932E-05,3.364648E-05,-0.005386950735898,1.85925706388398E-06
-0.073,-0.005404973,-0.005421625,1.713964E-05,3.373699E-05,-0.005357398241,1.8289140769383E-06
-0.0728,-0.005375193,-0.005391908,1.71686E-05,3.382442E-05,-0.005327928304026,1.79898545165298E-06
-0.0726,-0.005345497,-0.005362273,1.719566E-05,3.390858E-05,-0.005298540910978,1.76946663636747E-06
-0.0724,-0.005315885,-0.00533272,1.722129E-05,3.398934E-05,-0.005269236047898,1.74035311726183E-06
-0.0722,-0.005286356,-0.00530325,1.724557E-05,3.406712E-05,-0.005240013700866,1.71164041814254E-06
-0.072,-0.005256912,-0.005273861,1.726827E-05,3.414166E-05,-0.005210873856,1.68332410022894E-06
-0.0718,-0.005227552,-0.005244554,1.728962E-05,3.42131E-05,-0.005181816499458,1.65539976194029E-06
-0.0716,-0.005198275,-0.00521533,1.730955E-05,3.428142E-05,-0.005152841617434,1.62786303868357E-06
-0.0714,-0.005169082,-0.005186187,1.732814E-05,3.434663E-05,-0.005123949196162,1.6007096026419E-06
-0.0712,-0.005139973,-0.005157127,1.734504E-05,3.44088E-05,-0.005095139221914,1.5739351625636E-06
-0.071,-0.005110948,-0.005128148,1.736052E-05,3.446785E-05,-0.005066411681,1.54753546355193E-06
-0.0708,-0.005082006,-0.005099252,1.737495E-05,3.452411E-05,-0.00503776655977,1.52150628685554E-06
-0.0706,-0.005053149,-0.005070437,1.738784E-05,3.457716E-05,-0.00500920384461,1.49584344965945E-06
-0.0704,-0.005024375,-0.005041705,1.739937E-05,3.462741E-05,-0.004980723521946,1.47054280487681E-06
-0.0702,-0.004995684,-0.005013055,1.740963E-05,3.467465E-05,-0.004952325578242,1.44560024094128E-06
-0.07,-0.004967078,-0.004984487,1.741836E-05,3.471887E-05,-0.00492401,1.4210116816E-06
-0.0698,-0.004938554,-0.004956,1.742567E-05,3.476034E-05,-0.004895776773762,1.39677308570734E-06
-0.0696,-0.004910115,-0.004927596,1.743194E-05,3.479889E-05,-0.004867625886106,1.37288044701917E-06
-0.0694,-0.00488176,-0.004899274,1.743688E-05,3.483463E-05,-0.00483955732365,1.34932979398792E-06
-0.0692,-0.004853488,-0.004871034,1.744052E-05,3.486758E-05,-0.00481157107305,1.32611718955814E-06
-0.069,-0.004825299,-0.004842876,1.744289E-05,3.489772E-05,-0.004783667121,1.30323873096286E-06
-0.0688,-0.004797194,-0.004814799,1.744371E-05,3.492498E-05,-0.004755845454234,1.28069054952052E-06
-0.0686,-0.004769173,-0.004786805,1.74436E-05,3.494951E-05,-0.004728106059522,1.25846881043257E-06
-0.0684,-0.004741235,-0.004758893,1.744202E-05,3.497144E-05,-0.004700448923674,1.23656971258172E-06
-0.0682,-0.004713381,-0.004731063,1.743941E-05,3.499052E-05,-0.004672874033538,1.21498948833082E-06
-0.068,-0.004685611,-0.004703314,1.743575E-05,3.500705E-05,-0.004645381376,1.19372440332245E-06
-0.0678,-0.004657924,-0.004675648,1.743054E-05,3.502094E-05,-0.004617970937986,1.17277075627913E-06
-0.0676,-0.00463032,-0.004648064,1.742418E-05,3.503211E-05,-0.004590642706458,1.15212487880409E-06
-0.0674,-0.0046028,-0.004620562,1.741655E-05,3.504071E-05,-0.004563396668418,1.13178313518289E-06
-0.0672,-0.004575363,-0.004593141,1.7408E-05,3.504665E-05,-0.004536232810906,1.11174192218544E-06
-0.067,-0.00454801,-0.004565803,1.739812E-05,3.505012E-05,-0.004509151121,1.09199766886891E-06
-0.0668,-0.00452074,-0.004538546,1.738717E-05,3.505109E-05,-0.004482151585818,1.07254683638108E-06
-0.0666,-0.004493553,-0.004511372,1.737516E-05,3.504945E-05,-0.004455234192514,1.05338591776448E-06
-0.0664,-0.00446645,-0.004484279,1.736196E-05,3.504526E-05,-0.004428398928282,1.03451143776111E-06
-0.0662,-0.00443943,-0.004457269,1.734731E-05,3.503879E-05,-0.004401645780354,1.01591995261782E-06
-0.066,-0.004412494,-0.00443034,1.733197E-05,3.502973E-05,-0.004374974736,9.97608049892316E-07
-0.0658,-0.004385641,-0.004403493,1.731556E-05,3.501823E-05,-0.00434838578253,9.79572348259841E-07
-0.0656,-0.004358871,-0.004376728,1.729793E-05,3.50043E-05,-0.00432187890729,9.6180949732049E-07
-0.0654,-0.004332185,-0.004350045,1.727949E-05,3.49882E-05,-0.004295454097666,9.44316177407148E-07
-0.0652,-0.004305582,-0.004323444,1.725939E-05,3.496956E-05,-0.004269111341082,9.27089099394098E-07
-0.065,-0.004279062,-0.004296925,1.723865E-05,3.494871E-05,-0.004242850625,9.1012500450625E-07
-0.0648,-0.004252625,-0.004270488,1.721689E-05,3.49254E-05,-0.004216671936922,8.93420664129019E-07
-0.0646,-0.004226272,-0.004244133,1.719404E-05,3.48998E-05,-0.004190575264386,8.76972879618852E-07
-0.0644,-0.004200002,-0.00421786,1.717027E-05,3.487201E-05,-0.00416456059497,8.60778482114375E-07
-0.0642,-0.004173815,-0.004191668,1.714549E-05,3.484201E-05,-0.00413862791629,8.44834332348202E-07
-0.064,-0.004147711,-0.004165559,1.711957E-05,3.480969E-05,-0.004112777216,8.29137320459371E-07
-0.0638,-0.00412169,-0.004139531,1.709274E-05,3.477517E-05,-0.004087008481794,8.13684365806411E-07
-0.0636,-0.004095753,-0.004113585,1.706467E-05,3.473857E-05,-0.004061321701402,7.98472416781073E-07
-0.0634,-0.004069899,-0.004087721,1.703603E-05,3.469977E-05,-0.004035716862594,7.83498450622665E-07
-0.0632,-0.004044128,-0.004061939,1.700661E-05,3.465876E-05,-0.004010193953178,7.68759473233054E-07
-0.063,-0.00401844,-0.004036239,1.697598E-05,3.461567E-05,-0.003984752961,7.5425251899228E-07
-0.0628,-0.003992834,-0.004010621,1.694426E-05,3.457048E-05,-0.003959393873946,7.39974650574831E-07
-0.0626,-0.003967312,-0.003985085,1.691166E-05,3.452328E-05,-0.003934116679938,7.25922958766527E-07
-0.0624,-0.003941874,-0.00395963,1.687848E-05,3.447396E-05,-0.003908921366938,7.12094562282057E-07
-0.0622,-0.003916518,-0.003934257,1.684419E-05,3.442264E-05,-0.003883807922946,6.98486607583148E-07
-0.062,-0.003891245,-0.003908967,1.680902E-05,3.436923E-05,-0.003858776336,6.85096268697358E-07
-0.0618,-0.003866055,-0.003883758,1.677303E-05,3.431386E-05,-0.003833826594178,6.71920747037516E-07
-0.0616,-0.003840949,-0.003858631,1.673603E-05,3.425663E-05,-0.003808958685594,6.58957271221783E-07
-0.0614,-0.003815925,-0.003833585,1.669824E-05,3.419735E-05,-0.003784172598402,6.46203096894354E-07
-0.0612,-0.003790984,-0.003808622,1.665967E-05,3.413617E-05,-0.003759468320794,6.33655506546785E-07
-0.061,-0.003766126,-0.00378374,1.662041E-05,3.407311E-05,-0.003734845841,6.21311809339956E-07
-0.0608,-0.003741351,-0.003758941,1.658016E-05,3.400815E-05,-0.00371030514729,6.09169340926667E-07
-0.0606,-0.003716659,-0.003734223,1.653913E-05,3.394129E-05,-0.00368584622797,5.97225463274852E-07
-0.0604,-0.00369205,-0.003709586,1.649716E-05,3.387261E-05,-0.003661469071386,5.85477564491438E-07
-0.0602,-0.003667524,-0.003685032,1.645449E-05,3.380212E-05,-0.003637173665922,5.73923058646826E-07
-0.06,-0.00364308,-0.00366056,1.641102E-05,3.372982E-05,-0.00361296,5.625593856E-07
-0.0598,-0.00361872,-0.003636169,1.636695E-05,3.365571E-05,-0.003588828062082,5.51384010824264E-07
-0.0596,-0.003594442,-0.00361186,1.632196E-05,3.357989E-05,-0.003564777840666,5.40394425233612E-07
-0.0594,-0.003570248,-0.003587633,1.627624E-05,3.350235E-05,-0.00354080932429,5.29588145009719E-07
-0.0592,-0.003546136,-0.003563488,1.622972E-05,3.342299E-05,-0.00351692250153,5.18962711429562E-07
-0.059,-0.003522106,-0.003539425,1.618243E-05,3.334199E-05,-0.003493117361,5.08515690693669E-07
-0.0588,-0.00349816,-0.003515443,1.613455E-05,3.325935E-05,-0.003469393891354,4.98244673754988E-07
-0.0586,-0.003474296,-0.003491543,1.608602E-05,3.317498E-05,-0.003445752081282,4.88147276148387E-07
-0.0584,-0.003450516,-0.003467725,1.603675E-05,3.308895E-05,-0.003422191919514,4.78221137820777E-07
-0.0582,-0.003426817,-0.003443989,1.598663E-05,3.300139E-05,-0.003398713394818,4.68463922961858E-07
-0.058,-0.003403202,-0.003420334,1.593609E-05,3.291218E-05,-0.003375316496,4.58873319835488E-07
-0.0578,-0.003379669,-0.003396762,1.588458E-05,3.282131E-05,-0.003352001211906,4.49447040611684E-07
-0.0576,-0.003356219,-0.003373271,1.583248E-05,3.272893E-05,-0.003328767531418,4.4018282119923E-07
-0.0574,-0.003332852,-0.003349862,1.577987E-05,3.263508E-05,-0.003305615443458,4.31078421078925E-07
-0.0572,-0.003309567,-0.003326534,1.572661E-05,3.253967E-05,-0.003282544936986,4.22131623137437E-07
-0.057,-0.003286365,-0.003303289,1.567259E-05,3.244268E-05,-0.003259556001,4.13340233501792E-07
-0.0568,-0.003263246,-0.003280125,1.561776E-05,3.234433E-05,-0.003236648624538,4.04702081374475E-07
-0.0566,-0.003240209,-0.003257043,1.556275E-05,3.224443E-05,-0.003213822796674,3.96215018869155E-07
-0.0564,-0.003217255,-0.003234042,1.550682E-05,3.214304E-05,-0.003191078506522,3.87876920847027E-07
-0.0562,-0.003194383,-0.003211124,1.545024E-05,3.204036E-05,-0.003168415743234,3.79685684753782E-07
-0.056,-0.003171595,-0.003188287,1.539352E-05,3.193624E-05,-0.003145834496,3.71639230457184E-07
-0.0558,-0.003148888,-0.003165532,1.533593E-05,3.183068E-05,-0.00312333475405,3.63735500085274E-07
-0.0556,-0.003126264,-0.003142858,1.527766E-05,3.172379E-05,-0.00310091650665,3.55972457865191E-07
-0.0554,-0.003103723,-0.003120267,1.521863E-05,3.161557E-05,-0.003078579743106,3.48348089962607E-07
-0.0552,-0.003081264,-0.003097756,1.515943E-05,3.150583E-05,-0.003056324452762,3.40860404321786E-07
-0.055,-0.003058888,-0.003075328,1.509965E-05,3.139503E-05,-0.003034150625,3.3350743050625E-07
-0.0548,-0.003036594,-0.003052982,1.503918E-05,3.128286E-05,-0.003012058249242,3.26287219540072E-07
-0.0546,-0.003014383,-0.003030717,1.49787E-05,3.116932E-05,-0.002990047314946,3.19197843749775E-07
-0.0544,-0.002992254,-0.003008534,1.491698E-05,3.105461E-05,-0.00296811781161,3.12237396606858E-07
-0.0542,-0.002970207,-0.002986433,1.485495E-05,3.093856E-05,-0.00294626972877,3.05403992570923E-07
-0.054,-0.002948243,-0.002964413,1.479237E-05,3.08215E-05,-0.002924503056,2.98695766933426E-07
-0.0538,-0.002926362,-0.002942475,1.472969E-05,3.070301E-05,-0.002902817782914,2.92110875662043E-07
-0.0536,-0.002904563,-0.002920619,1.466628E-05,3.058346E-05,-0.002881213899162,2.85647495245642E-07
-0.0534,-0.002882846,-0.002898844,1.460236E-05,3.046277E-05,-0.002859691394434,2.79303822539874E-07
-0.0532,-0.002861212,-0.002877152,1.4538E-05,3.034089E-05,-0.002838250258458,2.73078074613375E-07
-0.053,-0.00283966,-0.00285554,1.447305E-05,3.021782E-05,-0.002816890481,2.66968488594582E-07
-0.0528,-0.002818191,-0.002834011,1.440795E-05,3.009369E-05,-0.002795612051866,2.60973321519157E-07
-0.0526,-0.002796803,-0.002812563,1.434204E-05,2.99685E-05,-0.002774414960898,2.55090850178026E-07
-0.0524,-0.002775499,-0.002791197,1.427608E-05,2.984219E-05,-0.002753299197978,2.49319370966027E-07
-0.0522,-0.002754276,-0.002769913,1.42097E-05,2.97148E-05,-0.002732264753026,2.43657199731169E-07
-0.052,-0.002733136,-0.00274871,1.414236E-05,2.958642E-05,-0.002711311616,2.38102671624503E-07
-0.0518,-0.002712078,-0.002727589,1.407499E-05,2.945692E-05,-0.002690439776898,2.32654140950598E-07
-0.0516,-0.002691102,-0.00270655,1.400736E-05,2.932655E-05,-0.002669649225754,2.27309981018631E-07
-0.0514,-0.002670209,-0.002685592,1.393915E-05,2.919512E-05,-0.002648939952642,2.22068583994082E-07
-0.0512,-0.002649398,-0.002664716,1.387054E-05,2.906278E-05,-0.002628311947674,2.16928360751043E-07
-0.051,-0.002628669,-0.002643921,1.380162E-05,2.892942E-05,-0.002607765201,2.11887740725126E-07
-0.0508,-0.002608022,-0.002623209,1.373231E-05,2.879523E-05,-0.00258729970281,2.06945171766989E-07
-0.0506,-0.002587458,-0.002602578,1.366248E-05,2.866002E-05,-0.00256691544333,2.02099119996457E-07
-0.0504,-0.002566975,-0.002582028,1.359256E-05,2.852398E-05,-0.002546612412826,1.97348069657265E-07
-0.0502,-0.002546575,-0.00256156,1.352216E-05,2.838683E-05,-0.002526390601602,1.92690522972389E-07
-0.05,-0.002526258,-0.002541174,1.345146E-05,2.824906E-05,-0.00250625,1.88125E-07
-0.0498,-0.002506022,-0.00252087,1.338042E-05,2.811031E-05,-0.002486190598402,1.83650038490013E-07
-0.0496,-0.002485868,-0.002500647,1.330907E-05,2.79708E-05,-0.002466212387226,1.79264193741243E-07
-0.0494,-0.002465797,-0.002480506,1.323739E-05,2.783052E-05,-0.00244631535693,1.74966038459167E-07
-0.0492,-0.002445808,-0.002460446,1.316539E-05,2.768936E-05,-0.00242649949801,1.7075416261429E-07
-0.049,-0.002425901,-0.002440468,1.309324E-05,2.754742E-05,-0.002406764801,1.66627173301114E-07
-0.0488,-0.002406075,-0.002420572,1.302055E-05,2.740476E-05,-0.002387111256474,1.62583694597709E-07
-0.0486,-0.002386333,-0.002400757,1.29479E-05,2.726143E-05,-0.002367538855042,1.58622367425893E-07
-0.0484,-0.002366672,-0.002381024,1.287476E-05,2.711708E-05,-0.002348047587354,1.54741849412005E-07
-0.0482,-0.002347093,-0.002361373,1.280102E-05,2.697231E-05,-0.002328637444098,1.50940814748286E-07
-0.048,-0.002327596,-0.002341803,1.272738E-05,2.682667E-05,-0.002309308416,1.47217954054865E-07
-0.0478,-0.002308181,-0.002322314,1.265352E-05,2.668036E-05,-0.002290060493826,1.43571974242337E-07
-0.0476,-0.002288848,-0.002302908,1.25794E-05,2.653337E-05,-0.002270893668378,1.4000159837495E-07
-0.0474,-0.002269598,-0.002283583,1.250524E-05,2.638582E-05,-0.002251807930498,1.36505565534391E-07
-0.0472,-0.002250429,-0.002264339,1.243042E-05,2.623759E-05,-0.002232803271066,1.33082630684166E-07
-0.047,-0.002231343,-0.002245177,1.235575E-05,2.608878E-05,-0.002213879681,1.29731564534588E-07
-0.0468,-0.002212338,-0.002226097,1.228051E-05,2.593923E-05,-0.002195037151258,1.26451153408363E-07
-0.0466,-0.002193415,-0.002207098,1.22052E-05,2.578923E-05,-0.002176275672834,1.23240199106766E-07
-0.0464,-0.002174575,-0.002188181,1.213006E-05,2.563854E-05,-0.002157595236762,1.20097518776429E-07
-0.0462,-0.002155816,-0.002169346,1.205431E-05,2.548743E-05,-0.002138995834114,1.17021944776719E-07
-0.046,-0.002137139,-0.002150592,1.197856E-05,2.533576E-05,-0.002120477456,1.14012324547711E-07
-0.0458,-0.002118544,-0.00213192,1.190251E-05,2.518347E-05,-0.00210204009357,1.11067520478769E-07
-0.0456,-0.002100031,-0.002113329,1.182617E-05,2.503069E-05,-0.00208368373801,1.08186409777713E-07
-0.0454,-0.0020816,-0.00209482,1.174977E-05,2.487745E-05,-0.002065408380546,1.05367884340591E-07
-0.0452,-0.00206325,-0.002076392,1.167331E-05,2.472379E-05,-0.002047214012442,1.0261085062204E-07
-0.045,-0.002044983,-0.002058046,1.159674E-05,2.456954E-05,-0.002029100625,9.991422950625E-08
-0.0448,-0.002026797,-0.002039781,1.151975E-05,2.441484E-05,-0.002011068209562,9.72769561785186E-08
-0.0446,-0.002008694,-0.002021599,1.144286E-05,2.42598E-05,-0.001993116757506,9.46979799974015E-08
-0.0444,-0.001990672,-0.002003497,1.136551E-05,2.410431E-05,-0.00197524626025,9.21762643674594E-08
-0.0442,-0.001972732,-0.001985477,1.128863E-05,2.394841E-05,-0.00195745670925,8.97107866125983E-08
-0.044,-0.001954874,-0.001967539,1.121139E-05,2.37921E-05,-0.001939748096,8.73005378500034E-08
-0.0438,-0.001937098,-0.001949683,1.113375E-05,2.36355E-05,-0.001922120412034,8.49445228646681E-08
-0.0436,-0.001919403,-0.001931907,1.105616E-05,2.347841E-05,-0.001904573648922,8.26417599845141E-08
-0.0434,-0.00190179,-0.001914214,1.097878E-05,2.332104E-05,-0.001887107798274,8.03912809561068E-08
-0.0432,-0.001884259,-0.001896602,1.090074E-05,2.316327E-05,-0.001869722851738,7.81921308209612E-08
-0.043,-0.00186681,-0.001879071,1.082289E-05,2.300534E-05,-0.001852418801,7.60433677924416E-08
-0.0428,-0.001849443,-0.001861622,1.074524E-05,2.284692E-05,-0.001835195637786,7.39440631332524E-08
-0.0426,-0.001832157,-0.001844255,1.066739E-05,2.268833E-05,-0.001818053353858,7.189330103352E-08
-0.0424,-0.001814953,-0.001826969,1.058918E-05,2.252948E-05,-0.001800991941018,6.98901784894668E-08
-0.0422,-0.001797831,-0.001809764,1.051096E-05,2.237034E-05,-0.001784011391106,6.79338051826753E-08
-0.042,-0.00178079,-0.001792642,1.043273E-05,2.221098E-05,-0.001767111696,6.60233033599427E-08
-0.0418,-0.001763831,-0.0017756,1.035479E-05,2.205133E-05,-0.001750292847618,6.41578077137256E-08
-0.0416,-0.001746954,-0.00175864,1.02765E-05,2.189145E-05,-0.001733554837914,6.23364652631752E-08
-0.0414,-0.001730159,-0.001741762,1.019816E-05,2.173149E-05,-0.001716897658882,6.05584352357599E-08
-0.0412,-0.001713445,-0.001724965,1.011991E-05,2.157129E-05,-0.001700321302554,5.88228889494795E-08
-0.041,-0.001696813,-0.00170825,1.004164E-05,2.141084E-05,-0.001683825761,5.71290096956659E-08
-0.0408,-0.001680262,-0.001691616,9.963395E-06,2.125035E-05,-0.00166741102633,5.54759926223735E-08
-0.0406,-0.001663793,-0.001675064,9.884881E-06,2.108963E-05,-0.00165107709069,5.38630446183568E-08
-0.0404,-0.001647406,-0.001658593,9.806691E-06,2.092876E-05,-0.001634823946266,5.22893841976364E-08
-0.0402,-0.001631101,-0.001642204,9.728348E-06,2.076777E-05,-0.001618651585282,5.07542413846515E-08
-0.04,-0.001614877,-0.001625896,9.649984E-06,2.060676E-05,-0.00160256,4.92568576E-08
-0.0398,-0.001598734,-0.00160967,9.571644E-06,2.04456E-05,-0.001586549182722,4.77964855467652E-08
-0.0396,-0.001582673,-0.001593525,9.493257E-06,2.028433E-05,-0.001570619125786,4.63723890974284E-08
-0.0394,-0.001566694,-0.001577462,9.4151E-06,2.012309E-05,-0.00155476982157,4.4983843181368E-08
-0.0392,-0.001550797,-0.001561481,9.336899E-06,1.996183E-05,-0.00153900126249,4.3630133672944E-08
-0.039,-0.001534981,-0.00154558,9.258844E-06,1.980037E-05,-0.001523313441,4.23105572801677E-08
-0.0388,-0.001519246,-0.001529761,9.180399E-06,1.963897E-05,-0.001507706349594,4.10244214339568E-08
-0.0386,-0.001503593,-0.001514024,9.102363E-06,1.947763E-05,-0.001492179980802,3.97710441779748E-08
-0.0384,-0.001488021,-0.001498368,9.024317E-06,1.93162E-05,-0.001476734327194,3.8549754059055E-08
-0.0382,-0.001472532,-0.001482794,8.946362E-06,1.915468E-05,-0.001461369381378,3.73598900182086E-08
-0.038,-0.001457123,-0.001467301,8.868282E-06,1.899338E-05,-0.001446085136,3.62008012822159E-08
-0.0378,-0.001441796,-0.00145189,8.790615E-06,1.883207E-05,-0.001430881583746,3.5071847255802E-08
-0.0376,-0.001426551,-0.00143656,8.712795E-06,1.867076E-05,-0.001415758717338,3.39723974143945E-08
-0.0374,-0.001411387,-0.001421312,8.63536E-06,1.850956E-05,-0.001400716529538,3.29018311974645E-08
-0.0372,-0.001396304,-0.001406145,8.557483E-06,1.834842E-05,-0.001385755013146,3.18595379024504E-08
-0.037,-0.001381303,-0.001391059,8.479963E-06,1.818738E-05,-0.001370874161,3.08449165792627E-08
-0.0368,-0.001366383,-0.001376055,8.402698E-06,1.802647E-05,-0.001356073965978,2.98573759253722E-08
-0.0366,-0.001351545,-0.001361132,8.325413E-06,1.786553E-05,-0.001341354420994,2.88963341814782E-08
-0.0364,-0.001336788,-0.001346291,8.248093E-06,1.770487E-05,-0.001326715519002,2.79612190277589E-08
-0.0362,-0.001322113,-0.001331532,8.171073E-06,1.754432E-05,-0.001312157252994,2.70514674807027E-08
-0.036,-0.001307519,-0.001316853,8.094076E-06,1.738389E-05,-0.001297679616,2.61665257905193E-08
-0.0358,-0.001293007,-0.001302257,8.017466E-06,1.722361E-05,-0.00128328260109,2.53058493391322E-08
-0.0356,-0.001278576,-0.001287741,7.940618E-06,1.706348E-05,-0.00126896620137,2.44689025387503E-08
-0.0354,-0.001264226,-0.001273308,7.864242E-06,1.690364E-05,-0.001254730409986,2.36551587310199E-08
-0.0352,-0.001249958,-0.001258955,7.787686E-06,1.674392E-05,-0.001240575220122,2.28641000867554E-08
-0.035,-0.001235771,-0.001244684,7.711399E-06,1.658447E-05,-0.001226500625,2.209521750625E-08
-0.0348,-0.001221665,-0.001230495,7.635424E-06,1.642525E-05,-0.001212506617882,2.13480105201644E-08
-0.0346,-0.001207641,-0.001216387,7.559223E-06,1.626625E-05,-0.001198593192066,2.06219871909947E-08
-0.0344,-0.001193698,-0.00120236,7.48342E-06,1.610748E-05,-0.00118476034089,1.9916664015118E-08
-0.0342,-0.001179836,-0.001188415,7.408028E-06,1.594886E-05,-0.00117100805773,1.92315658254164E-08
-0.034,-0.001166056,-0.001174551,7.33251E-06,1.579062E-05,-0.001157336336,1.85662256944783E-08
-0.0338,-0.001152357,-0.001160768,7.257343E-06,1.563271E-05,-0.001143745169154,1.79201848383775E-08
-0.0336,-0.00113874,-0.001147067,7.182309E-06,1.547502E-05,-0.001130234550682,1.72929925210291E-08
-0.0334,-0.001125203,-0.001133448,7.107218E-06,1.531768E-05,-0.001116804474114,1.66842059591221E-08
-0.0332,-0.001111748,-0.00111991,7.032635E-06,1.51606E-05,-0.001103454933018,1.60933902276292E-08
-0.033,-0.001098374,-0.001106453,6.95808E-06,1.500392E-05,-0.001090185921,1.55201181658919E-08
-0.0328,-0.001085082,-0.001093078,6.883652E-06,1.484752E-05,-0.001076997431706,1.49639702842825E-08
-0.0326,-0.001071871,-0.001079784,6.809685E-06,1.469146E-05,-0.001063889458818,1.44245346714414E-08
-0.0324,-0.001058741,-0.001066572,6.735814E-06,1.453579E-05,-0.001050861996058,1.39014069020896E-08
-0.0322,-0.001045692,-0.001053441,6.66208E-06,1.438046E-05,-0.001037915037186,1.33941899454168E-08
-0.032,-0.001032725,-0.001040391,6.588701E-06,1.422555E-05,-0.001025048576,1.29024940740444E-08
-0.0318,-0.001019838,-0.001027423,6.515513E-06,1.407102E-05,-0.001012262606338,1.24259367735627E-08
-0.0316,-0.001007033,-0.001014536,6.442357E-06,1.391688E-05,-0.000999557122074,1.19641426526428E-08
-0.0314,-0.0009943094,-0.001001731,6.369476E-06,1.37632E-05,-0.000986932117122,1.15167433537226E-08
-0.0312,-0.000981667,-0.0009890067,6.297116E-06,1.360986E-05,-0.000974387585434,1.10833774642665E-08
-0.031,-0.0009691056,-0.0009763641,6.224882E-06,1.345702E-05,-0.000961923521,1.06636904285991E-08
-0.0308,-0.0009566254,-0.0009638029,6.152816E-06,1.330458E-05,-0.00094953991785,1.0257334460311E-08
-0.0306,-0.0009442263,-0.0009513232,6.080959E-06,1.315267E-05,-0.00093723677005,9.86396845523948E-09
-0.0304,-0.0009319086,-0.0009389248,6.009497E-06,1.300111E-05,-0.000925014071706,9.48325790502046E-09
-0.0302,-0.0009196718,-0.0009266077,5.938123E-06,1.285007E-05,-0.000912871816962,9.11487481121366E-09
-0.03,-0.0009075163,-0.0009143722,5.867169E-06,1.269961E-05,-0.00090081,8.7584976E-09
-0.0298,-0.0008954419,-0.000902218,5.796356E-06,1.254955E-05,-0.000888828615042,8.41381103745097E-09
-0.0296,-0.0008834488,-0.0008901452,5.726015E-06,1.240004E-05,-0.000876927656346,8.08050614536979E-09
-0.0294,-0.0008715367,-0.0008781538,5.655752E-06,1.225109E-05,-0.00086510711821,7.75828011770412E-09
-0.0292,-0.0008597057,-0.0008662437,5.585839E-06,1.210256E-05,-0.00085336699497,7.44683623753011E-09
-0.029,-0.000847956,-0.0008544151,5.516288E-06,1.195466E-05,-0.000841707281,7.14588379460738E-09
-0.0288,-0.0008362874,-0.0008426677,5.447053E-06,1.180718E-05,-0.000830127970714,6.85513800350495E-09
-0.0286,-0.0008246996,-0.0008310018,5.377855E-06,1.166035E-05,-0.000818629058562,6.57431992229764E-09
-0.0284,-0.0008131934,-0.0008194174,5.309431E-06,1.151414E-05,-0.000807210539034,6.30315637183279E-09
-0.0282,-0.0008017677,-0.0008079141,5.240658E-06,1.136837E-05,-0.000795872406658,6.04137985556712E-09
-0.028,-0.0007904234,-0.0007964923,5.172567E-06,1.122322E-05,-0.000784614656,5.78872847997338E-09
-0.0278,-0.0007791606,-0.0007851519,5.105167E-06,1.107866E-05,-0.000773437281666,5.54494587551664E-09
-0.0276,-0.0007679783,-0.0007738929,5.037539E-06,1.093481E-05,-0.000762340278298,5.30978111819996E-09
-0.0274,-0.0007568771,-0.0007627153,4.970161E-06,1.079154E-05,-0.000751323640578,5.08298865167919E-09
-0.0272,-0.000745857,-0.0007516189,4.903274E-06,1.06488E-05,-0.000740387363226,4.86432820994667E-09
-0.027,-0.0007349182,-0.0007406039,4.836919E-06,1.050668E-05,-0.000729531441,4.6535647405837E-09
-0.0268,-0.0007240601,-0.0007296704,4.770554E-06,1.036532E-05,-0.000718755868698,4.45046832858131E-09
-0.0266,-0.0007132833,-0.0007188182,4.704743E-06,1.022456E-05,-0.000708060641154,4.25481412072944E-09
-0.0264,-0.0007025874,-0.0007080473,4.639233E-06,1.008447E-05,-0.000697445753242,4.06638225057403E-09
-0.0262,-0.0006919726,-0.0006973578,4.574065E-06,9.945016E-06,-0.000686911199874,3.8849577639419E-09
-0.026,-0.0006814386,-0.0006867497,4.509046E-06,9.806222E-06,-0.000676456976,3.71033054503321E-09
-0.0258,-0.0006709858,-0.0006762228,4.444563E-06,9.6681E-06,-0.00066608307661,3.54229524308132E-09
-0.0256,-0.0006606141,-0.0006657774,4.380453E-06,9.530721E-06,-0.00065578949673,3.38065119957967E-09
-0.0254,-0.0006503233,-0.0006554133,4.316668E-06,9.394039E-06,-0.000645576231426,3.22520237607566E-09
-0.0252,-0.0006401136,-0.0006451306,4.253362E-06,9.25801E-06,-0.000635443275802,3.07575728253127E-09
-0.025,-0.0006299844,-0.0006349292,4.189936E-06,9.122738E-06,-0.000625390625,2.93212890625E-09
-0.0248,-0.0006199367,-0.0006248092,4.127445E-06,8.988242E-06,-0.000615418274202,2.7941346413703E-09
-0.0246,-0.0006099699,-0.0006147706,4.065174E-06,8.854543E-06,-0.000605526218626,2.66159621892493E-09
-0.0244,-0.0006000838,-0.0006048131,4.003044E-06,8.721401E-06,-0.00059571445353,2.53433963746621E-09
-0.0242,-0.0005902789,-0.0005949371,3.941501E-06,8.589073E-06,-0.00058598297421,2.41219509425694E-09
-0.024,-0.000580555,-0.0005851425,3.88038E-06,8.457555E-06,-0.000576331776,2.29499691702682E-09
-0.0238,-0.0005709119,-0.0005754292,3.819488E-06,8.326818E-06,-0.000566760854274,2.18258349629401E-09
-0.0236,-0.0005613499,-0.0005657971,3.759153E-06,8.196716E-06,-0.000557270204442,2.07479721825185E-09
-0.0234,-0.0005518686,-0.0005562465,3.698977E-06,8.067601E-06,-0.000547859821954,1.97148439822036E-09
-0.0232,-0.0005424682,-0.0005467772,3.639204E-06,7.939186E-06,-0.000538529702298,1.87249521466244E-09
-0.023,-0.000533149,-0.0005373893,3.580073E-06,7.811592E-06,-0.000529279841,1.7776836437645E-09
-0.0228,-0.0005239107,-0.0005280826,3.521305E-06,7.684741E-06,-0.000520110233626,1.68690739458133E-09
-0.0226,-0.000514753,-0.0005188572,3.462732E-06,7.558698E-06,-0.000511020875778,1.60002784474513E-09
-0.0224,-0.0005056763,-0.0005097132,3.40454E-06,7.433476E-06,-0.000502011763098,1.51690997673832E-09
-0.0222,-0.0004966808,-0.0005006506,3.347055E-06,7.309232E-06,-0.000493082891266,1.43742231473012E-09
-0.022,-0.0004877657,-0.0004916692,3.289561E-06,7.185661E-06,-0.000484234256,1.36143686197658E-09
-0.0218,-0.0004789319,-0.0004827693,3.23288E-06,7.063069E-06,-0.000475465853058,1.28882903878392E-09
-0.0216,-0.0004701789,-0.0004739505,3.176526E-06,6.941153E-06,-0.000466777678234,1.21947762103512E-09
-0.0214,-0.0004615068,-0.0004652132,3.120566E-06,6.82034E-06,-0.000458169727362,1.15326467927929E-09
-0.0212,-0.0004529154,-0.0004565571,3.064834E-06,6.700127E-06,-0.000449641996314,1.09007551838394E-09
-0.021,-0.0004444052,-0.0004479824,3.009921E-06,6.580973E-06,-0.000441194481,1.02979861774978E-09
-0.0208,-0.0004359751,-0.000439489,2.954699E-06,6.462697E-06,-0.00043282717737,9.72325572087974E-10
-0.0206,-0.0004276265,-0.000431077,2.900573E-06,6.345268E-06,-0.00042454008141,9.17551032759608E-10
-0.0204,-0.0004193589,-0.0004227462,2.846999E-06,6.228682E-06,-0.000416333189146,8.65372649677211E-10
-0.0202,-0.0004111717,-0.0004144967,2.793432E-06,6.113085E-06,-0.000408206496642,8.15691013768193E-10
-0.02,-0.0004030656,-0.0004063287,2.740492E-06,5.998448E-06,-0.00040016,7.684096E-10
-0.0198,-0.0003950401,-0.0003982418,2.687836E-06,5.884571E-06,-0.000392193695362,7.23434710966806E-10
-0.0196,-0.0003870956,-0.0003902363,2.635793E-06,5.77166E-06,-0.000384307578906,6.80675421037601E-10
-0.0194,-0.000379232,-0.000382312,2.584195E-06,5.659634E-06,-0.00037650164685,6.40043521065498E-10
-0.0192,-0.000371449,-0.0003744692,2.532877E-06,5.548702E-06,-0.00036877589545,6.01453463658079E-10
-0.019,-0.000363747,-0.0003667076,2.482252E-06,5.438583E-06,-0.000361130321,5.64822309008656E-10
-0.0188,-0.0003561258,-0.0003590272,2.432008E-06,5.329402E-06,-0.000353564919834,5.30069671288235E-10
-0.0186,-0.0003485854,-0.0003514283,2.382269E-06,5.221315E-06,-0.000346079688322,4.9711766559807E-10
-0.0184,-0.0003411255,-0.0003439107,2.332665E-06,5.114103E-06,-0.000338674622874,4.65890855482629E-10
-0.0182,-0.0003337466,-0.0003364743,2.283726E-06,5.007894E-06,-0.000331349719938,4.36316201002799E-10
-0.018,-0.0003264486,-0.0003291192,2.235342E-06,4.902531E-06,-0.000324104976,4.08323007369216E-10
-0.0178,-0.0003192315,-0.0003218455,2.187551E-06,4.79829E-06,-0.000316940387586,3.8184287413553E-10
-0.0176,-0.0003120946,-0.0003146531,2.139748E-06,4.695074E-06,-0.000309855951258,3.56809644951472E-10
-0.0174,-0.0003050391,-0.0003075418,2.092929E-06,4.592669E-06,-0.000302851663618,3.33159357875576E-10
-0.0172,-0.000298064,-0.000300512,2.046257E-06,4.491327E-06,-0.000295927521306,3.10830196247391E-10
-0.017,-0.0002911699,-0.0002935635,2.000292E-06,4.391157E-06,-0.000289083521,2.89762440119056E-10
-0.0168,-0.0002843564,-0.0002866963,1.954663E-06,4.291863E-06,-0.000282319659418,2.69898418246086E-10
-0.0166,-0.0002776238,-0.0002799102,1.90955E-06,4.193498E-06,-0.000275635933314,2.5118246063722E-10
-0.0164,-0.0002709718,-0.0002732056,1.864844E-06,4.09629E-06,-0.000269032339482,2.33560851663203E-10
-0.0162,-0.0002644006,-0.0002665822,1.820755E-06,4.000033E-06,-0.000262508874754,2.16981783724343E-10
-0.016,-0.00025791,-0.0002600401,1.77694E-06,3.904843E-06,-0.000256065536,2.01395311476736E-10
-0.0158,-0.0002515004,-0.0002535792,1.733842E-06,3.810632E-06,-0.00024970232013,1.86753306616982E-10
-0.0156,-0.0002451713,-0.0002471998,1.691089E-06,3.717575E-06,-0.00024341922409,1.73009413225295E-10
-0.0154,-0.0002389232,-0.0002409015,1.649036E-06,3.62547E-06,-0.000237216244866,1.60119003666854E-10
-0.0152,-0.0002327556,-0.0002346847,1.607252E-06,3.534496E-06,-0.000231093379482,1.48039135051262E-10
-0.015,-0.0002266687,-0.000228549,1.565948E-06,3.444512E-06,-0.000225050625,1.3672850625E-10
-0.0148,-0.0002206628,-0.0002224947,1.525362E-06,3.35564E-06,-0.000219087978522,1.26147415471727E-10
-0.0146,-0.0002147373,-0.0002165216,1.485093E-06,3.267827E-06,-0.000213205437186,1.16257718395316E-10
-0.0144,-0.0002088929,-0.0002106298,1.445554E-06,3.181081E-06,-0.00020740299817,1.07022786860495E-10
-0.0142,-0.0002031291,-0.0002048193,1.406516E-06,3.095353E-06,-0.00020168065869,9.84074681159679E-11
-0.014,-0.0001974455,-0.0001990901,1.367464E-06,3.010799E-06,-0.000196038416,9.0378044624896E-11
-0.0138,-0.000191843,-0.0001934422,1.329361E-06,2.927312E-06,-0.000190476267394,8.29021944276246E-11
-0.0136,-0.0001863213,-0.0001878755,1.291836E-06,2.844875E-06,-0.000184994210202,7.59489520615282E-11
-0.0134,-0.0001808802,-0.0001823902,1.254748E-06,2.763646E-06,-0.000179592241794,6.94886700378647E-11
-0.0132,-0.0001755196,-0.0001769861,1.217957E-06,2.683465E-06,-0.000174270359578,6.34929808755208E-11
-0.013,-0.0001702401,-0.0001716633,1.182109E-06,2.604376E-06,-0.000169028561,5.7934759691536E-11
-0.0128,-0.0001650409,-0.0001664217,1.146422E-06,2.526335E-06,-0.000163866843546,5.27880873482941E-11
-0.0126,-0.0001599224,-0.0001612615,1.111222E-06,2.449505E-06,-0.000158785204738,4.80282141572718E-11
-0.0124,-0.0001548844,-0.0001561825,1.076368E-06,2.373729E-06,-0.000153783642138,4.36315241392367E-11
-0.0122,-0.0001499276,-0.0001511848,1.042651E-06,2.299083E-06,-0.000148862153346,3.95754998407884E-11
-0.012,-0.0001450514,-0.0001462684,1.009262E-06,2.225645E-06,-0.000144020736,3.5838687707136E-11
-0.0118,-0.0001402556,-0.0001414332,9.762909E-07,2.153231E-06,-0.000139259387778,3.24006640110123E-11
-0.0116,-0.0001355405,-0.0001366793,9.437148E-07,2.081979E-06,-0.000134578106394,2.92420013376192E-11
-0.0114,-0.0001309061,-0.0001320068,9.118578E-07,2.01194E-06,-0.000129976889602,2.63442356255073E-11
-0.0112,-0.0001263523,-0.0001274155,8.803753E-07,1.942991E-06,-0.000125455735194,2.36898337632901E-11
-0.011,-0.000121879,-0.0001229053,8.493299E-07,1.875126E-06,-0.000121014641,2.1262161742096E-11
-0.0108,-0.0001174868,-0.0001184766,8.191625E-07,1.808573E-06,-0.00011665360489,1.90454533636645E-11
-0.0106,-0.0001131752,-0.0001141291,7.895571E-07,1.743095E-06,-0.00011237262477,1.70247795039913E-11
-0.0104,-0.0001089439,-0.0001098629,7.601398E-07,1.678777E-06,-0.000108171698586,1.51860179324326E-11
-0.0102,-0.0001047933,-0.000105678,7.312928E-07,1.615615E-06,-0.000104050824322,1.35158236861776E-11
-0.01,-0.0001007235,-0.0001015742,7.032238E-07,1.55355E-06,-0.00010001,1.20016E-11
-0.0098,-9.673439E-05,-9.755176E-05,6.756751E-07,1.492726E-06,-9.60492236816E-05,1.06314697912041E-11
-0.0096,-9.282559E-05,-9.361067E-05,6.483593E-07,1.433143E-06,-9.21684934656E-05,9.39424769967837E-12
-0.0094,-8.899776E-05,-8.975077E-05,6.219205E-07,1.374656E-06,-8.83678074896E-05,8.27941268297367E-12
-0.0092,-8.525052E-05,-8.597213E-05,5.959841E-07,1.317352E-06,-8.46471639296E-05,7.27708116632502E-12
-0.009,-8.158381E-05,-8.22748E-05,5.704955E-07,1.261263E-06,-8.1006561E-05,6.377980747536E-12
-0.0088,-7.799754E-05,-7.865876E-05,5.45371E-07,1.20639E-06,-7.74459969536E-05,5.57342445664769E-12
-0.0086,-7.4492E-05,-7.512385E-05,5.209051E-07,1.152563E-06,-7.39654700816E-05,4.85528557031537E-12
-0.0084,-7.106732E-05,-7.167029E-05,4.972175E-07,1.100016E-06,-7.05649787136E-05,4.21597298081777E-12
-0.0082,-6.77234E-05,-6.8298E-05,4.742242E-07,1.048668E-06,-6.72445212176E-05,3.64840711962539E-12
-0.008,-6.44598E-05,-6.500703E-05,4.514919E-07,9.9858E-07,-6.4004096E-05,3.145996435456E-12
-0.0078,-6.127671E-05,-6.179728E-05,4.291986E-07,9.496417E-07,-6.08437015056E-05,2.70261442674731E-12
-0.0076,-5.817403E-05,-5.866877E-05,4.072599E-07,9.018878E-07,-5.77633362176E-05,2.31257722847799E-12
-0.0074,-5.51524E-05,-5.562157E-05,3.86319E-07,8.553827E-07,-5.47629986576E-05,1.97062175327043E-12
-0.0072,-5.221125E-05,-5.265559E-05,3.657968E-07,8.100459E-07,-5.18426873856E-05,1.67188438670981E-12
-0.007,-4.935071E-05,-4.977084E-05,3.458418E-07,7.658846E-07,-4.9002401E-05,1.411880236816E-12
-0.0068,-4.657094E-05,-4.696741E-05,3.266021E-07,7.229939E-07,-4.62421381376E-05,1.18648293760634E-12
-0.0066,-4.387141E-05,-4.424527E-05,3.075567E-07,6.813528E-07,-4.35618974736E-05,9.91905006689003E-13
-0.0064,-4.125243E-05,-4.160437E-05,2.890282E-07,6.409119E-07,-4.09616777216E-05,8.24678756828274E-13
-0.0062,-3.871442E-05,-3.904464E-05,2.714267E-07,6.015928E-07,-3.84414776336E-05,6.81637761424893E-13
-0.006,-3.625689E-05,-3.65662E-05,2.542597E-07,5.635216E-07,-3.6001296E-05,5.59898873856E-13
-0.0058,-3.388015E-05,-3.416913E-05,2.3785E-07,5.267954E-07,-3.36411316496E-05,4.56844800621075E-13
-0.0056,-3.158353E-05,-3.185331E-05,2.215304E-07,4.912791E-07,-3.13609834496E-05,3.70107228241852E-13
-0.0054,-2.936796E-05,-2.961859E-05,2.062343E-07,4.568377E-07,-2.91608503056E-05,2.97550503865814E-13
-0.0052,-2.723263E-05,-2.746528E-05,1.911491E-07,4.237733E-07,-2.70407311616E-05,2.37255869524565E-13
-0.005,-2.517798E-05,-2.539318E-05,1.767134E-07,3.918937E-07,-2.5000625E-05,1.8750625E-13
-0.0048,-2.320404E-05,-2.340239E-05,1.629583E-07,3.612977E-07,-2.30405308416E-05,1.46771594252869E-13
-0.0046,-2.131065E-05,-2.149278E-05,1.497401E-07,3.318519E-07,-2.11604477456E-05,1.13694770369957E-13
-0.0044,-1.949768E-05,-1.966449E-05,1.369152E-07,3.037141E-07,-1.93603748096E-05,8.70780139877801E-14
-0.0042,-1.776529E-05,-1.791739E-05,1.246599E-07,2.767513E-07,-1.76403111696E-05,6.58699301523194E-14
-0.004,-1.611367E-05,-1.625159E-05,1.131506E-07,2.510637E-07,-1.6000256E-05,4.9153048576E-14
-0.0038,-1.454261E-05,-1.466709E-05,1.02185E-07,2.266644E-07,-1.44402085136E-05,3.61319322547422E-14
-0.0036,-1.305211E-05,-1.316383E-05,9.176485E-08,2.034794E-07,-1.29601679616E-05,2.61218394095852E-14
-0.0034,-1.164196E-05,-1.174177E-05,8.168773E-08,1.814931E-07,-1.15601336336E-05,1.85379387190248E-14
-0.0032,-1.03129E-05,-1.040108E-05,7.268261E-08,1.608647E-07,-1.02401048576E-05,1.28850778098605E-14
-0.003,-9.063926E-06,-9.141484E-06,6.376124E-08,1.413173E-07,-9.000081E-06,8.748104976E-15
-0.0028,-7.895399E-06,-7.963224E-06,5.527411E-08,1.230975E-07,-7.8400614656E-06,5.78274409631973E-15
-0.0026,-6.807984E-06,-6.866256E-06,4.789169E-08,1.061617E-07,-6.7600456976E-06,3.70702272433033E-15
-0.0024,-5.800897E-06,-5.850563E-06,4.082927E-08,9.049486E-08,-5.7600331776E-06,2.29325332405027E-15
-0.0022,-4.874455E-06,-4.916102E-06,3.440796E-08,7.605343E-08,-4.8400234256E-06,1.36056762813977E-15
-0.002,-4.028312E-06,-4.062914E-06,2.827937E-08,6.288116E-08,-4.000016E-06,7.68004096E-16
-0.0018,-3.26299E-06,-3.290927E-06,2.296824E-08,5.090535E-08,-3.2400104976E-06,4.08148451193692E-16
-0.0016,-2.57811E-06,-2.600242E-06,1.809691E-08,4.022818E-08,-2.5600065536E-06,2.01327279194767E-16
-0.0014,-1.973819E-06,-1.990814E-06,1.381161E-08,3.08062E-08,-1.9600038416E-06,9.03546681262489E-17
-0.0012,-1.450175E-06,-1.462542E-06,1.017112E-08,2.253793E-08,-1.4400020736E-06,3.58318767970713E-17
-0.001,-1.007178E-06,-1.015819E-06,7.175902E-09,1.581668E-08,-1.000001E-06,1.2000016E-17
-0.0008,-6.446526E-07,-6.501343E-07,4.651796E-09,1.013347E-08,-6.400004096E-07,3.14573068435456E-18
-0.0006,-3.625412E-07,-3.65649E-07,2.54097E-09,5.648697E-09,-3.600001296E-07,5.5987226873856E-19
-0.0004,-1.610766E-07,-1.624647E-07,1.076502E-09,2.464645E-09,-1.600000256E-07,4.915201048576E-20
-0.0002,-4.020038E-08,-4.06253E-08,2.003778E-10,6.252927E-10,-4.00000016E-08,7.6800004096E-22
0,2.910383E-11,5.820766E-11,2.910383E-11,5.820766E-11,0,0
0.0002,-4.032992E-08,-4.06617E-08,3.299146E-10,6.616991E-10,-4.00000016E-08,7.6800004096E-22
0.0004,-1.611902E-07,-1.623923E-07,1.190109E-09,2.392205E-09,-1.600000256E-07,4.915201048576E-20
0.0006,-3.626971E-07,-3.65643E-07,2.696855E-09,5.642716E-09,-3.600001296E-07,5.5987226873856E-19
0.0008,-6.447635E-07,-6.501084E-07,4.762647E-09,1.010757E-08,-6.400004096E-07,3.14573068435456E-18
0.001,-1.007098E-06,-1.015716E-06,7.096147E-09,1.571387E-08,-1.000001E-06,1.2000016E-17
0.0012,-1.450167E-06,-1.462626E-06,1.016269E-08,2.262131E-08,-1.4400020736E-06,3.58318767970713E-17
0.0014,-1.974028E-06,-1.990823E-06,1.402009E-08,3.081478E-08,-1.9600038416E-06,9.03546681262489E-17
0.0016,-2.578099E-06,-2.600234E-06,1.808573E-08,4.022093E-08,-2.5600065536E-06,2.01327279194767E-16
0.0018,-3.26273E-06,-3.290933E-06,2.270827E-08,5.091165E-08,-3.2400104976E-06,4.08148451193692E-16
0.002,-4.028269E-06,-4.062934E-06,2.823625E-08,6.290053E-08,-4.000016E-06,7.68004096E-16
0.0022,-4.874309E-06,-4.916045E-06,3.426157E-08,7.599694E-08,-4.8400234256E-06,1.36056762813977E-15
0.0024,-5.800909E-06,-5.850661E-06,4.084158E-08,9.059236E-08,-5.7600331776E-06,2.29325332405027E-15
0.0026,-6.807835E-06,-6.866445E-06,4.774255E-08,1.063503E-07,-6.7600456976E-06,3.70702272433033E-15
0.0028,-7.895321E-06,-7.963352E-06,5.519633E-08,1.232252E-07,-7.8400614656E-06,5.78274409631973E-15
0.003,-9.063715E-06,-9.141717E-06,6.355106E-08,1.415494E-07,-9.000081E-06,8.748104976E-15
0.0032,-1.031241E-05,-1.040117E-05,7.219455E-08,1.609564E-07,-1.02401048576E-05,1.28850778098605E-14
0.0034,-1.164154E-05,-1.174197E-05,8.127106E-08,1.816907E-07,-1.15601336336E-05,1.85379387190248E-14
0.0036,-1.305182E-05,-1.316408E-05,9.147776E-08,2.037345E-07,-1.29601679616E-05,2.61218394095852E-14
0.0038,-1.454198E-05,-1.466738E-05,1.015619E-07,2.269533E-07,-1.44402085136E-05,3.61319322547422E-14
0.004,-1.611335E-05,-1.625197E-05,1.128315E-07,2.514451E-07,-1.6000256E-05,4.9153048576E-14
0.0042,-1.776475E-05,-1.79178E-05,1.241212E-07,2.771617E-07,-1.76403111696E-05,6.58699301523194E-14
0.0044,-1.949674E-05,-1.966489E-05,1.359822E-07,3.041131E-07,-1.93603748096E-05,8.70780139877801E-14
0.0046,-2.13097E-05,-2.149323E-05,1.487912E-07,3.323086E-07,-2.11604477456E-05,1.13694770369957E-13
0.0048,-2.320281E-05,-2.340285E-05,1.617316E-07,3.617573E-07,-2.30405308416E-05,1.46771594252869E-13
0.005,-2.5177E-05,-2.539382E-05,1.757327E-07,3.92526E-07,-2.5000625E-05,1.8750625E-13
0.0052,-2.723137E-05,-2.746599E-05,1.898905E-07,4.244773E-07,-2.70407311616E-05,2.37255869524565E-13
0.0054,-2.936651E-05,-2.961934E-05,2.047852E-07,4.575896E-07,-2.91608503056E-05,2.97550503865814E-13
0.0056,-3.158235E-05,-3.185413E-05,2.203564E-07,4.921031E-07,-3.13609834496E-05,3.70107228241852E-13
0.0058,-3.387817E-05,-3.416998E-05,2.358743E-07,5.27646E-07,-3.36411316496E-05,4.56844800621075E-13
0.006,-3.625507E-05,-3.656725E-05,2.524427E-07,5.645738E-07,-3.6001296E-05,5.59898873856E-13
0.0062,-3.871262E-05,-3.904588E-05,2.696228E-07,6.028337E-07,-3.84414776336E-05,6.81637761424893E-13
0.0064,-4.125055E-05,-4.160563E-05,2.871503E-07,6.421691E-07,-4.09616777216E-05,8.24678756828274E-13
0.0066,-4.386913E-05,-4.424662E-05,3.052846E-07,6.827008E-07,-4.35618974736E-05,9.91905006689003E-13
0.0068,-4.65683E-05,-4.696887E-05,3.239649E-07,7.244618E-07,-4.62421381376E-05,1.18648293760634E-12
0.007,-4.934783E-05,-4.977247E-05,3.429559E-07,7.675138E-07,-4.9002401E-05,1.411880236816E-12
0.0072,-5.220826E-05,-5.265741E-05,3.628077E-07,8.118594E-07,-5.18426873856E-05,1.67188438670981E-12
0.0074,-5.514911E-05,-5.562357E-05,3.83023E-07,8.573843E-07,-5.47629986576E-05,1.97062175327043E-12
0.0076,-5.817034E-05,-5.867092E-05,4.035698E-07,9.040319E-07,-5.77633362176E-05,2.31257722847799E-12
0.0078,-6.127274E-05,-6.179947E-05,4.252308E-07,9.51832E-07,-6.08437015056E-05,2.70261442674731E-12
0.008,-6.44555E-05,-6.500947E-05,4.471882E-07,1.001018E-06,-6.4004096E-05,3.145996435456E-12
0.0082,-6.771873E-05,-6.830074E-05,4.695554E-07,1.051414E-06,-6.72445212176E-05,3.64840711962539E-12
0.0084,-7.106246E-05,-7.167323E-05,4.923583E-07,1.10296E-06,-7.05649787136E-05,4.21597298081777E-12
0.0086,-7.448689E-05,-7.512692E-05,5.157973E-07,1.155627E-06,-7.39654700816E-05,4.85528557031537E-12
0.0088,-7.799206E-05,-7.866202E-05,5.398983E-07,1.209644E-06,-7.74459969536E-05,5.57342445664769E-12
0.009,-8.157777E-05,-8.22784E-05,5.644542E-07,1.264861E-06,-8.1006561E-05,6.377980747536E-12
0.0092,-8.524417E-05,-8.597591E-05,5.89636E-07,1.32113E-06,-8.46471639296E-05,7.27708116632502E-12
0.0094,-8.899093E-05,-8.975476E-05,6.150911E-07,1.378649E-06,-8.83678074896E-05,8.27941268297367E-12
0.0096,-9.281834E-05,-9.361497E-05,6.411068E-07,1.437442E-06,-9.21684934656E-05,9.39424769967837E-12
0.0098,-9.672671E-05,-9.755636E-05,6.679996E-07,1.497326E-06,-9.60492236816E-05,1.06314697912041E-11
0.01,-0.0001007153,-0.000101579,6.95038E-07,1.558412E-06,-0.00010001,1.20016E-11
0.0102,-0.0001047846,-0.0001056831,7.226257E-07,1.620778E-06,-0.000104050824322,1.35158236861776E-11
0.0104,-0.0001089348,-0.0001098683,7.510498E-07,1.684182E-06,-0.000108171698586,1.51860179324326E-11
0.0106,-0.0001131653,-0.0001141348,7.796659E-07,1.748789E-06,-0.00011237262477,1.70247795039913E-11
0.0108,-0.0001174765,-0.0001184828,8.088775E-07,1.814676E-06,-0.00011665360489,1.90454533636645E-11
0.011,-0.0001218684,-0.0001229118,8.386803E-07,1.881597E-06,-0.000121014641,2.1262161742096E-11
0.0112,-0.0001263408,-0.0001274222,8.688373E-07,1.949744E-06,-0.000125455735194,2.36898337632901E-11
0.0114,-0.0001308942,-0.000132014,8.99897E-07,2.019161E-06,-0.000129976889602,2.63442356255073E-11
0.0116,-0.0001355278,-0.000136687,9.310403E-07,2.089659E-06,-0.000134578106394,2.92420013376192E-11
0.0118,-0.000140242,-0.0001414411,9.626991E-07,2.161136E-06,-0.000139259387778,3.24006640110123E-11
0.012,-0.0001450371,-0.0001462768,9.950435E-07,2.23404E-06,-0.000144020736,3.5838687707136E-11
0.0122,-0.0001499127,-0.0001511936,1.027749E-06,2.307859E-06,-0.000148862153346,3.95754998407884E-11
0.0124,-0.0001548691,-0.0001561918,1.061101E-06,2.382982E-06,-0.000153783642138,4.36315241392367E-11
0.0126,-0.0001599059,-0.0001612712,1.094776E-06,2.459215E-06,-0.000158785204738,4.80282141572718E-11
0.0128,-0.0001650238,-0.0001664319,1.129321E-06,2.536508E-06,-0.000163866843546,5.27880873482941E-11
0.013,-0.0001702218,-0.0001716739,1.163887E-06,2.614985E-06,-0.000169028561,5.7934759691536E-11
0.0132,-0.0001755007,-0.0001769973,1.199051E-06,2.694594E-06,-0.000174270359578,6.34929808755208E-11
0.0134,-0.0001808604,-0.0001824018,1.235013E-06,2.775253E-06,-0.000179592241794,6.94886700378647E-11
0.0136,-0.0001863008,-0.0001878877,1.271329E-06,2.857111E-06,-0.000184994210202,7.59489520615282E-11
0.0138,-0.0001918215,-0.000193455,1.307909E-06,2.940173E-06,-0.000190476267394,8.29021944276246E-11
0.014,-0.0001974231,-0.0001991034,1.345153E-06,3.024148E-06,-0.000196038416,9.0378044624896E-11
0.0142,-0.0002031053,-0.0002048332,1.382823E-06,3.109299E-06,-0.00020168065869,9.84074681159679E-11
0.0144,-0.0002088684,-0.0002106443,1.421089E-06,3.195597E-06,-0.00020740299817,1.07022786860495E-10
0.0146,-0.0002147119,-0.0002165367,1.459713E-06,3.282866E-06,-0.000213205437186,1.16257718395316E-10
0.0148,-0.0002206361,-0.0002225104,1.498745E-06,3.371393E-06,-0.000219087978522,1.26147415471727E-10
0.015,-0.0002266412,-0.0002285654,1.538415E-06,3.460884E-06,-0.000225050625,1.3672850625E-10
0.0152,-0.000232727,-0.0002347018,1.578687E-06,3.551624E-06,-0.000231093379482,1.48039135051262E-10
0.0154,-0.0002388932,-0.0002409194,1.619001E-06,3.643258E-06,-0.000237216244866,1.60119003666854E-10
0.0156,-0.0002451402,-0.0002472182,1.659964E-06,3.735953E-06,-0.00024341922409,1.73009413225295E-10
0.0158,-0.000251468,-0.0002535985,1.701452E-06,3.829815E-06,-0.00024970232013,1.86753306616982E-10
0.016,-0.0002578764,-0.00026006,1.743373E-06,3.92469E-06,-0.000256065536,2.01395311476736E-10
0.0162,-0.0002643657,-0.0002666029,1.785894E-06,4.020768E-06,-0.000262508874754,2.16981783724343E-10
0.0164,-0.0002709357,-0.000273227,1.828864E-06,4.117631E-06,-0.000269032339482,2.33560851663203E-10
0.0166,-0.0002775863,-0.0002799325,1.872131E-06,4.215728E-06,-0.000275635933314,2.5118246063722E-10
0.0168,-0.0002843176,-0.0002867193,1.915834E-06,4.314842E-06,-0.000282319659418,2.69898418246086E-10
0.017,-0.0002911296,-0.0002935874,1.960025E-06,4.414983E-06,-0.000289083521,2.89762440119056E-10
0.0172,-0.0002980225,-0.0003005368,2.004784E-06,4.516104E-06,-0.000295927521306,3.10830196247391E-10
0.0174,-0.0003049958,-0.0003075675,2.049726E-06,4.618273E-06,-0.000302851663618,3.33159357875576E-10
0.0176,-0.00031205,-0.0003146796,2.095165E-06,4.721556E-06,-0.000309855951258,3.56809644951472E-10
0.0178,-0.0003191853,-0.0003218729,2.141472E-06,4.825697E-06,-0.000316940387586,3.8184287413553E-10
0.018,-0.0003264008,-0.0003291476,2.18768E-06,4.930906E-06,-0.000324104976,4.08323007369216E-10
0.0182,-0.0003336973,-0.0003365036,2.23451E-06,5.037097E-06,-0.000331349719938,4.36316201002799E-10
0.0184,-0.0003410745,-0.0003439409,2.281779E-06,5.144303E-06,-0.000338674622874,4.65890855482629E-10
0.0186,-0.0003485326,-0.0003514596,2.329539E-06,5.252524E-06,-0.000346079688322,4.9711766559807E-10
0.0188,-0.0003560713,-0.0003590596,2.377578E-06,5.3617E-06,-0.000353564919834,5.30069671288235E-10
0.019,-0.0003636906,-0.0003667409,2.425978E-06,5.47183E-06,-0.000361130321,5.64822309008656E-10
0.0192,-0.0003713912,-0.0003745035,2.475253E-06,5.582967E-06,-0.00036877589545,6.01453463658079E-10
0.0194,-0.0003791721,-0.0003823475,2.524408E-06,5.695106E-06,-0.00037650164685,6.40043521065498E-10
0.0196,-0.0003870339,-0.0003902728,2.57422E-06,5.808153E-06,-0.000384307578906,6.80675421037601E-10
0.0198,-0.0003949766,-0.0003982795,2.624478E-06,5.922214E-06,-0.000392193695362,7.23434710966806E-10
0.02,-0.0004029999,-0.0004063675,2.674971E-06,6.037164E-06,-0.00040016,7.684096E-10
0.0202,-0.0004111043,-0.0004145368,2.726098E-06,6.153019E-06,-0.000408206496642,8.15691013768193E-10
0.0204,-0.0004192893,-0.0004227874,2.777473E-06,6.269853E-06,-0.000416333189146,8.65372649677211E-10
0.0206,-0.0004275551,-0.0004311194,2.829263E-06,6.387593E-06,-0.00042454008141,9.17551032759608E-10
0.0208,-0.0004359016,-0.0004395328,2.881401E-06,6.506366E-06,-0.00043282717737,9.72325572087974E-10
0.021,-0.0004443291,-0.0004480275,2.934083E-06,6.625923E-06,-0.000441194481,1.02979861774978E-09
0.0212,-0.0004528375,-0.0004566034,2.987126E-06,6.746388E-06,-0.000449641996314,1.09007551838394E-09
0.0214,-0.0004614264,-0.0004652608,3.040319E-06,6.867796E-06,-0.000458169727362,1.15326467927929E-09
0.0216,-0.0004700963,-0.0004739995,3.094089E-06,6.990067E-06,-0.000466777678234,1.21947762103512E-09
0.0218,-0.0004788469,-0.0004828196,3.148079E-06,7.11332E-06,-0.000475465853058,1.28882903878392E-09
0.022,-0.0004876786,-0.000491721,3.202687E-06,7.237354E-06,-0.000484234256,1.36143686197658E-09
0.0222,-0.0004965912,-0.0005007037,3.257672E-06,7.362168E-06,-0.000493082891266,1.43742231473012E-09
0.0224,-0.0005055843,-0.0005097678,3.312735E-06,7.487993E-06,-0.000502011763098,1.51690997673832E-09
0.0226,-0.0005146586,-0.0005189133,3.368507E-06,7.614681E-06,-0.000511020875778,1.60002784474513E-09
0.0228,-0.0005238134,-0.0005281401,3.424338E-06,7.742167E-06,-0.000520110233626,1.68690739458133E-09
0.023,-0.0005330492,-0.0005374483,3.48057E-06,7.870475E-06,-0.000529279841,1.7776836437645E-09
0.0232,-0.0005423659,-0.0005468379,3.537164E-06,7.999682E-06,-0.000538529702298,1.87249521466244E-09
0.0234,-0.0005517637,-0.0005563088,3.594373E-06,8.129718E-06,-0.000547859821954,1.97148439822036E-09
0.0236,-0.000561242,-0.0005658611,3.651635E-06,8.260514E-06,-0.000557270204442,2.07479721825185E-09
0.0238,-0.0005708014,-0.0005754946,3.709347E-06,8.392025E-06,-0.000566760854274,2.18258349629401E-09
0.024,-0.0005804416,-0.0005852096,3.767356E-06,8.524555E-06,-0.000576331776,2.29499691702682E-09
0.0242,-0.0005901628,-0.000595006,3.825768E-06,8.657736E-06,-0.00058598297421,2.41219509425694E-09
0.0244,-0.0005999648,-0.0006048837,3.88437E-06,8.79178E-06,-0.00059571445353,2.53433963746621E-09
0.0246,-0.0006098479,-0.0006148428,3.943502E-06,8.926606E-06,-0.000605526218626,2.66159621892493E-09
0.0248,-0.0006198118,-0.0006248833,4.002891E-06,9.062162E-06,-0.000615418274202,2.7941346413703E-09
0.025,-0.0006298566,-0.0006350051,4.062529E-06,9.19845E-06,-0.000625390625,2.93212890625E-09
0.0252,-0.0006399826,-0.0006452083,4.122842E-06,9.335499E-06,-0.000635443275802,3.07575728253127E-09
0.0254,-0.0006501891,-0.0006554929,4.182947E-06,9.473367E-06,-0.000645576231426,3.22520237607566E-09
0.0256,-0.0006604766,-0.0006658589,4.243417E-06,9.611934E-06,-0.00065578949673,3.38065119957967E-09
0.0258,-0.0006708451,-0.0006763063,4.304327E-06,9.751281E-06,-0.00066608307661,3.54229524308132E-09
0.026,-0.0006812946,-0.000686835,4.365553E-06,9.891314E-06,-0.000676456976,3.71033054503321E-09
0.0262,-0.0006918254,-0.0006974451,4.427345E-06,1.003202E-05,-0.000686911199874,3.8849577639419E-09
0.0264,-0.0007024369,-0.0007081367,4.489198E-06,1.017354E-05,-0.000697445753242,4.06638225057403E-09
0.0266,-0.0007131291,-0.0007189096,4.551133E-06,1.031563E-05,-0.000708060641154,4.25481412072944E-09
0.0268,-0.0007239023,-0.000729764,4.613341E-06,1.04586E-05,-0.000718755868698,4.45046832858131E-09
0.027,-0.0007347568,-0.0007406995,4.67616E-06,1.060197E-05,-0.000729531441,4.6535647405837E-09
0.0272,-0.000745692,-0.0007517166,4.738942E-06,1.074616E-05,-0.000740387363226,4.86432820994667E-09
0.0274,-0.0007567084,-0.0007628152,4.80211E-06,1.089107E-05,-0.000751323640578,5.08298865167919E-09
0.0276,-0.0007678061,-0.0007739951,4.865917E-06,1.103659E-05,-0.000762340278298,5.30978111819996E-09
0.0278,-0.0007789843,-0.0007852563,4.929566E-06,1.118269E-05,-0.000773437281666,5.54494587551664E-09
0.028,-0.0007902439,-0.000796599,4.993744E-06,1.132946E-05,-0.000784614656,5.78872847997338E-09
0.0282,-0.000801584,-0.0008080231,5.057684E-06,1.147692E-05,-0.000795872406658,6.04137985556712E-09
0.0284,-0.0008130055,-0.0008195286,5.122276E-06,1.162493E-05,-0.000807210539034,6.30315637183279E-09
0.0286,-0.0008245081,-0.0008311155,5.187102E-06,1.177357E-05,-0.000818629058562,6.57431992229764E-09
0.0288,-0.0008360915,-0.0008427837,5.252035E-06,1.192273E-05,-0.000830127970714,6.85513800350495E-09
0.029,-0.0008477564,-0.0008545336,5.317528E-06,1.207267E-05,-0.000841707281,7.14588379460738E-09
0.0292,-0.0008595019,-0.0008663647,5.382872E-06,1.2223E-05,-0.00085336699497,7.44683623753011E-09
0.0294,-0.0008713286,-0.0008782772,5.448579E-06,1.237391E-05,-0.00086510711821,7.75828011770412E-09
0.0296,-0.0008832363,-0.0008902712,5.514464E-06,1.252546E-05,-0.000876927656346,8.08050614536979E-09
0.0298,-0.0008952251,-0.0009023466,5.580513E-06,1.267761E-05,-0.000888828615042,8.41381103745097E-09
0.03,-0.0009072952,-0.0009145034,5.647036E-06,1.283024E-05,-0.00090081,8.7584976E-09
0.0302,-0.0009194463,-0.0009267416,5.713613E-06,1.298336E-05,-0.000912871816962,9.11487481121366E-09
0.0304,-0.0009316784,-0.0009390614,5.780408E-06,1.313708E-05,-0.000925014071706,9.48325790502046E-09
0.0306,-0.0009439917,-0.0009514624,5.847465E-06,1.32912E-05,-0.00093723677005,9.86396845523948E-09
0.0308,-0.0009563859,-0.000963945,5.914454E-06,1.344593E-05,-0.00094953991785,1.0257334460311E-08
0.031,-0.0009688615,-0.0009765089,5.981885E-06,1.360108E-05,-0.000961923521,1.06636904285991E-08
0.0312,-0.0009814182,-0.0009891542,6.049514E-06,1.375666E-05,-0.000974387585434,1.10833774642665E-08
0.0314,-0.0009940558,-0.001001881,6.117096E-06,1.391283E-05,-0.000986932117122,1.15167433537226E-08
0.0316,-0.001006775,-0.001014689,6.1852E-06,1.406952E-05,-0.000999557122074,1.19641426526428E-08
0.0318,-0.001019575,-0.001027579,6.253405E-06,1.42265E-05,-0.001012262606338,1.24259367735627E-08
0.032,-0.001032456,-0.00104055,6.321614E-06,1.438394E-05,-0.001025048576,1.29024940740444E-08
0.0322,-0.001045418,-0.001053603,6.38987E-06,1.454184E-05,-0.001037915037186,1.33941899454168E-08
0.0324,-0.001058462,-0.001066737,6.458569E-06,1.470015E-05,-0.001050861996058,1.39014069020896E-08
0.0326,-0.001071587,-0.001079952,6.527377E-06,1.48589E-05,-0.001063889458818,1.44245346714414E-08
0.0328,-0.001084793,-0.001093249,6.596049E-06,1.501801E-05,-0.001076997431706,1.49639702842825E-08
0.033,-0.00109808,-0.001106628,6.665067E-06,1.517746E-05,-0.001090185921,1.55201181658919E-08
0.0332,-0.001111448,-0.001120088,6.734388E-06,1.533739E-05,-0.001103454933018,1.60933902276292E-08
0.0334,-0.001124898,-0.001133629,6.803738E-06,1.549764E-05,-0.001116804474114,1.66842059591221E-08
0.0336,-0.001138429,-0.001147252,6.873248E-06,1.565829E-05,-0.001130234550682,1.72929925210291E-08
0.0338,-0.001152041,-0.001160956,6.942761E-06,1.581921E-05,-0.001143745169154,1.79201848383775E-08
0.034,-0.001165734,-0.001174742,7.012378E-06,1.598053E-05,-0.001157336336,1.85662256944783E-08
0.0342,-0.001179509,-0.001188609,7.082493E-06,1.614201E-05,-0.00117100805773,1.92315658254164E-08
0.0344,-0.001193364,-0.001202558,7.152019E-06,1.630396E-05,-0.00118476034089,1.9916664015118E-08
0.0346,-0.001207301,-0.001216588,7.222015E-06,1.646622E-05,-0.001198593192066,2.06219871909947E-08
0.0348,-0.00122132,-0.001230699,7.292264E-06,1.662871E-05,-0.001212506617882,2.13480105201644E-08
0.035,-0.001235419,-0.001244892,7.362348E-06,1.679141E-05,-0.001226500625,2.209521750625E-08
0.0352,-0.0012496,-0.001259167,7.43257E-06,1.695443E-05,-0.001240575220122,2.28641000867554E-08
0.0354,-0.001263863,-0.001273523,7.503063E-06,1.711775E-05,-0.001254730409986,2.36551587310199E-08
0.0356,-0.001278206,-0.001287961,7.573173E-06,1.728127E-05,-0.00126896620137,2.44689025387503E-08
0.0358,-0.001292631,-0.00130248,7.643902E-06,1.744504E-05,-0.00128328260109,2.53058493391322E-08
0.036,-0.001307137,-0.00131708,7.71454E-06,1.760897E-05,-0.001297679616,2.61665257905193E-08
0.0362,-0.001321724,-0.001331762,7.784869E-06,1.77732E-05,-0.001312157252994,2.70514674807027E-08
0.0364,-0.001336393,-0.001346525,7.855716E-06,1.793743E-05,-0.001326715519002,2.79612190277589E-08
0.0366,-0.001351144,-0.001361371,7.926342E-06,1.810202E-05,-0.001341354420994,2.88963341814782E-08
0.0368,-0.001365975,-0.001376297,7.996992E-06,1.826678E-05,-0.001356073965978,2.98573759253722E-08
0.037,-0.001380888,-0.001391305,8.067769E-06,1.843172E-05,-0.001370874161,3.08449165792627E-08
0.0372,-0.001395882,-0.001406395,8.138629E-06,1.859667E-05,-0.001385755013146,3.18595379024504E-08
0.0374,-0.001410958,-0.001421566,8.209789E-06,1.876182E-05,-0.001400716529538,3.29018311974645E-08
0.0376,-0.001426115,-0.001436818,8.280421E-06,1.892713E-05,-0.001415758717338,3.39723974143945E-08
0.0378,-0.001441354,-0.001452152,8.351266E-06,1.909245E-05,-0.001430881583746,3.5071847255802E-08
0.038,-0.001456673,-0.001467568,8.421989E-06,1.925793E-05,-0.001446085136,3.62008012822159E-08
0.0382,-0.001472075,-0.001483065,8.492835E-06,1.942345E-05,-0.001461369381378,3.73598900182086E-08
0.0384,-0.001487557,-0.001498643,8.56382E-06,1.95891E-05,-0.001476734327194,3.8549754059055E-08
0.0386,-0.001503122,-0.001514304,8.634752E-06,1.975476E-05,-0.001492179980802,3.97710441779748E-08
0.0388,-0.001518767,-0.001530045,8.70556E-06,1.99205E-05,-0.001507706349594,4.10244214339568E-08
0.039,-0.001534495,-0.001545868,8.776488E-06,2.008629E-05,-0.001523313441,4.23105572801677E-08
0.0392,-0.001550303,-0.001561773,8.847144E-06,2.025198E-05,-0.00153900126249,4.3630133672944E-08
0.0394,-0.001566193,-0.001577759,8.917774E-06,2.041776E-05,-0.00155476982157,4.4983843181368E-08
0.0396,-0.001582165,-0.001593827,8.988477E-06,2.058354E-05,-0.001570619125786,4.63723890974284E-08
0.0398,-0.001598218,-0.001609976,9.059094E-06,2.074931E-05,-0.001586549182722,4.77964855467652E-08
0.04,-0.001614352,-0.001626207,9.129839E-06,2.09151E-05,-0.00160256,4.92568576E-08
0.0402,-0.001630568,-0.00164252,9.200407E-06,2.108066E-05,-0.001618651585282,5.07542413846515E-08
0.0404,-0.001646866,-0.001658914,9.270782E-06,2.124633E-05,-0.001634823946266,5.22893841976364E-08
0.0406,-0.001663245,-0.001675389,9.341151E-06,2.141189E-05,-0.00165107709069,5.38630446183568E-08
0.0408,-0.001679706,-0.001691946,9.411382E-06,2.15773E-05,-0.00166741102633,5.54759926223735E-08
0.041,-0.001696248,-0.001708585,9.481777E-06,2.174264E-05,-0.001683825761,5.71290096956659E-08
0.0412,-0.001712872,-0.001725305,9.551827E-06,2.190797E-05,-0.001700321302554,5.88228889494795E-08
0.0414,-0.001729577,-0.001742107,9.621776E-06,2.207299E-05,-0.001716897658882,6.05584352357599E-08
0.0416,-0.001746364,-0.00175899,9.691899E-06,2.223799E-05,-0.001733554837914,6.23364652631752E-08
0.0418,-0.001763233,-0.001775955,9.761539E-06,2.240278E-05,-0.001750292847618,6.41578077137256E-08
0.042,-0.001780183,-0.001793001,9.831058E-06,2.256746E-05,-0.001767111696,6.60233033599427E-08
0.0422,-0.001797215,-0.001810129,9.900874E-06,2.273186E-05,-0.001784011391106,6.79338051826753E-08
0.0424,-0.001814328,-0.001827339,9.970186E-06,2.289616E-05,-0.001800991941018,6.98901784894668E-08
0.0426,-0.001831524,-0.00184463,1.003976E-05,2.306018E-05,-0.001818053353858,7.189330103352E-08
0.0428,-0.0018488,-0.001862003,1.01086E-05,2.32241E-05,-0.001835195637786,7.39440631332524E-08
0.043,-0.001866158,-0.001879457,1.017743E-05,2.338775E-05,-0.001852418801,7.60433677924416E-08
0.0432,-0.001883599,-0.001896993,1.024659E-05,2.355108E-05,-0.001869722851738,7.81921308209612E-08
0.0434,-0.001901121,-0.001914611,1.031519E-05,2.371418E-05,-0.001887107798274,8.03912809561068E-08
0.0436,-0.001918724,-0.00193231,1.03837E-05,2.387686E-05,-0.001904573648922,8.26417599845141E-08
0.0438,-0.001936409,-0.00195009,1.045205E-05,2.403942E-05,-0.001922120412034,8.49445228646681E-08
0.044,-0.001954176,-0.001967953,1.052009E-05,2.420152E-05,-0.001939748096,8.73005378500034E-08
0.0442,-0.001972025,-0.001985897,1.058804E-05,2.436353E-05,-0.00195745670925,8.97107866125983E-08
0.0444,-0.001989955,-0.002003922,1.065555E-05,2.452496E-05,-0.00197524626025,9.21762643674594E-08
0.0446,-0.002007967,-0.002022029,1.07232E-05,2.468615E-05,-0.001993116757506,9.46979799974015E-08
0.0448,-0.002026061,-0.002040218,1.079075E-05,2.484701E-05,-0.002011068209562,9.72769561785186E-08
0.045,-0.002044236,-0.002058488,1.085772E-05,2.500725E-05,-0.002029100625,9.991422950625E-08
0.0452,-0.002062494,-0.00207684,1.092463E-05,2.516736E-05,-0.002047214012442,1.0261085062204E-07
0.0454,-0.002080833,-0.002095274,1.099109E-05,2.532692E-05,-0.002065408380546,1.05367884340591E-07
0.0456,-0.002099254,-0.002113789,1.105723E-05,2.548615E-05,-0.00208368373801,1.08186409777713E-07
0.0458,-0.002117757,-0.002132386,1.112362E-05,2.564491E-05,-0.00210204009357,1.11067520478769E-07
0.046,-0.002136341,-0.002151064,1.118941E-05,2.580317E-05,-0.002120477456,1.14012324547711E-07
0.0462,-0.002155008,-0.002169824,1.125491E-05,2.596088E-05,-0.002138995834114,1.17021944776719E-07
0.0464,-0.002173756,-0.002188666,1.132051E-05,2.611819E-05,-0.002157595236762,1.20097518776429E-07
0.0466,-0.002192586,-0.00220759,1.138541E-05,2.627504E-05,-0.002176275672834,1.23240199106766E-07
0.0468,-0.002211498,-0.002226595,1.144987E-05,2.643125E-05,-0.002195037151258,1.26451153408363E-07
0.047,-0.002230492,-0.002245681,1.151443E-05,2.658699E-05,-0.002213879681,1.29731564534588E-07
0.0472,-0.002249568,-0.002264849,1.157849E-05,2.674212E-05,-0.002232803271066,1.33082630684166E-07
0.0474,-0.002268726,-0.0022841,1.164267E-05,2.68969E-05,-0.002251807930498,1.36505565534391E-07
0.0476,-0.002287965,-0.002303431,1.170585E-05,2.705086E-05,-0.002270893668378,1.4000159837495E-07
0.0478,-0.002307287,-0.002322844,1.176932E-05,2.720425E-05,-0.002290060493826,1.43571974242337E-07
0.048,-0.00232669,-0.002342339,1.183192E-05,2.735713E-05,-0.002309308416,1.47217954054865E-07
0.0482,-0.002346175,-0.002361916,1.189432E-05,2.750934E-05,-0.002328637444098,1.50940814748286E-07
0.0484,-0.002365743,-0.002381574,1.195672E-05,2.766086E-05,-0.002348047587354,1.54741849412005E-07
0.0486,-0.002385392,-0.002401314,1.201852E-05,2.781172E-05,-0.002367538855042,1.58622367425893E-07
0.0488,-0.002405123,-0.002421136,1.207966E-05,2.79619E-05,-0.002387111256474,1.62583694597709E-07
0.049,-0.002424937,-0.002441039,1.214119E-05,2.811143E-05,-0.002406764801,1.66627173301114E-07
0.0492,-0.002444832,-0.002461024,1.220146E-05,2.826025E-05,-0.00242649949801,1.7075416261429E-07
0.0494,-0.002464809,-0.002481091,1.226188E-05,2.840835E-05,-0.00244631535693,1.74966038459167E-07
0.0496,-0.002484869,-0.002501239,1.232174E-05,2.855561E-05,-0.002466212387226,1.79264193741243E-07
0.0498,-0.00250501,-0.002521469,1.238102E-05,2.870211E-05,-0.002486190598402,1.83650038490013E-07
0.05,-0.002525233,-0.002541781,1.244027E-05,2.8848E-05,-0.00250625,1.88125E-07
0.0502,-0.002545539,-0.002562174,1.2499E-05,2.899298E-05,-0.002526390601602,1.92690522972389E-07
0.0504,-0.002565926,-0.00258265,1.255702E-05,2.91372E-05,-0.002546612412826,1.97348069657265E-07
0.0506,-0.002586396,-0.002603206,1.26149E-05,2.928046E-05,-0.00256691544333,2.02099119996457E-07
0.0508,-0.002606948,-0.002623845,1.267208E-05,2.942303E-05,-0.00258729970281,2.06945171766989E-07
0.051,-0.002627582,-0.002644565,1.272901E-05,2.956463E-05,-0.002607765201,2.11887740725126E-07
0.0512,-0.002648298,-0.002665367,1.278534E-05,2.970541E-05,-0.002628311947674,2.16928360751043E-07
0.0514,-0.002669096,-0.002686251,1.284121E-05,2.984526E-05,-0.002648939952642,2.22068583994082E-07
0.0516,-0.002689977,-0.002707216,1.289695E-05,2.998414E-05,-0.002669649225754,2.27309981018631E-07
0.0518,-0.002710939,-0.002728263,1.295176E-05,3.012221E-05,-0.002690439776898,2.32654140950598E-07
0.052,-0.002731984,-0.002749392,1.30062E-05,3.025926E-05,-0.002711311616,2.38102671624503E-07
0.0522,-0.002753111,-0.002770603,1.306013E-05,3.039532E-05,-0.002732264753026,2.43657199731169E-07
0.0524,-0.00277432,-0.002791895,1.311344E-05,3.053056E-05,-0.002753299197978,2.49319370966027E-07
0.0526,-0.002795611,-0.002813269,1.316655E-05,3.066472E-05,-0.002774414960898,2.55090850178026E-07
0.0528,-0.002816985,-0.002834725,1.321891E-05,3.079776E-05,-0.002795612051866,2.60973321519157E-07
0.053,-0.00283844,-0.002856263,1.327073E-05,3.09298E-05,-0.002816890481,2.66968488594582E-07
0.0532,-0.002859979,-0.002877882,1.332216E-05,3.106087E-05,-0.002838250258458,2.73078074613375E-07
0.0534,-0.002881599,-0.002899583,1.337273E-05,3.119074E-05,-0.002859691394434,2.79303822539874E-07
0.0536,-0.002903301,-0.002921366,1.342298E-05,3.131961E-05,-0.002881213899162,2.85647495245642E-07
0.0538,-0.002925086,-0.002943231,1.347261E-05,3.144742E-05,-0.002902817782914,2.92110875662043E-07
0.054,-0.002946954,-0.002965177,1.352156E-05,3.157405E-05,-0.002924503056,2.98695766933426E-07
0.0542,-0.002968903,-0.002987205,1.356967E-05,3.169953E-05,-0.00294626972877,3.05403992570923E-07
0.0544,-0.002990935,-0.003009315,1.361781E-05,3.182378E-05,-0.00296811781161,3.12237396606858E-07
0.0546,-0.003013049,-0.003031507,1.366489E-05,3.194704E-05,-0.002990047314946,3.19197843749775E-07
0.0548,-0.003035246,-0.00305378,1.371164E-05,3.206893E-05,-0.003012058249242,3.26287219540072E-07
0.055,-0.003057525,-0.003076135,1.375746E-05,3.218967E-05,-0.003034150625,3.3350743050625E-07
0.0552,-0.003079886,-0.003098572,1.380282E-05,3.230919E-05,-0.003056324452762,3.40860404321786E-07
0.0554,-0.00310233,-0.003121091,1.384731E-05,3.242743E-05,-0.003078579743106,3.48348089962607E-07
0.0556,-0.003124856,-0.003143692,1.389124E-05,3.254439E-05,-0.00310091650665,3.55972457865191E-07
0.0558,-0.003147465,-0.003166374,1.393493E-05,3.26601E-05,-0.00312333475405,3.63735500085274E-07
0.056,-0.003170156,-0.003189138,1.397738E-05,3.277446E-05,-0.003145834496,3.71639230457184E-07
0.0562,-0.003192929,-0.003211985,1.401956E-05,3.288763E-05,-0.003168415743234,3.79685684753782E-07
0.0564,-0.003215785,-0.003234912,1.406068E-05,3.299916E-05,-0.003191078506522,3.87876920847027E-07
0.0566,-0.003238723,-0.003257922,1.410107E-05,3.310964E-05,-0.003213822796674,3.96215018869155E-07
0.0568,-0.003261744,-0.003281013,1.414089E-05,3.321851E-05,-0.003236648624538,4.04702081374475E-07
0.057,-0.003284848,-0.003304187,1.418022E-05,3.332613E-05,-0.003259556001,4.13340233501792E-07
0.0572,-0.003308034,-0.003327442,1.421857E-05,3.343222E-05,-0.003282544936986,4.22131623137437E-07
0.0574,-0.003331302,-0.003350779,1.425626E-05,3.353692E-05,-0.003305615443458,4.31078421078925E-07
0.0576,-0.003354653,-0.003374198,1.429316E-05,3.364012E-05,-0.003328767531418,4.4018282119923E-07
0.0578,-0.003378087,-0.003397698,1.432929E-05,3.374193E-05,-0.003352001211906,4.49447040611684E-07
0.058,-0.003401603,-0.003421281,1.436475E-05,3.384213E-05,-0.003375316496,4.58873319835488E-07
0.0582,-0.003425202,-0.003444945,1.439922E-05,3.394094E-05,-0.003398713394818,4.68463922961858E-07
0.0584,-0.003448883,-0.003468691,1.443274E-05,3.403812E-05,-0.003422191919514,4.78221137820777E-07
0.0586,-0.003472648,-0.003492519,1.446604E-05,3.413369E-05,-0.003445752081282,4.88147276148387E-07
0.0588,-0.003496494,-0.003516429,1.449823E-05,3.422783E-05,-0.003469393891354,4.98244673754988E-07
0.059,-0.003520424,-0.003540421,1.452954E-05,3.432028E-05,-0.003493117361,5.08515690693669E-07
0.0592,-0.003544436,-0.003564494,1.455994E-05,3.441111E-05,-0.00351692250153,5.18962711429562E-07
0.0594,-0.00356853,-0.00358865,1.458965E-05,3.450043E-05,-0.00354080932429,5.29588145009719E-07
0.0596,-0.003592708,-0.003612887,1.461852E-05,3.458794E-05,-0.003564777840666,5.40394425233612E-07
0.0598,-0.003616968,-0.003637206,1.464648E-05,3.467386E-05,-0.003588828062082,5.51384010824264E-07
0.06,-0.003641311,-0.003661607,1.467375E-05,3.475802E-05,-0.00361296,5.625593856E-07
0.0602,-0.003665736,-0.00368609,1.469973E-05,3.484044E-05,-0.003637173665922,5.73923058646826E-07
0.0604,-0.003690245,-0.003710655,1.472522E-05,3.49212E-05,-0.003661469071386,5.85477564491438E-07
0.0606,-0.003714836,-0.003735302,1.47496E-05,3.50001E-05,-0.00368584622797,5.97225463274852E-07
0.0608,-0.00373951,-0.00376003,1.477305E-05,3.507739E-05,-0.00371030514729,6.09169340926667E-07
0.061,-0.003764266,-0.003784841,1.479557E-05,3.515274E-05,-0.003734845841,6.21311809339956E-07
0.0612,-0.003789106,-0.003809733,1.481744E-05,3.522631E-05,-0.003759468320794,6.33655506546785E-07
0.0614,-0.003814028,-0.003834707,1.483816E-05,3.529808E-05,-0.003784172598402,6.46203096894354E-07
0.0616,-0.003839033,-0.003859764,1.485776E-05,3.536787E-05,-0.003808958685594,6.58957271221783E-07
0.0618,-0.003864122,-0.003884902,1.487666E-05,3.543598E-05,-0.003833826594178,6.71920747037516E-07
0.062,-0.003889292,-0.003910122,1.489436E-05,3.550198E-05,-0.003858776336,6.85096268697358E-07
0.0622,-0.003914546,-0.003935424,1.491104E-05,3.55662E-05,-0.003883807922946,6.98486607583148E-07
0.0624,-0.003939883,-0.003960808,1.492711E-05,3.562842E-05,-0.003908921366938,7.12094562282057E-07
0.0626,-0.003965302,-0.003986274,1.49417E-05,3.568871E-05,-0.003934116679938,7.25922958766527E-07
0.0628,-0.003990805,-0.004011822,1.495577E-05,3.574704E-05,-0.003959393873946,7.39974650574831E-07
0.063,-0.004016391,-0.004037451,1.496844E-05,3.580323E-05,-0.003984752961,7.5425251899228E-07
0.0632,-0.004042059,-0.004063163,1.497998E-05,3.585761E-05,-0.004010193953178,7.68759473233054E-07
0.0634,-0.004067811,-0.004088957,1.499075E-05,3.59097E-05,-0.004035716862594,7.83498450622665E-07
0.0636,-0.004093645,-0.004114832,1.500035E-05,3.595987E-05,-0.004061321701402,7.98472416781073E-07
0.0638,-0.004119563,-0.00414079,1.500889E-05,3.600792E-05,-0.004087008481794,8.13684365806411E-07
0.064,-0.004145563,-0.004166829,1.50162E-05,3.605384E-05,-0.004112777216,8.29137320459371E-07
0.0642,-0.004171647,-0.004192951,1.502264E-05,3.609755E-05,-0.00413862791629,8.44834332348202E-07
0.0644,-0.004197813,-0.004219154,1.502795E-05,3.613925E-05,-0.00416456059497,8.60778482114375E-07
0.0646,-0.004224063,-0.004245439,1.503214E-05,3.617866E-05,-0.004190575264386,8.76972879618852E-07
0.0648,-0.004250396,-0.004271807,1.503512E-05,3.621587E-05,-0.004216671936922,8.93420664129019E-07
0.065,-0.004276812,-0.004298256,1.503674E-05,3.625105E-05,-0.004242850625,9.1012500450625E-07
0.0652,-0.004303311,-0.004324788,1.503758E-05,3.628374E-05,-0.004269111341082,9.27089099394098E-07
0.0654,-0.004329893,-0.004351401,1.503698E-05,3.631428E-05,-0.004295454097666,9.44316177407148E-07
0.0656,-0.004356558,-0.004378096,1.50355E-05,3.634253E-05,-0.00432187890729,9.6180949732049E-07
0.0658,-0.004383307,-0.004404874,1.503253E-05,3.636836E-05,-0.00434838578253,9.79572348259841E-07
0.066,-0.004410139,-0.004431733,1.502864E-05,3.639198E-05,-0.004374974736,9.97608049892316E-07
0.0662,-0.004437053,-0.004458674,1.502332E-05,3.641311E-05,-0.004401645780354,1.01591995261782E-06
0.0664,-0.004464052,-0.004485698,1.50169E-05,3.643215E-05,-0.004428398928282,1.03451143776111E-06
0.0666,-0.004491133,-0.004512803,1.500918E-05,3.644855E-05,-0.004455234192514,1.05338591776448E-06
0.0668,-0.004518297,-0.004539991,1.500018E-05,3.646249E-05,-0.004482151585818,1.07254683638108E-06
0.067,-0.004545545,-0.00456726,1.499012E-05,3.647409E-05,-0.004509151121,1.09199766886891E-06
0.0672,-0.004572877,-0.004594612,1.497877E-05,3.648329E-05,-0.004536232810906,1.11174192218544E-06
0.0674,-0.004600291,-0.004622045,1.496578E-05,3.648987E-05,-0.004563396668418,1.13178313518289E-06
0.0676,-0.004627789,-0.004649561,1.495176E-05,3.649403E-05,-0.004590642706458,1.15212487880409E-06
0.0678,-0.00465537,-0.004677158,1.493663E-05,3.649564E-05,-0.004617970937986,1.17277075627913E-06
0.068,-0.004683034,-0.004704838,1.491978E-05,3.649463E-05,-0.004645381376,1.19372440332245E-06
0.0682,-0.004710782,-0.0047326,1.490179E-05,3.649113E-05,-0.004672874033538,1.21498948833082E-06
0.0684,-0.004738614,-0.004760443,1.48825E-05,3.64849E-05,-0.004700448923674,1.23656971258172E-06
0.0686,-0.004766528,-0.004788369,1.486182E-05,3.647609E-05,-0.004728106059522,1.25846881043257E-06
0.0688,-0.004794526,-0.004816377,1.483965E-05,3.646471E-05,-0.004755845454234,1.28069054952052E-06
0.069,-0.004822608,-0.004844467,1.481624E-05,3.64506E-05,-0.004783667121,1.30323873096286E-06
0.0692,-0.004850773,-0.004872639,1.479169E-05,3.643365E-05,-0.00481157107305,1.32611718955814E-06
0.0694,-0.004879021,-0.004900893,1.476508E-05,3.641415E-05,-0.00483955732365,1.34932979398792E-06
0.0696,-0.004907353,-0.004929229,1.473749E-05,3.639192E-05,-0.004867625886106,1.37288044701917E-06
0.0698,-0.004935768,-0.004957648,1.470836E-05,3.636682E-05,-0.004895776773762,1.39677308570734E-06
0.07,-0.004964267,-0.004986148,1.467784E-05,3.633893E-05,-0.00492401,1.4210116816E-06
0.0702,-0.00499285,-0.005014731,1.46461E-05,3.630839E-05,-0.004952325578242,1.44560024094128E-06
0.0704,-0.005021516,-0.005043395,1.461243E-05,3.627488E-05,-0.004980723521946,1.47054280487681E-06
0.0706,-0.005050265,-0.005072142,1.457761E-05,3.623848E-05,-0.00500920384461,1.49584344965945E-06
0.0708,-0.005079098,-0.005100971,1.454109E-05,3.619919E-05,-0.00503776655977,1.52150628685554E-06
0.071,-0.005108015,-0.005129882,1.450322E-05,3.615702E-05,-0.005066411681,1.54753546355193E-06
0.0712,-0.005137016,-0.005158875,1.446394E-05,3.611183E-05,-0.005095139221914,1.5739351625636E-06
0.0714,-0.0051661,-0.00518795,1.442305E-05,3.606382E-05,-0.005123949196162,1.6007096026419E-06
0.0716,-0.005195267,-0.005217107,1.438036E-05,3.601273E-05,-0.005152841617434,1.62786303868357E-06
0.0718,-0.005224519,-0.005246347,1.433632E-05,3.595868E-05,-0.005181816499458,1.65539976194029E-06
0.072,-0.005253854,-0.005275668,1.429086E-05,3.590164E-05,-0.005210873856,1.68332410022894E-06
0.0722,-0.005283273,-0.005305072,1.42438E-05,3.58414E-05,-0.005240013700866,1.71164041814254E-06
0.0724,-0.005312775,-0.005334558,1.419481E-05,3.577815E-05,-0.005269236047898,1.74035311726183E-06
0.0726,-0.005342362,-0.005364126,1.414445E-05,3.571183E-05,-0.005298540910978,1.76946663636747E-06
0.0728,-0.005372032,-0.005393776,1.409247E-05,3.564237E-05,-0.005327928304026,1.79898545165298E-06
0.073,-0.005401785,-0.005423509,1.403868E-05,3.556971E-05,-0.005357398241,1.8289140769383E-06
0.0732,-0.005431623,-0.005453323,1.398314E-05,3.549389E-05,-0.005386950735898,1.85925706388398E-06
0.0734,-0.005461545,-0.00548322,1.392649E-05,3.54148E-05,-0.005416585802754,1.89001900220608E-06
0.0736,-0.00549155,-0.005513199,1.386766E-05,3.533265E-05,-0.005446303455642,1.92120451989171E-06
0.0738,-0.005521639,-0.00554326,1.380745E-05,3.524707E-05,-0.005476103708674,1.95281828341526E-06
0.074,-0.005551812,-0.005573403,1.374542E-05,3.515833E-05,-0.005505986576,1.98486499795526E-06
0.0742,-0.005582069,-0.005603629,1.368166E-05,3.506617E-05,-0.00553595207181,2.01734940761192E-06
0.0744,-0.00561241,-0.005633936,1.361622E-05,3.497075E-05,-0.00556600021033,2.05027629562533E-06
0.0746,-0.005642835,-0.005664326,1.354885E-05,3.487197E-05,-0.005596131005826,2.08365048459434E-06
0.0748,-0.005673343,-0.005694799,1.347965E-05,3.476984E-05,-0.005626344472602,2.1174768366961E-06
0.075,-0.005703936,-0.005725353,1.340916E-05,3.466415E-05,-0.005656640625,2.15176025390625E-06
0.0752,-0.005734612,-0.005755989,1.333647E-05,3.455512E-05,-0.005687019477402,2.1865056782198E-06
0.0754,-0.005765373,-0.005786708,1.326223E-05,3.444264E-05,-0.005717481044226,2.22171809187267E-06
0.0756,-0.005796218,-0.005817509,1.31861E-05,3.43267E-05,-0.00574802533993,2.25740251756392E-06
0.0758,-0.005827146,-0.005848392,1.310795E-05,3.420723E-05,-0.00577865237901,2.29356401867859E-06
0.076,-0.00585816,-0.005879358,1.302841E-05,3.40842E-05,-0.005809362176,2.33020769951128E-06
0.0762,-0.005889256,-0.005910405,1.294661E-05,3.395761E-05,-0.005840154745474,2.36733870549035E-06
0.0764,-0.005920437,-0.005941535,1.286288E-05,3.382741E-05,-0.005871030102042,2.40496222340285E-06
0.0766,-0.005951702,-0.005972748,1.277754E-05,3.369369E-05,-0.005901988260354,2.44308348162003E-06
0.0768,-0.005983051,-0.006004042,1.269009E-05,3.355628E-05,-0.005933029235098,2.48170775032363E-06
0.077,-0.006014485,-0.006035419,1.260105E-05,3.34152E-05,-0.005964153041,2.52084034173276E-06
0.0772,-0.006046002,-0.006066878,1.250968E-05,3.327037E-05,-0.005995359692826,2.56048661033149E-06
0.0774,-0.006077604,-0.006098419,1.241664E-05,3.312175E-05,-0.006026649205378,2.6006519530971E-06
0.0776,-0.00610929,-0.006130043,1.232192E-05,3.296954E-05,-0.006058021593498,2.64134180972906E-06
0.0778,-0.00614106,-0.006161749,1.222462E-05,3.281355E-05,-0.006089476872066,2.68256166287857E-06
0.078,-0.006172914,-0.006193537,1.212531E-05,3.265372E-05,-0.006121015056,2.72431703837893E-06
0.0782,-0.006204853,-0.006225407,1.20244E-05,3.249003E-05,-0.006152636160258,2.76661350547642E-06
0.0784,-0.006236876,-0.00625736,1.192168E-05,3.232246E-05,-0.006184340199834,2.80945667706202E-06
0.0786,-0.006268983,-0.006289395,1.181664E-05,3.215119E-05,-0.006216127189762,2.85285220990366E-06
0.0788,-0.006301175,-0.006321512,1.170929E-05,3.197575E-05,-0.006247997145114,2.89680580487929E-06
0.079,-0.006333451,-0.006353712,1.160012E-05,3.179647E-05,-0.006279950081,2.94132320721051E-06
0.0792,-0.006365811,-0.006385994,1.148879E-05,3.161341E-05,-0.00631198601257,2.98641020669694E-06
0.0794,-0.006398256,-0.006418358,1.137551E-05,3.142615E-05,-0.00634410495501,3.0320726379513E-06
0.0796,-0.006430785,-0.006450805,1.126012E-05,3.123488E-05,-0.006376306923546,3.07831638063509E-06
0.0798,-0.006463398,-0.006483334,1.114262E-05,3.103964E-05,-0.006408591933442,3.12514735969499E-06
0.08,-0.006496096,-0.006515945,1.102289E-05,3.084029E-05,-0.00644096,3.1725715456E-06
0.0802,-0.006528879,-0.006548639,1.090135E-05,3.063696E-05,-0.006473411138562,3.22059495457917E-06
0.0804,-0.006561745,-0.006581415,1.077694E-05,3.042933E-05,-0.006505945364506,3.26922364886008E-06
0.0806,-0.006594696,-0.006614273,1.065048E-05,3.021773E-05,-0.00653856269325,3.31846373690798E-06
0.0808,-0.006627733,-0.006647214,1.052236E-05,3.000173E-05,-0.00657126314025,3.36832137366557E-06
0.081,-0.006660853,-0.006680237,1.039164E-05,2.978168E-05,-0.006604046721,3.41880276079363E-06
0.0812,-0.006694058,-0.006713342,1.025906E-05,2.955734E-05,-0.006636913451034,3.46991414691209E-06
0.0814,-0.006727348,-0.00674653,1.01239E-05,2.932879E-05,-0.006669863345922,3.521661827842E-06
0.0816,-0.006760721,-0.006779801,9.986272E-06,2.909583E-05,-0.006702896421274,3.57405214684811E-06
0.0818,-0.00679418,-0.006813153,9.846924E-06,2.885864E-05,-0.006736012692738,3.62709149488207E-06
0.082,-0.006827724,-0.006846588,9.704878E-06,2.861707E-05,-0.006769212176,3.68078631082648E-06
0.0822,-0.006861352,-0.006880106,9.560673E-06,2.837115E-05,-0.006802494886786,3.73514308173946E-06
0.0824,-0.006895065,-0.006913706,9.414273E-06,2.812085E-05,-0.006835860840858,3.79016834310002E-06
0.0826,-0.006928862,-0.006947388,9.265355E-06,2.786604E-05,-0.006869310054018,3.84586867905411E-06
0.0828,-0.006962744,-0.006981152,9.114256E-06,2.760676E-05,-0.006902842542106,3.9022507226613E-06
0.083,-0.006996711,-0.007014999,8.960652E-06,2.734304E-05,-0.006936458321,3.95932115614223E-06
0.0832,-0.007030763,-0.007048929,8.804565E-06,2.70748E-05,-0.006970157406618,4.01708671112669E-06
0.0834,-0.007064899,-0.007082941,8.646246E-06,2.680199E-05,-0.007003939814914,4.07555416890246E-06
0.0836,-0.007099121,-0.007117035,8.485428E-06,2.65246E-05,-0.007037805561882,4.13473036066479E-06
0.0838,-0.007133427,-0.007151212,8.322218E-06,2.624262E-05,-0.007071754663554,4.19462216776659E-06
0.084,-0.007167818,-0.007185471,8.156695E-06,2.595599E-05,-0.007105787136,4.25523652196932E-06
0.0842,-0.007202293,-0.007219813,7.988248E-06,2.566468E-05,-0.00713990299533,4.3165804056946E-06
0.0844,-0.007236854,-0.007254237,7.817871E-06,2.536875E-05,-0.00717410225769,4.37866085227647E-06
0.0846,-0.007271499,-0.007288744,7.644382E-06,2.506802E-05,-0.007208384939266,4.44148494621441E-06
0.0848,-0.00730623,-0.007323333,7.468719E-06,2.476259E-05,-0.007242751056282,4.50505982342698E-06
0.085,-0.007341045,-0.007358005,7.290642E-06,2.44524E-05,-0.007277200625,4.56939267150625E-06
0.0852,-0.007375946,-0.007392759,7.109742E-06,2.413735E-05,-0.007311733661722,4.63449072997285E-06
0.0854,-0.007410931,-0.007427595,6.926556E-06,2.381747E-05,-0.007346350182786,4.70036129053177E-06
0.0856,-0.007446002,-0.007462514,6.740729E-06,2.349272E-05,-0.00738105020457,4.76701169732886E-06
0.0858,-0.007481157,-0.007497516,6.551996E-06,2.316311E-05,-0.00741583374349,4.83444934720801E-06
0.086,-0.007516398,-0.0075326,6.361063E-06,2.282855E-05,-0.007450700816,4.90268168996905E-06
0.0862,-0.007551723,-0.007567767,6.167406E-06,2.248902E-05,-0.007485651438594,4.97171622862635E-06
0.0864,-0.007587134,-0.007603016,5.970728E-06,2.214454E-05,-0.007520685627802,5.0415605196681E-06
0.0866,-0.007622629,-0.007638347,5.771564E-06,2.1795E-05,-0.007555803400194,5.11222217331638E-06
0.0868,-0.00765821,-0.007673762,5.569963E-06,2.144038E-05,-0.007591004772378,5.1837088537878E-06
0.087,-0.007693877,-0.007709258,5.365542E-06,2.108068E-05,-0.007626289761,5.25602827955499E-06
0.0872,-0.007729628,-0.007744837,5.158262E-06,2.071594E-05,-0.007661658382746,5.3291882236087E-06
0.0874,-0.007765464,-0.007780499,4.948258E-06,2.034608E-05,-0.007697110654338,5.40319651372064E-06
0.0876,-0.007801386,-0.007816244,4.73569E-06,1.997108E-05,-0.007732646592538,5.47806103270703E-06
0.0878,-0.007837393,-0.00785207,4.520033E-06,1.959073E-05,-0.007768266214146,5.55378971869287E-06
0.088,-0.007873485,-0.00788798,4.301678E-06,1.920525E-05,-0.007803969536,5.63039056537688E-06
0.0882,-0.007909662,-0.007923972,4.080873E-06,1.881453E-05,-0.007839756574978,5.70787162229725E-06
0.0884,-0.007945925,-0.007960046,3.856775E-06,1.841848E-05,-0.007875627347994,5.78624099509795E-06
0.0886,-0.007982273,-0.007996203,3.63012E-06,1.801709E-05,-0.007911581872002,5.86550684579586E-06
0.0888,-0.008018707,-0.008032443,3.400496E-06,1.761038E-05,-0.007947620163994,5.94567739304866E-06
0.089,-0.008055225,-0.008068766,3.167805E-06,1.71983E-05,-0.007983742241,6.02676091242323E-06
0.0892,-0.00809183,-0.00810517,2.932553E-06,1.67808E-05,-0.00801994812009,6.10876573666505E-06
0.0894,-0.008128519,-0.008141658,2.69407E-06,1.635784E-05,-0.00805623781837,6.19170025596803E-06
0.0896,-0.008165294,-0.008178228,2.452917E-06,1.592946E-05,-0.008092611352986,6.27557291824528E-06
0.0898,-0.008202155,-0.008214881,2.208854E-06,1.549548E-05,-0.008129068741122,6.36039222940049E-06
0.09,-0.008239101,-0.008251616,1.961669E-06,1.505595E-05,-0.00816561,6.4461667536E-06
0.0902,-0.008276133,-0.008288434,1.711437E-06,1.461097E-05,-0.008202235146882,6.5329051135457E-06
0.0904,-0.008313249,-0.008325335,1.45806E-06,1.416034E-05,-0.008238944199066,6.62061599074854E-06
0.0906,-0.008350452,-0.008362318,1.201984E-06,1.370412E-05,-0.00827573717389,6.70930812580284E-06
0.0908,-0.00838774,-0.008399384,9.426825E-07,1.324221E-05,-0.00831261408873,6.79899031866123E-06
0.091,-0.008425114,-0.008436532,6.80258E-07,1.277464E-05,-0.008349574961,6.88967142891042E-06
0.0912,-0.008462573,-0.008473763,4.149843E-07,1.230114E-05,-0.008386619808154,6.98136037604765E-06
0.0914,-0.008500119,-0.008511077,1.464775E-07,1.18221E-05,-0.008423748647682,7.07406613975777E-06
0.0916,-0.008537749,-0.008548474,1.25332E-07,1.133721E-05,-0.008460961497114,7.16779776019123E-06
0.0918,-0.008575466,-0.008585953,3.99856E-07,1.084652E-05,-0.008498258374018,7.26256433824262E-06
0.092,-0.008613267,-0.008623515,6.780794E-07,1.034992E-05,-0.008535639296,7.35837503583001E-06
0.0922,-0.008651155,-0.008661159,9.591569E-07,9.847422E-06,-0.008573104280706,7.45523907617508E-06
0.0924,-0.008689129,-0.008698887,1.243101E-06,9.339122E-06,-0.008610653345818,7.55316574408382E-06
0.0926,-0.008727188,-0.008736697,1.531041E-06,8.824837E-06,-0.008648286509058,7.65216438622811E-06
0.0928,-0.008765333,-0.008774589,1.821758E-06,8.304461E-06,-0.008686003788186,7.75224441142794E-06
0.093,-0.008803564,-0.008812565,2.115754E-06,7.778138E-06,-0.008723805201,7.85341529093441E-06
0.0932,-0.008841881,-0.008850623,2.413097E-06,7.245861E-06,-0.008761690765338,7.95568655871337E-06
0.0934,-0.008880284,-0.008888763,2.713488E-06,6.707416E-06,-0.008799660499074,8.05906781172994E-06
0.0936,-0.008918772,-0.008926987,3.017596E-06,6.16284E-06,-0.008837714420122,8.16356871023364E-06
0.0938,-0.008957347,-0.008965293,3.324864E-06,5.612248E-06,-0.008875852546434,8.26919897804427E-06
0.094,-0.008996007,-0.009003682,3.635363E-06,5.055318E-06,-0.008914074896,8.37596840283857E-06
0.0942,-0.009034754,-0.009042154,3.949335E-06,4.492323E-06,-0.00895238148685,8.48388683643759E-06
0.0944,-0.009073586,-0.009080708,4.266622E-06,3.922927E-06,-0.00899077233705,8.59296419509475E-06
0.0946,-0.009112504,-0.009119346,4.587411E-06,3.347332E-06,-0.009029247464706,8.70321045978474E-06
0.0948,-0.009151509,-0.009158066,4.911801E-06,2.765444E-06,-0.009067806887962,8.81463567649304E-06
0.095,-0.009190599,-0.009196868,5.239406E-06,2.177249E-06,-0.009106450625,8.92724995650625E-06
0.0952,-0.009229776,-0.009235754,5.57044E-06,1.582526E-06,-0.009145178694042,9.04106347670315E-06
0.0954,-0.009269038,-0.009274722,5.905091E-06,9.815897E-07,-0.009183991113346,9.15608647984644E-06
0.0956,-0.009308387,-0.009313773,6.243285E-06,3.741183E-07,-0.00922288790121,9.27232927487533E-06
0.0958,-0.009347822,-0.009352907,6.585011E-06,2.398458E-07,-0.00926186907597,9.38980223719876E-06
0.096,-0.009387343,-0.009392124,6.929969E-06,8.602101E-07,-0.009300934656,9.50851580898941E-06
0.0962,-0.00942695,-0.009431423,7.278943E-06,1.487175E-06,-0.009340084659714,9.62848049947847E-06
0.0964,-0.009466644,-0.009470806,7.631294E-06,2.120749E-06,-0.009379319105562,9.74970688525111E-06
0.0966,-0.009506423,-0.009510271,7.987151E-06,2.761004E-06,-0.009418638012034,9.87220561054271E-06
0.0968,-0.009546289,-0.009549819,8.347127E-06,3.407792E-06,-0.009458041397658,9.99598738753585E-06
0.097,-0.009586241,-0.009589449,8.710212E-06,4.061257E-06,-0.009497529281,1.0121062996658E-05
0.0972,-0.00962628,-0.009629163,9.076992E-06,4.721465E-06,-0.009537101680666,1.02474432868801E-05
0.0974,-0.009666405,-0.009668959,9.447853E-06,5.388432E-06,-0.009576758615298,1.03751391760157E-05
0.0976,-0.009706616,-0.009708839,9.821956E-06,6.062069E-06,-0.009616500103578,1.05041616510207E-05
0.0978,-0.009746914,-0.009748801,1.020054E-05,6.742634E-06,-0.009656326164226,1.06345217682945E-05
0.098,-0.009787298,-0.009788846,1.058234E-05,7.430053E-06,-0.009696236816,1.07662306539811E-05
0.0982,-0.009827768,-0.009828974,1.096786E-05,8.124285E-06,-0.009736232077698,1.08992995042715E-05
0.0984,-0.009868325,-0.009869185,1.135738E-05,8.825498E-06,-0.009776311968154,1.10337395857066E-05
0.0986,-0.009908969,-0.009909478,1.175069E-05,9.533726E-06,-0.009816476506242,1.11695622354809E-05
0.0988,-0.009949698,-0.009949855,1.214786E-05,1.024872E-05,-0.009856725710874,1.13067788617469E-05
0.099,-0.009990515,-0.009990314,1.254879E-05,1.097088E-05,-0.009897059601,1.14454009439205E-05
0.0992,-0.01003142,-0.01003086,1.295386E-05,1.170008E-05,-0.00993747819561,1.15854400329866E-05
0.0994,-0.01007241,-0.01007148,1.336252E-05,1.243638E-05,-0.00997798151373,1.17269077518064E-05
0.0996,-0.01011348,-0.01011219,1.377512E-05,1.317975E-05,-0.010018569574426,1.18698157954244E-05
0.0998,-0.01015465,-0.01015298,1.419184E-05,1.39304E-05,-0.010059242396802,1.20141759313766E-05
0.1,-0.0101959,-0.01019385,1.461251E-05,1.46881E-05,-0.0101,1.216E-05


==> example2_wendland_decay.csv <==
N,e_N,rate
1.000000e+00,1.759022e-02,1.000000e-02
2.000000e+00,9.819435e-04,2.500000e-03
3.000000e+00,1.138342e-03,1.111111e-03
4.000000e+00,6.768169e-04,6.250000e-04
5.000000e+00,4.195716e-04,4.000000e-04
6.000000e+00,1.828844e-04,2.777778e-04
7.000000e+00,1.830644e-04,2.040816e-04
8.000000e+00,1.679444e-04,1.562500e-04
9.000000e+00,1.015429e-04,1.234568e-04
1.000000e+01,3.948213e-05,1.000000e-04
1.100000e+01,3.948235e-05,8.264463e-05
1.200000e+01,3.946459e-05,6.944444e-05
1.300000e+01,3.946461e-05,5.917160e-05
1.400000e+01,3.921879e-05,5.102041e-05
1.500000e+01,3.584176e-05,4.444444e-05
1.600000e+01,2.295444e-05,3.906250e-05
1.700000e+01,2.280782e-05,3.460208e-05
1.800000e+01,2.280717e-05,3.086420e-05
1.900000e+01,8.369559e-06,2.770083e-05
2.000000e+01,8.369553e-06,2.500000e-05
2.100000e+01,8.369553e-06,2.267574e-05
2.200000e+01,8.369533e-06,2.066116e-05
2.300000e+01,8.369533e-06,1.890359e-05
2.400000e+01,8.369533e-06,1.736111e-05
2.500000e+01,8.365641e-06,1.600000e-05
2.600000e+01,8.365641e-06,1.479290e-05
2.700000e+01,8.365623e-06,1.371742e-05
2.800000e+01,8.312660e-06,1.275510e-05
2.900000e+01,7.597387e-06,1.189061e-05
3.000000e+01,5.164654e-06,1.111111e-05
3.100000e+01,5.164642e-06,1.040583e-05
3.200000e+01,5.164475e-06,9.765625e-06
3.300000e+01,5.164475e-06,9.182736e-06
3.400000e+01,5.130687e-06,8.650519e-06
3.500000e+01,5.130687e-06,8.163265e-06
3.600000e+01,5.130539e-06,7.716049e-06
3.700000e+01,1.810799e-06,7.304602e-06
3.800000e+01,1.810799e-06,6.925208e-06
3.900000e+01,1.810799e-06,6.574622e-06
4.000000e+01,1.810799e-06,6.250000e-06
4.100000e+01,1.810799e-06,5.948840e-06
4.200000e+01,1.810799e-06,5.668934e-06
4.300000e+01,1.810799e-06,5.408329e-06
4.400000e+01,1.810799e-06,5.165289e-06
4.500000e+01,1.810799e-06,4.938272e-06
4.600000e+01,1.810799e-06,4.725898e-06
4.700000e+01,1.810799e-06,4.526935e-06
4.800000e+01,1.810794e-06,4.340278e-06
4.900000e+01,1.810794e-06,4.164931e-06
5.000000e+01,1.810794e-06,4.000000e-06
5.100000e+01,1.810794e-06,3.844675e-06
5.200000e+01,1.810794e-06,3.698225e-06
5.300000e+01,1.810794e-06,3.559986e-06
5.400000e+01,1.809996e-06,3.429355e-06
5.500000e+01,1.809992e-06,3.305785e-06
5.600000e+01,1.799131e-06,3.188776e-06
5.700000e+01,1.646801e-06,3.077870e-06
5.800000e+01,1.646801e-06,2.972652e-06
5.900000e+01,1.646801e-06,2.872738e-06
6.000000e+01,1.646801e-06,2.777778e-06
6.100000e+01,1.646801e-06,2.687450e-06
6.200000e+01,1.212804e-06,2.601457e-06
6.300000e+01,1.212804e-06,2.519526e-06
6.400000e+01,1.212801e-06,2.441406e-06
6.500000e+01,1.212801e-06,2.366864e-06
6.600000e+01,1.212763e-06,2.295684e-06
6.700000e+01,1.212763e-06,2.227668e-06
6.800000e+01,1.212763e-06,2.162630e-06
6.900000e+01,1.212763e-06,2.100399e-06
7.000000e+01,1.205151e-06,2.040816e-06
7.100000e+01,1.205151e-06,1.983733e-06
7.200000e+01,1.205118e-06,1.929012e-06
7.300000e+01,4.555700e-07,1.876525e-06
7.400000e+01,4.555700e-07,1.826150e-06
7.500000e+01,4.555700e-07,1.777778e-06
7.600000e+01,4.555700e-07,1.731302e-06
7.700000e+01,4.555700e-07,1.686625e-06
7.800000e+01,4.555700e-07,1.643655e-06
7.900000e+01,4.555700e-07,1.602307e-06
8.000000e+01,4.555700e-07,1.562500e-06
8.100000e+01,4.555700e-07,1.524158e-06
8.200000e+01,4.555700e-07,1.487210e-06
8.300000e+01,4.555700e-07,1.451589e-06
8.400000e+01,4.555700e-07,1.417234e-06
8.500000e+01,4.555700e-07,1.384083e-06
8.600000e+01,4.555700e-07,1.352082e-06
8.700000e+01,4.555700e-07,1.321178e-06
8.800000e+01,4.555700e-07,1.291322e-06
8.900000e+01,4.555700e-07,1.262467e-06
9.000000e+01,4.555700e-07,1.234568e-06
9.100000e+01,4.555700e-07,1.207584e-06
9.200000e+01,4.555700e-07,1.181474e-06
9.300000e+01,4.555700e-07,1.156203e-06
9.400000e+01,4.555700e-07,1.131734e-06
9.500000e+01,4.555700e-07,1.108033e-06
9.600000e+01,4.555700e-07,1.085069e-06
9.700000e+01,4.555700e-07,1.062812e-06
9.800000e+01,4.555700e-07,1.041233e-06
9.900000e+01,4.555700e-07,1.020304e-06
1.000000e+02,4.555699e-07,1.000000e-06
1.010000e+02,4.555699e-07,9.802960e-07
1.020000e+02,4.555700e-07,9.611688e-07
1.030000e+02,4.555699e-07,9.425959e-07
1.040000e+02,4.555699e-07,9.245562e-07
1.050000e+02,4.555699e-07,9.070295e-07
1.060000e+02,4.555699e-07,8.899964e-07
1.070000e+02,4.555699e-07,8.734387e-07
1.080000e+02,4.555700e-07,8.573388e-07
1.090000e+02,4.555590e-07,8.416800e-07
1.100000e+02,4.555590e-07,8.264463e-07
1.110000e+02,4.554022e-07,8.116224e-07
1.120000e+02,4.554021e-07,7.971939e-07
1.130000e+02,4.554021e-07,7.831467e-07
1.140000e+02,4.554021e-07,7.694675e-07
1.150000e+02,4.554021e-07,7.561437e-07
1.160000e+02,4.532882e-07,7.431629e-07
1.170000e+02,4.532882e-07,7.305136e-07
1.180000e+02,4.532882e-07,7.181844e-07
1.190000e+02,4.532882e-07,7.061648e-07
1.200000e+02,4.532882e-07,6.944444e-07
1.210000e+02,4.532882e-07,6.830135e-07
1.220000e+02,4.532882e-07,6.718624e-07
1.230000e+02,4.252170e-07,6.609822e-07
1.240000e+02,4.252170e-07,6.503642e-07
1.250000e+02,4.252170e-07,6.400000e-07
1.260000e+02,4.252169e-07,6.298816e-07
1.270000e+02,4.252170e-07,6.200012e-07
1.280000e+02,4.252170e-07,6.103516e-07
1.290000e+02,4.252170e-07,6.009254e-07
1.300000e+02,4.252170e-07,5.917160e-07
1.310000e+02,4.252170e-07,5.827166e-07
1.320000e+02,4.252170e-07,5.739210e-07
1.330000e+02,4.252170e-07,5.653231e-07
1.340000e+02,4.252170e-07,5.569169e-07
1.350000e+02,4.252170e-07,5.486968e-07
1.360000e+02,3.393690e-07,5.406574e-07
1.370000e+02,3.393690e-07,5.327934e-07
1.380000e+02,3.393691e-07,5.250998e-07
1.390000e+02,3.393689e-07,5.175716e-07
1.400000e+02,3.393689e-07,5.102041e-07
1.410000e+02,3.377286e-07,5.029928e-07
1.420000e+02,3.377286e-07,4.959333e-07
1.430000e+02,3.377287e-07,4.890215e-07
1.440000e+02,3.160621e-07,4.822531e-07
1.450000e+02,3.160614e-07,4.756243e-07
1.460000e+02,3.160615e-07,4.691312e-07
1.470000e+02,3.160614e-07,4.627701e-07
1.480000e+02,3.160615e-07,4.565376e-07
1.490000e+02,1.704121e-07,4.504302e-07
1.500000e+02,1.704123e-07,4.444444e-07
1.510000e+02,1.704122e-07,4.385773e-07
1.520000e+02,1.704122e-07,4.328255e-07
1.530000e+02,1.704120e-07,4.271861e-07
1.540000e+02,1.704121e-07,4.216563e-07
1.550000e+02,1.704123e-07,4.162331e-07
1.560000e+02,1.704121e-07,4.109139e-07
1.570000e+02,1.704123e-07,4.056960e-07
1.580000e+02,1.704120e-07,4.005768e-07
1.590000e+02,1.704122e-07,3.955540e-07
1.600000e+02,1.704123e-07,3.906250e-07
1.610000e+02,1.704121e-07,3.857876e-07
1.620000e+02,1.704121e-07,3.810395e-07
1.630000e+02,1.704121e-07,3.763785e-07
1.640000e+02,1.704120e-07,3.718025e-07
1.650000e+02,1.704121e-07,3.673095e-07
1.660000e+02,1.704123e-07,3.628974e-07
1.670000e+02,1.704120e-07,3.585643e-07
1.680000e+02,1.704121e-07,3.543084e-07
1.690000e+02,1.704122e-07,3.501278e-07
1.700000e+02,1.704122e-07,3.460208e-07
1.710000e+02,1.704121e-07,3.419856e-07
1.720000e+02,1.704120e-07,3.380206e-07
1.730000e+02,1.704122e-07,3.341241e-07
1.740000e+02,1.704122e-07,3.302946e-07
1.750000e+02,1.704120e-07,3.265306e-07
1.760000e+02,1.704123e-07,3.228306e-07
1.770000e+02,1.704120e-07,3.191931e-07
1.780000e+02,1.704121e-07,3.156167e-07
1.790000e+02,1.704121e-07,3.121001e-07
1.800000e+02,1.704121e-07,3.086420e-07
1.810000e+02,1.704121e-07,3.052410e-07
1.820000e+02,1.704121e-07,3.018959e-07
1.830000e+02,1.704121e-07,2.986055e-07
1.840000e+02,1.704122e-07,2.953686e-07
1.850000e+02,1.704121e-07,2.921841e-07
1.860000e+02,1.704121e-07,2.890508e-07
1.870000e+02,1.704122e-07,2.859676e-07
1.880000e+02,1.704120e-07,2.829335e-07
1.890000e+02,1.704121e-07,2.799474e-07
1.900000e+02,1.704121e-07,2.770083e-07
1.910000e+02,1.704122e-07,2.741153e-07
1.920000e+02,1.704122e-07,2.712674e-07
1.930000e+02,1.704122e-07,2.684636e-07
1.940000e+02,1.704121e-07,2.657031e-07
1.950000e+02,1.704122e-07,2.629849e-07
1.960000e+02,1.704122e-07,2.603082e-07
1.970000e+02,1.704121e-07,2.576722e-07
1.980000e+02,1.704121e-07,2.550760e-07
1.990000e+02,1.704121e-07,2.525189e-07
2.000000e+02,1.704121e-07,2.500000e-07



==> example2_wendland_error.csv <==
input,error
-0.1,7.244272E-08
-0.0998,1.489509E-07
-0.0996,1.444443E-07
-0.0994,1.080951E-07
-0.0992,8.477594E-08
-0.099,8.23183E-08
-0.0988,9.022233E-08
-0.0986,9.793199E-08
-0.0984,9.966074E-08
-0.0982,9.726238E-08
-0.098,9.327619E-08
-0.0978,9.013875E-08
-0.0976,8.858942E-08
-0.0974,8.798671E-08
-0.0972,8.7649E-08
-0.097,8.698778E-08
-0.0968,8.596286E-08
-0.0966,8.473483E-08
-0.0964,8.346481E-08
-0.0962,8.229601E-08
-0.096,8.124204E-08
-0.0958,8.025842E-08
-0.0956,7.930032E-08
-0.0954,7.832777E-08
-0.0952,7.733856E-08
-0.095,7.634488E-08
-0.0948,7.535868E-08
-0.0946,7.43905E-08
-0.0944,7.343969E-08
-0.0942,7.250249E-08
-0.094,7.157559E-08
-0.0938,7.065688E-08
-0.0936,6.974635E-08
-0.0934,6.884479E-08
-0.0932,6.79528E-08
-0.093,6.70713E-08
-0.0928,6.619969E-08
-0.0926,6.533799E-08
-0.0924,6.448569E-08
-0.0922,6.364291E-08
-0.092,6.280908E-08
-0.0918,6.198416E-08
-0.0916,6.116862E-08
-0.0914,6.036207E-08
-0.0912,5.956444E-08
-0.091,5.877567E-08
-0.0908,5.799581E-08
-0.0906,5.722454E-08
-0.0904,5.646194E-08
-0.0902,5.570788E-08
-0.09,5.496239E-08
-0.0898,5.42253E-08
-0.0896,5.349629E-08
-0.0894,5.277567E-08
-0.0892,5.206306E-08
-0.089,5.135889E-08
-0.0888,5.066234E-08
-0.0886,4.997393E-08
-0.0884,4.929348E-08
-0.0882,4.862078E-08
-0.088,4.795558E-08
-0.0878,4.729829E-08
-0.0876,4.664858E-08
-0.0874,4.600636E-08
-0.0872,4.53713E-08
-0.087,4.474383E-08
-0.0868,4.412357E-08
-0.0866,4.351076E-08
-0.0864,4.29049E-08
-0.0862,4.230605E-08
-0.086,4.171447E-08
-0.0858,4.112969E-08
-0.0856,4.055186E-08
-0.0854,3.998073E-08
-0.0852,3.941649E-08
-0.085,3.885889E-08
-0.0848,3.830798E-08
-0.0846,3.776359E-08
-0.0844,3.722566E-08
-0.0842,3.66945E-08
-0.084,3.616922E-08
-0.0838,3.565058E-08
-0.0836,3.513796E-08
-0.0834,3.463167E-08
-0.0832,3.413149E-08
-0.083,3.363737E-08
-0.0828,3.314924E-08
-0.0826,3.266717E-08
-0.0824,3.219082E-08
-0.0822,3.172052E-08
-0.082,3.125596E-08
-0.0818,3.079687E-08
-0.0816,3.034362E-08
-0.0814,2.98961E-08
-0.0812,2.945398E-08
-0.081,2.901732E-08
-0.0808,2.858609E-08
-0.0806,2.816028E-08
-0.0804,2.773987E-08
-0.0802,2.732472E-08
-0.08,2.691468E-08
-0.0798,2.650988E-08
-0.0796,2.611021E-08
-0.0794,2.571563E-08
-0.0792,2.532605E-08
-0.079,2.494146E-08
-0.0788,2.456171E-08
-0.0786,2.418656E-08
-0.0784,2.381657E-08
-0.0782,2.345134E-08
-0.078,2.309067E-08
-0.0778,2.27346E-08
-0.0776,2.23834E-08
-0.0774,2.20365E-08
-0.0772,2.169428E-08
-0.077,2.135647E-08
-0.0768,2.102306E-08
-0.0766,2.06941E-08
-0.0764,2.036929E-08
-0.0762,2.004899E-08
-0.076,1.973255E-08
-0.0758,1.942055E-08
-0.0756,1.911284E-08
-0.0754,1.880897E-08
-0.0752,1.850926E-08
-0.075,1.82135E-08
-0.0748,1.792184E-08
-0.0746,1.763404E-08
-0.0744,1.735016E-08
-0.0742,1.707E-08
-0.074,1.679352E-08
-0.0738,1.6521E-08
-0.0736,1.625229E-08
-0.0734,1.598702E-08
-0.0732,1.572563E-08
-0.073,1.546773E-08
-0.0728,1.52134E-08
-0.0726,1.496255E-08
-0.0724,1.471513E-08
-0.0722,1.447094E-08
-0.072,1.423004E-08
-0.0718,1.399237E-08
-0.0716,1.375842E-08
-0.0714,1.352829E-08
-0.0712,1.330209E-08
-0.071,1.307928E-08
-0.0708,1.285923E-08
-0.0706,1.264091E-08
-0.0704,1.242361E-08
-0.0702,1.220708E-08
-0.07,1.199303E-08
-0.0698,1.178445E-08
-0.0696,1.158434E-08
-0.0694,1.139508E-08
-0.0692,1.121659E-08
-0.069,1.10365E-08
-0.0688,1.083993E-08
-0.0686,1.061128E-08
-0.0684,1.033556E-08
-0.0682,1.000651E-08
-0.068,9.645919E-09
-0.0678,9.280984E-09
-0.0676,8.937892E-09
-0.0674,8.644203E-09
-0.0672,8.416292E-09
-0.067,8.242307E-09
-0.0668,8.105088E-09
-0.0666,7.986999E-09
-0.0664,7.871189E-09
-0.0662,7.74388E-09
-0.066,7.606606E-09
-0.0658,7.463368E-09
-0.0656,7.318997E-09
-0.0654,7.17834E-09
-0.0652,7.043559E-09
-0.065,6.913802E-09
-0.0648,6.787844E-09
-0.0646,6.664543E-09
-0.0644,6.542781E-09
-0.0642,6.421616E-09
-0.064,6.301756E-09
-0.0638,6.183112E-09
-0.0636,6.066444E-09
-0.0634,5.951809E-09
-0.0632,5.839284E-09
-0.063,5.728762E-09
-0.0628,5.619874E-09
-0.0626,5.512893E-09
-0.0624,5.407398E-09
-0.0622,5.303764E-09
-0.062,5.201609E-09
-0.0618,5.101173E-09
-0.0616,5.002346E-09
-0.0614,4.905165E-09
-0.0612,4.809466E-09
-0.061,4.715481E-09
-0.0608,4.622985E-09
-0.0606,4.531877E-09
-0.0604,4.442409E-09
-0.0602,4.354339E-09
-0.06,4.267725E-09
-0.0598,4.182736E-09
-0.0596,4.099025E-09
-0.0594,4.016817E-09
-0.0592,3.935637E-09
-0.059,3.856297E-09
-0.0588,3.778131E-09
-0.0586,3.70129E-09
-0.0584,3.625769E-09
-0.0582,3.551574E-09
-0.058,3.478391E-09
-0.0578,3.406757E-09
-0.0576,3.336386E-09
-0.0574,3.267134E-09
-0.0572,3.198934E-09
-0.057,3.13209E-09
-0.0568,3.066539E-09
-0.0566,3.001893E-09
-0.0564,2.938448E-09
-0.0562,2.876125E-09
-0.056,2.815239E-09
-0.0558,2.754977E-09
-0.0556,2.696085E-09
-0.0554,2.638284E-09
-0.0552,2.581317E-09
-0.055,2.525413E-09
-0.0548,2.470759E-09
-0.0546,2.416758E-09
-0.0544,2.363865E-09
-0.0542,2.312074E-09
-0.054,2.261051E-09
-0.0538,2.211044E-09
-0.0536,2.162009E-09
-0.0534,2.113732E-09
-0.0532,2.06661E-09
-0.053,2.020175E-09
-0.0528,1.974666E-09
-0.0526,1.929921E-09
-0.0524,1.886211E-09
-0.0522,1.843136E-09
-0.052,1.801137E-09
-0.0518,1.759759E-09
-0.0516,1.719307E-09
-0.0514,1.679523E-09
-0.0512,1.6406E-09
-0.051,1.602332E-09
-0.0508,1.564809E-09
-0.0506,1.528142E-09
-0.0504,1.491993E-09
-0.0502,1.45675E-09
-0.05,1.422216E-09
-0.0498,1.388112E-09
-0.0496,1.355008E-09
-0.0494,1.322517E-09
-0.0492,1.290595E-09
-0.049,1.259181E-09
-0.0488,1.228535E-09
-0.0486,1.198514E-09
-0.0484,1.169252E-09
-0.0482,1.140515E-09
-0.048,1.112194E-09
-0.0478,1.084561E-09
-0.0476,1.057721E-09
-0.0474,1.031324E-09
-0.0472,1.005137E-09
-0.047,9.79763E-10
-0.0468,9.550303E-10
-0.0466,9.30685E-10
-0.0464,9.068279E-10
-0.0462,8.837945E-10
-0.046,8.608509E-10
-0.0458,8.385052E-10
-0.0456,8.168095E-10
-0.0454,7.953216E-10
-0.0452,7.745708E-10
-0.045,7.540488E-10
-0.0448,7.342357E-10
-0.0446,7.147353E-10
-0.0444,6.955348E-10
-0.0442,6.769912E-10
-0.044,6.589379E-10
-0.0438,6.410088E-10
-0.0436,6.235037E-10
-0.0434,6.064714E-10
-0.0432,5.899048E-10
-0.043,5.737122E-10
-0.0428,5.578894E-10
-0.0426,5.423018E-10
-0.0424,5.269929E-10
-0.0422,5.121396E-10
-0.042,4.980839E-10
-0.0418,4.839469E-10
-0.0416,4.700375E-10
-0.0414,4.567857E-10
-0.0412,4.436162E-10
-0.041,4.306543E-10
-0.0408,4.181747E-10
-0.0406,4.060407E-10
-0.0404,3.943457E-10
-0.0402,3.825684E-10
-0.04,3.713183E-10
-0.0398,3.602721E-10
-0.0396,3.495446E-10
-0.0394,3.391209E-10
-0.0392,3.289531E-10
-0.039,3.187629E-10
-0.0388,3.092163E-10
-0.0386,2.99794E-10
-0.0384,2.906551E-10
-0.0382,2.814109E-10
-0.038,2.728421E-10
-0.0378,2.643409E-10
-0.0376,2.558215E-10
-0.0374,2.478578E-10
-0.0372,2.399376E-10
-0.037,2.322958E-10
-0.0368,2.249193E-10
-0.0366,2.17626E-10
-0.0364,2.105849E-10
-0.0362,2.037759E-10
-0.036,1.971377E-10
-0.0358,1.905752E-10
-0.0356,1.843453E-10
-0.0354,1.782032E-10
-0.0352,1.723966E-10
-0.035,1.664193E-10
-0.0348,1.606713E-10
-0.0346,1.552237E-10
-0.0344,1.497848E-10
-0.0342,1.447752E-10
-0.034,1.397415E-10
-0.0338,1.35003E-10
-0.0336,1.300185E-10
-0.0334,1.256057E-10
-0.0332,1.211708E-10
-0.033,1.167886E-10
-0.0328,1.126512E-10
-0.0326,1.086621E-10
-0.0324,1.045672E-10
-0.0322,1.008794E-10
-0.032,9.708755E-11
-0.0318,9.343546E-11
-0.0316,9.00274E-11
-0.0314,8.657509E-11
-0.0312,8.334107E-11
-0.031,8.019743E-11
-0.0308,7.719224E-11
-0.0306,7.436294E-11
-0.0304,7.146367E-11
-0.0302,6.866159E-11
-0.03,6.600776E-11
-0.0298,6.33672E-11
-0.0296,6.07764E-11
-0.0294,5.821226E-11
-0.0292,5.605462E-11
-0.029,5.388705E-11
-0.0288,5.163553E-11
-0.0286,4.953884E-11
-0.0284,4.736249E-11
-0.0282,4.55344E-11
-0.028,4.36389E-11
-0.0278,4.19767E-11
-0.0276,4.002279E-11
-0.0274,3.823518E-11
-0.0272,3.660907E-11
-0.027,3.486767E-11
-0.0268,3.337118E-11
-0.0266,3.206177E-11
-0.0264,3.061095E-11
-0.0262,2.922198E-11
-0.026,2.793365E-11
-0.0258,2.680299E-11
-0.0256,2.542172E-11
-0.0254,2.422587E-11
-0.0252,2.31537E-11
-0.025,2.220769E-11
-0.0248,2.144986E-11
-0.0246,2.010032E-11
-0.0244,1.824443E-11
-0.0242,1.62245E-11
-0.024,1.477199E-11
-0.0238,1.349477E-11
-0.0236,1.35465E-11
-0.0234,1.479481E-11
-0.0232,1.793038E-11
-0.023,2.083466E-11
-0.0228,2.237079E-11
-0.0226,2.050408E-11
-0.0224,1.371545E-11
-0.0222,3.899746E-13
-0.022,1.977701E-11
-0.0218,4.613875E-11
-0.0216,7.868034E-11
-0.0214,1.167194E-10
-0.0212,1.601759E-10
-0.021,2.083271E-10
-0.0208,2.612743E-10
-0.0206,3.182795E-10
-0.0204,3.792753E-10
-0.0202,4.437514E-10
-0.02,5.113408E-10
-0.0198,5.82109E-10
-0.0196,6.551721E-10
-0.0194,7.308286E-10
-0.0192,8.082484E-10
-0.019,8.877E-10
-0.0188,9.682622E-10
-0.0186,1.050266E-09
-0.0184,1.133109E-09
-0.0182,1.216654E-09
-0.018,1.300342E-09
-0.0178,1.384591E-09
-0.0176,1.468438E-09
-0.0174,1.552136E-09
-0.0172,1.635404E-09
-0.017,1.71766E-09
-0.0168,1.799143E-09
-0.0166,1.879469E-09
-0.0164,1.958398E-09
-0.0162,2.035958E-09
-0.016,2.111656E-09
-0.0158,2.185501E-09
-0.0156,2.257501E-09
-0.0154,2.327272E-09
-0.0152,2.394447E-09
-0.015,2.45931E-09
-0.0148,2.521587E-09
-0.0146,2.580834E-09
-0.0144,2.637587E-09
-0.0142,2.691164E-09
-0.014,2.741828E-09
-0.0138,2.788916E-09
-0.0136,2.83301E-09
-0.0134,2.873844E-09
-0.0132,2.910952E-09
-0.013,2.944582E-09
-0.0128,2.974726E-09
-0.0126,3.001194E-09
-0.0124,3.023932E-09
-0.0122,3.043188E-09
-0.012,3.058254E-09
-0.0118,3.069845E-09
-0.0116,3.077465E-09
-0.0114,3.081396E-09
-0.0112,3.081272E-09
-0.011,3.077505E-09
-0.0108,3.06967E-09
-0.0106,3.058202E-09
-0.0104,3.042967E-09
-0.0102,3.023782E-09
-0.01,3.00125E-09
-0.0098,2.974582E-09
-0.0096,2.944576E-09
-0.0094,2.910995E-09
-0.0092,2.873875E-09
-0.009,2.833021E-09
-0.0088,2.789088E-09
-0.0086,2.741841E-09
-0.0084,2.691254E-09
-0.0082,2.637872E-09
-0.008,2.581444E-09
-0.0078,2.521791E-09
-0.0076,2.459876E-09
-0.0074,2.395111E-09
-0.0072,2.327875E-09
-0.007,2.258266E-09
-0.0068,2.186692E-09
-0.0066,2.112958E-09
-0.0064,2.037331E-09
-0.0062,1.960019E-09
-0.006,1.881332E-09
-0.0058,1.801141E-09
-0.0056,1.720108E-09
-0.0054,1.637798E-09
-0.0052,1.555009E-09
-0.005,1.471653E-09
-0.0048,1.388077E-09
-0.0046,1.304271E-09
-0.0044,1.220818E-09
-0.0042,1.137605E-09
-0.004,1.055539E-09
-0.0038,9.738654E-10
-0.0036,8.937078E-10
-0.0034,8.147649E-10
-0.0032,7.378345E-10
-0.003,6.628515E-10
-0.0028,5.902118E-10
-0.0026,5.201997E-10
-0.0024,4.531424E-10
-0.0022,3.894392E-10
-0.002,3.291985E-10
-0.0018,2.727964E-10
-0.0016,2.207628E-10
-0.0014,1.732479E-10
-0.0012,1.306667E-10
-0.001,9.357295E-11
-0.0008,6.200807E-11
-0.0006,3.640123E-11
-0.0004,1.743845E-11
-0.0002,4.995139E-12
0,2.371302E-14
0.0002,2.304585E-12
0.0004,1.179264E-11
0.0006,2.824153E-11
0.0008,5.107587E-11
0.001,7.984354E-11
0.0012,1.142382E-10
0.0014,1.540209E-10
0.0016,1.988479E-10
0.0018,2.483586E-10
0.002,3.01954E-10
0.0022,3.594614E-10
0.0024,4.206059E-10
0.0026,4.849144E-10
0.0028,5.523017E-10
0.003,6.223151E-10
0.0032,6.947318E-10
0.0034,7.691728E-10
0.0036,8.454289E-10
0.0038,9.231872E-10
0.004,1.002236E-09
0.0042,1.082E-09
0.0044,1.16254E-09
0.0046,1.243625E-09
0.0048,1.32515E-09
0.005,1.406429E-09
0.0052,1.487356E-09
0.0054,1.567689E-09
0.0056,1.647757E-09
0.0058,1.726562E-09
0.006,1.804658E-09
0.0062,1.881366E-09
0.0064,1.956414E-09
0.0066,2.029941E-09
0.0068,2.101604E-09
0.007,2.171499E-09
0.0072,2.238957E-09
0.0074,2.304376E-09
0.0076,2.36735E-09
0.0078,2.427763E-09
0.008,2.485267E-09
0.0082,2.539988E-09
0.0084,2.59197E-09
0.0086,2.641032E-09
0.0088,2.686707E-09
0.009,2.729339E-09
0.0092,2.768461E-09
0.0094,2.804479E-09
0.0096,2.836927E-09
0.0098,2.86564E-09
0.01,2.891151E-09
0.0102,2.912794E-09
0.0104,2.930854E-09
0.0106,2.945205E-09
0.0108,2.955835E-09
0.011,2.962691E-09
0.0112,2.965876E-09
0.0114,2.965295E-09
0.0116,2.960656E-09
0.0118,2.952481E-09
0.012,2.940745E-09
0.0122,2.925048E-09
0.0124,2.90587E-09
0.0126,2.88277E-09
0.0128,2.85636E-09
0.013,2.826187E-09
0.0132,2.792568E-09
0.0134,2.755475E-09
0.0136,2.715041E-09
0.0138,2.671461E-09
0.014,2.624674E-09
0.0142,2.574573E-09
0.0144,2.521632E-09
0.0146,2.465732E-09
0.0148,2.407042E-09
0.015,2.34571E-09
0.0152,2.282E-09
0.0154,2.215625E-09
0.0156,2.147229E-09
0.0158,2.076761E-09
0.016,2.004122E-09
0.0162,1.929965E-09
0.0164,1.854261E-09
0.0166,1.776841E-09
0.0168,1.698509E-09
0.017,1.618911E-09
0.0172,1.538642E-09
0.0174,1.45764E-09
0.0176,1.376301E-09
0.0178,1.294796E-09
0.018,1.213117E-09
0.0182,1.132106E-09
0.0184,1.05124E-09
0.0186,9.712998E-10
0.0188,8.926032E-10
0.019,8.15004E-10
0.0192,7.38952E-10
0.0194,6.647561E-10
0.0196,5.92748E-10
0.0198,5.231956E-10
0.02,4.564678E-10
0.0202,3.926286E-10
0.0204,3.322858E-10
0.0206,2.753369E-10
0.0208,2.227137E-10
0.021,1.744155E-10
0.0212,1.307577E-10
0.0214,9.200813E-11
0.0216,5.890596E-11
0.0218,3.150786E-11
0.022,1.007057E-11
0.0222,4.757263E-12
0.0224,1.248619E-11
0.0226,1.422028E-11
0.0228,1.313612E-11
0.023,1.264972E-11
0.0232,1.346947E-11
0.0234,1.483644E-11
0.0236,1.594542E-11
0.0238,1.696184E-11
0.024,1.781841E-11
0.0242,1.841597E-11
0.0244,1.916798E-11
0.0246,2.00304E-11
0.0248,2.100139E-11
0.025,2.204062E-11
0.0252,2.313201E-11
0.0254,2.422575E-11
0.0256,2.53893E-11
0.0258,2.673093E-11
0.026,2.798522E-11
0.0262,2.911874E-11
0.0264,3.053468E-11
0.0266,3.203333E-11
0.0268,3.350273E-11
0.027,3.497518E-11
0.0272,3.665666E-11
0.0274,3.822363E-11
0.0276,3.986679E-11
0.0278,4.165073E-11
0.028,4.344774E-11
0.0282,4.547054E-11
0.0284,4.749929E-11
0.0286,4.948184E-11
0.0288,5.164522E-11
0.029,5.370148E-11
0.0292,5.610209E-11
0.0294,5.829062E-11
0.0296,6.089702E-11
0.0298,6.336695E-11
0.03,6.593434E-11
0.0302,6.84962E-11
0.0304,7.136991E-11
0.0306,7.421197E-11
0.0308,7.729382E-11
0.031,8.017638E-11
0.0312,8.343951E-11
0.0314,8.674035E-11
0.0316,9.000458E-11
0.0318,9.35748E-11
0.032,9.714497E-11
0.0322,1.007907E-10
0.0324,1.045402E-10
0.0326,1.085245E-10
0.0328,1.126236E-10
0.033,1.169146E-10
0.0332,1.211685E-10
0.0334,1.255392E-10
0.0336,1.303384E-10
0.0338,1.349546E-10
0.034,1.397445E-10
0.0342,1.447643E-10
0.0344,1.498583E-10
0.0346,1.554073E-10
0.0348,1.606892E-10
0.035,1.663225E-10
0.0352,1.722611E-10
0.0354,1.782121E-10
0.0356,1.84257E-10
0.0358,1.905645E-10
0.036,1.971507E-10
0.0362,2.03625E-10
0.0364,2.105266E-10
0.0366,2.175507E-10
0.0368,2.248976E-10
0.037,2.324629E-10
0.0372,2.400882E-10
0.0374,2.479156E-10
0.0376,2.560747E-10
0.0378,2.642338E-10
0.038,2.727646E-10
0.0382,2.815009E-10
0.0384,2.90525E-10
0.0386,2.997E-10
0.0388,3.094539E-10
0.039,3.187765E-10
0.0392,3.289514E-10
0.0394,3.391544E-10
0.0396,3.497198E-10
0.0398,3.6029E-10
0.04,3.713764E-10
0.0402,3.825329E-10
0.0404,3.940853E-10
0.0406,4.06134E-10
0.0408,4.182442E-10
0.041,4.306955E-10
0.0412,4.436542E-10
0.0414,4.566237E-10
0.0416,4.7E-10
0.0418,4.838558E-10
0.042,4.978702E-10
0.0422,5.124392E-10
0.0424,5.27188E-10
0.0426,5.423681E-10
0.0428,5.578608E-10
0.043,5.737117E-10
0.0432,5.899013E-10
0.0434,6.065075E-10
0.0436,6.235274E-10
0.0438,6.409625E-10
0.044,6.587125E-10
0.0442,6.769188E-10
0.0444,6.956502E-10
0.0446,7.148043E-10
0.0448,7.342275E-10
0.045,7.541354E-10
0.0452,7.745367E-10
0.0454,7.954958E-10
0.0456,8.167366E-10
0.0458,8.385594E-10
0.046,8.609098E-10
0.0462,8.836514E-10
0.0464,9.066618E-10
0.0466,9.307458E-10
0.0468,9.550463E-10
0.047,9.796909E-10
0.0472,1.005152E-09
0.0474,1.031317E-09
0.0476,1.05761E-09
0.0478,1.084522E-09
0.048,1.112268E-09
0.0482,1.140456E-09
0.0484,1.16914E-09
0.0486,1.198584E-09
0.0488,1.228681E-09
0.049,1.2592E-09
0.0492,1.290507E-09
0.0494,1.322389E-09
0.0496,1.355015E-09
0.0498,1.388276E-09
0.05,1.422179E-09
0.0502,1.456711E-09
0.0504,1.492017E-09
0.0506,1.528086E-09
0.0508,1.564826E-09
0.051,1.602239E-09
0.0512,1.640559E-09
0.0514,1.679597E-09
0.0516,1.719276E-09
0.0518,1.759869E-09
0.052,1.801111E-09
0.0522,1.843477E-09
0.0524,1.886238E-09
0.0526,1.930047E-09
0.0528,1.974713E-09
0.053,2.020264E-09
0.0532,2.066655E-09
0.0534,2.113804E-09
0.0536,2.162016E-09
0.0538,2.210993E-09
0.054,2.260945E-09
0.0542,2.311847E-09
0.0544,2.363996E-09
0.0546,2.416905E-09
0.0548,2.470686E-09
0.055,2.525439E-09
0.0552,2.581066E-09
0.0554,2.638309E-09
0.0556,2.696174E-09
0.0558,2.755068E-09
0.056,2.815239E-09
0.0562,2.876354E-09
0.0564,2.938697E-09
0.0566,3.001966E-09
0.0568,3.066652E-09
0.057,3.13228E-09
0.0572,3.199122E-09
0.0574,3.267106E-09
0.0576,3.336439E-09
0.0578,3.406828E-09
0.058,3.478631E-09
0.0582,3.551621E-09
0.0584,3.625746E-09
0.0586,3.701451E-09
0.0588,3.778223E-09
0.059,3.856286E-09
0.0592,3.935995E-09
0.0594,4.016809E-09
0.0596,4.099135E-09
0.0598,4.182882E-09
0.06,4.267851E-09
0.0602,4.354274E-09
0.0604,4.442399E-09
0.0606,4.531847E-09
0.0608,4.622902E-09
0.061,4.71546E-09
0.0612,4.809399E-09
0.0614,4.905094E-09
0.0616,5.002385E-09
0.0618,5.101054E-09
0.062,5.201511E-09
0.0622,5.30375E-09
0.0624,5.40733E-09
0.0626,5.512839E-09
0.0628,5.620129E-09
0.063,5.729111E-09
0.0632,5.839652E-09
0.0634,5.952021E-09
0.0636,6.066389E-09
0.0638,6.18255E-09
0.064,6.300419E-09
0.0642,6.420164E-09
0.0644,6.541829E-09
0.0646,6.665641E-09
0.0648,6.791454E-09
0.065,6.918638E-09
0.0652,7.047835E-09
0.0654,7.179057E-09
0.0656,7.312253E-09
0.0658,7.447846E-09
0.066,7.58616E-09
0.0662,7.72742E-09
0.0664,7.871824E-09
0.0666,8.018688E-09
0.0668,8.1676E-09
0.067,8.317259E-09
0.0672,8.473028E-09
0.0674,8.64605E-09
0.0676,8.847936E-09
0.0678,9.088741E-09
0.068,9.375142E-09
0.0682,9.713327E-09
0.0684,1.009567E-08
0.0686,1.047773E-08
0.0688,1.080924E-08
0.069,1.105375E-08
0.0692,1.123659E-08
0.0694,1.140024E-08
0.0696,1.158186E-08
0.0698,1.178554E-08
0.07,1.199992E-08
0.0702,1.221463E-08
0.0704,1.242685E-08
0.0706,1.263937E-08
0.0708,1.285542E-08
0.071,1.307607E-08
0.0712,1.330083E-08
0.0714,1.352877E-08
0.0716,1.375969E-08
0.0718,1.399346E-08
0.072,1.423046E-08
0.0722,1.447081E-08
0.0724,1.471495E-08
0.0726,1.496226E-08
0.0728,1.521328E-08
0.073,1.546778E-08
0.0732,1.572565E-08
0.0734,1.598719E-08
0.0736,1.62523E-08
0.0738,1.65211E-08
0.074,1.679373E-08
0.0742,1.707E-08
0.0744,1.734997E-08
0.0746,1.763406E-08
0.0748,1.792178E-08
0.075,1.821353E-08
0.0752,1.850916E-08
0.0754,1.880906E-08
0.0756,1.911269E-08
0.0758,1.942057E-08
0.076,1.973261E-08
0.0762,2.004887E-08
0.0764,2.036932E-08
0.0766,2.069377E-08
0.0768,2.102301E-08
0.077,2.135637E-08
0.0772,2.169416E-08
0.0774,2.203655E-08
0.0776,2.238342E-08
0.0778,2.273473E-08
0.078,2.309046E-08
0.0782,2.345126E-08
0.0784,2.381655E-08
0.0786,2.418669E-08
0.0788,2.456162E-08
0.079,2.49413E-08
0.0792,2.532605E-08
0.0794,2.571557E-08
0.0796,2.611028E-08
0.0798,2.650992E-08
0.08,2.691477E-08
0.0802,2.732473E-08
0.0804,2.773982E-08
0.0806,2.816024E-08
0.0808,2.85859E-08
0.081,2.901731E-08
0.0812,2.94539E-08
0.0814,2.989593E-08
0.0816,3.034376E-08
0.0818,3.07969E-08
0.082,3.125573E-08
0.0822,3.172038E-08
0.0824,3.219088E-08
0.0826,3.266697E-08
0.0828,3.31493E-08
0.083,3.363722E-08
0.0832,3.413146E-08
0.0834,3.463162E-08
0.0836,3.513796E-08
0.0838,3.565044E-08
0.084,3.616918E-08
0.0842,3.669421E-08
0.0844,3.722549E-08
0.0846,3.776362E-08
0.0848,3.830788E-08
0.085,3.885887E-08
0.0852,3.941642E-08
0.0854,3.998082E-08
0.0856,4.055174E-08
0.0858,4.112967E-08
0.086,4.171419E-08
0.0862,4.230596E-08
0.0864,4.29046E-08
0.0866,4.351067E-08
0.0868,4.41236E-08
0.087,4.474375E-08
0.0872,4.537139E-08
0.0874,4.60062E-08
0.0876,4.664849E-08
0.0878,4.729833E-08
0.088,4.795579E-08
0.0882,4.862071E-08
0.0884,4.92934E-08
0.0886,4.997397E-08
0.0888,5.066233E-08
0.089,5.135869E-08
0.0892,5.20632E-08
0.0894,5.277575E-08
0.0896,5.349651E-08
0.0898,5.422523E-08
0.09,5.496251E-08
0.0902,5.570801E-08
0.0904,5.646191E-08
0.0906,5.722408E-08
0.0908,5.799488E-08
0.091,5.877484E-08
0.0912,5.95638E-08
0.0914,6.03624E-08
0.0916,6.117032E-08
0.0918,6.19872E-08
0.092,6.281237E-08
0.0922,6.364564E-08
0.0924,6.448625E-08
0.0926,6.533418E-08
0.0928,6.619079E-08
0.093,6.705841E-08
0.0932,6.793951E-08
0.0934,6.883592E-08
0.0936,6.974978E-08
0.0938,7.067922E-08
0.094,7.161542E-08
0.0942,7.254983E-08
0.0944,7.347278E-08
0.0946,7.437607E-08
0.0948,7.526703E-08
0.095,7.617741E-08
0.0952,7.713981E-08
0.0954,7.818786E-08
0.0956,7.935391E-08
0.0958,8.062249E-08
0.096,8.187389E-08
0.0962,8.297602E-08
0.0964,8.379624E-08
0.0966,8.420672E-08
0.0968,8.433639E-08
0.097,8.469291E-08
0.0972,8.581353E-08
0.0974,8.823596E-08
0.0976,9.232287E-08
0.0978,9.690261E-08
0.098,1.000096E-07
0.0982,9.967189E-08
0.0984,9.391774E-08
0.0986,8.282047E-08
0.0988,7.327602E-08
0.099,7.360034E-08
0.0992,9.210927E-08
0.0994,1.332354E-07
0.0996,1.704121E-07
0.0998,1.622267E-07
0.1,6.731155E-08


==> example2_wendland_error_zoom.csv <==
input,error,power_3,power_4
-0.1,7.244272E-08,0.001,0.0001
-0.0998,1.489509E-07,0.000994011992,9.92023968016E-05
-0.0996,1.444443E-07,0.000988047936,9.84095744256E-05
-0.0994,1.080951E-07,0.000982107784,9.76215137296E-05
-0.0992,8.477594E-08,0.000976191488,9.68381956096E-05
-0.099,8.23183E-08,0.000970299,9.6059601E-05
-0.0988,9.022233E-08,0.000964430272,9.52857108736E-05
-0.0986,9.793199E-08,0.000958585256,9.45165062416E-05
-0.0984,9.966074E-08,0.000952763904,9.37519681536E-05
-0.0982,9.726238E-08,0.000946966168,9.29920776976E-05
-0.098,9.327619E-08,0.000941192,9.2236816E-05
-0.0978,9.013875E-08,0.000935441352,9.14861642256E-05
-0.0976,8.858942E-08,0.000929714176,9.07401035776E-05
-0.0974,8.798671E-08,0.000924010424,8.99986152976E-05
-0.0972,8.7649E-08,0.000918330048,8.92616806656E-05
-0.097,8.698778E-08,0.000912673,8.85292809999999E-05
-0.0968,8.596286E-08,0.000907039232,8.78013976576E-05
-0.0966,8.473483E-08,0.000901428696,8.70780120336E-05
-0.0964,8.346481E-08,0.000895841344,8.63591055616E-05
-0.0962,8.229601E-08,0.000890277128,8.56446597136E-05
-0.096,8.124204E-08,0.000884736,8.4934656E-05
-0.0958,8.025842E-08,0.000879217912,8.42290759696E-05
-0.0956,7.930032E-08,0.000873722816,8.35279012096E-05
-0.0954,7.832777E-08,0.000868250664,8.28311133456E-05
-0.0952,7.733856E-08,0.000862801408,8.21386940416E-05
-0.095,7.634488E-08,0.000857375,8.1450625E-05
-0.0948,7.535868E-08,0.000851971392,8.07668879616E-05
-0.0946,7.43905E-08,0.000846590536,8.00874647056E-05
-0.0944,7.343969E-08,0.000841232384,7.94123370496E-05
-0.0942,7.250249E-08,0.000835896888,7.87414868496E-05
-0.094,7.157559E-08,0.000830584,7.8074896E-05
-0.0938,7.065688E-08,0.000825293672,7.74125464336E-05
-0.0936,6.974635E-08,0.000820025856,7.67544201216E-05
-0.0934,6.884479E-08,0.000814780504,7.61004990736E-05
-0.0932,6.79528E-08,0.000809557568,7.54507653376E-05
-0.093,6.70713E-08,0.000804357,7.4805201E-05
-0.0928,6.619969E-08,0.000799178752,7.41637881856E-05
-0.0926,6.533799E-08,0.000794022776,7.35265090576E-05
-0.0924,6.448569E-08,0.000788889024,7.28933458176E-05
-0.0922,6.364291E-08,0.000783777448,7.22642807056E-05
-0.092,6.280908E-08,0.000778688,7.1639296E-05
-0.0918,6.198416E-08,0.000773620632,7.10183740176E-05
-0.0916,6.116862E-08,0.000768575296,7.04014971136E-05
-0.0914,6.036207E-08,0.000763551944,6.97886476816E-05
-0.0912,5.956444E-08,0.000758550528,6.91798081536E-05
-0.091,5.877567E-08,0.000753571,6.8574961E-05
-0.0908,5.799581E-08,0.000748613312,6.79740887296E-05
-0.0906,5.722454E-08,0.000743677416,6.73771738896E-05
-0.0904,5.646194E-08,0.000738763264,6.67841990656E-05
-0.0902,5.570788E-08,0.000733870808,6.61951468816E-05
-0.09,5.496239E-08,0.000729,6.561E-05
-0.0898,5.42253E-08,0.000724150792,6.50287411216E-05
-0.0896,5.349629E-08,0.000719323136,6.44513529856E-05
-0.0894,5.277567E-08,0.000714516984,6.38778183696E-05
-0.0892,5.206306E-08,0.000709732288,6.33081200896E-05
-0.089,5.135889E-08,0.000704969,6.2742241E-05
-0.0888,5.066234E-08,0.000700227072,6.21801639936E-05
-0.0886,4.997393E-08,0.000695506456,6.16218720016E-05
-0.0884,4.929348E-08,0.000690807104,6.10673479936E-05
-0.0882,4.862078E-08,0.000686128968,6.05165749776E-05
-0.088,4.795558E-08,0.000681472,5.9969536E-05
-0.0878,4.729829E-08,0.000676836152,5.94262141456E-05
-0.0876,4.664858E-08,0.000672221376,5.88865925376E-05
-0.0874,4.600636E-08,0.000667627624,5.83506543376E-05
-0.0872,4.53713E-08,0.000663054848,5.78183827456E-05
-0.087,4.474383E-08,0.000658503,5.7289761E-05
-0.0868,4.412357E-08,0.000653972032,5.67647723776E-05
-0.0866,4.351076E-08,0.000649461896,5.62434001936E-05
-0.0864,4.29049E-08,0.000644972544,5.57256278016E-05
-0.0862,4.230605E-08,0.000640503928,5.52114385936E-05
-0.086,4.171447E-08,0.000636056,5.4700816E-05
-0.0858,4.112969E-08,0.000631628712,5.41937434896E-05
-0.0856,4.055186E-08,0.000627222016,5.36902045696E-05
-0.0854,3.998073E-08,0.000622835864,5.31901827856E-05
-0.0852,3.941649E-08,0.000618470208,5.26936617216E-05
-0.085,3.885889E-08,0.000614125,5.2200625E-05
-0.0848,3.830798E-08,0.000609800192,5.17110562816E-05
-0.0846,3.776359E-08,0.000605495736,5.12249392656E-05
-0.0844,3.722566E-08,0.000601211584,5.07422576896E-05
-0.0842,3.66945E-08,0.000596947688,5.02629953296E-05
-0.084,3.616922E-08,0.000592704,4.9787136E-05
-0.0838,3.565058E-08,0.000588480472,4.93146635536E-05
-0.0836,3.513796E-08,0.000584277056,4.88455618816E-05
-0.0834,3.463167E-08,0.000580093704,4.83798149136E-05
-0.0832,3.413149E-08,0.000575930368,4.79174066176E-05
-0.083,3.363737E-08,0.000571787,4.7458321E-05
-0.0828,3.314924E-08,0.000567663552,4.70025421056E-05
-0.0826,3.266717E-08,0.000563559976,4.65500540176E-05
-0.0824,3.219082E-08,0.000559476224,4.61008408576E-05
-0.0822,3.172052E-08,0.000555412248,4.56548867856E-05
-0.082,3.125596E-08,0.000551368,4.5212176E-05
-0.0818,3.079687E-08,0.000547343432,4.47726927376E-05
-0.0816,3.034362E-08,0.000543338496,4.43364212736E-05
-0.0814,2.98961E-08,0.000539353144,4.39033459216E-05
-0.0812,2.945398E-08,0.000535387328,4.34734510336E-05
-0.081,2.901732E-08,0.000531441,4.3046721E-05
-0.0808,2.858609E-08,0.000527514112,4.26231402496E-05
-0.0806,2.816028E-08,0.000523606616,4.22026932496E-05
-0.0804,2.773987E-08,0.000519718464,4.17853645056E-05
-0.0802,2.732472E-08,0.000515849608,4.13711385616E-05
-0.08,2.691468E-08,0.000512,4.096E-05
-0.0798,2.650988E-08,0.000508169592,4.05519334416E-05
-0.0796,2.611021E-08,0.000504358336,4.01469235456E-05
-0.0794,2.571563E-08,0.000500566184,3.97449550096E-05
-0.0792,2.532605E-08,0.000496793088,3.93460125696E-05
-0.079,2.494146E-08,0.000493039,3.8950081E-05
-0.0788,2.456171E-08,0.000489303872,3.85571451136E-05
-0.0786,2.418656E-08,0.000485587656,3.81671897616E-05
-0.0784,2.381657E-08,0.000481890304,3.77801998336E-05
-0.0782,2.345134E-08,0.000478211768,3.73961602576E-05
-0.078,2.309067E-08,0.000474552,3.7015056E-05
-0.0778,2.27346E-08,0.000470910952,3.66368720656E-05
-0.0776,2.23834E-08,0.000467288576,3.62615934976E-05
-0.0774,2.20365E-08,0.000463684824,3.58892053776E-05
-0.0772,2.169428E-08,0.000460099648,3.55196928256E-05
-0.077,2.135647E-08,0.000456533,3.5153041E-05
-0.0768,2.102306E-08,0.000452984832,3.47892350976E-05
-0.0766,2.06941E-08,0.000449455096,3.44282603536E-05
-0.0764,2.036929E-08,0.000445943744,3.40701020416E-05
-0.0762,2.004899E-08,0.000442450728,3.37147454736E-05
-0.076,1.973255E-08,0.000438976,3.3362176E-05
-0.0758,1.942055E-08,0.000435519512,3.30123790096E-05
-0.0756,1.911284E-08,0.000432081216,3.26653399296E-05
-0.0754,1.880897E-08,0.000428661064,3.23210442256E-05
-0.0752,1.850926E-08,0.000425259008,3.19794774016E-05
-0.075,1.82135E-08,0.000421875,3.1640625E-05
-0.0748,1.792184E-08,0.000418508992,3.13044726016E-05
-0.0746,1.763404E-08,0.000415160936,3.09710058256E-05
-0.0744,1.735016E-08,0.000411830784,3.06402103296E-05
-0.0742,1.707E-08,0.000408518488,3.03120718096E-05
-0.074,1.679352E-08,0.000405224,2.9986576E-05
-0.0738,1.6521E-08,0.000401947272,2.96637086736E-05
-0.0736,1.625229E-08,0.000398688256,2.93434556416E-05
-0.0734,1.598702E-08,0.000395446904,2.90258027536E-05
-0.0732,1.572563E-08,0.000392223168,2.87107358976E-05
-0.073,1.546773E-08,0.000389017,2.8398241E-05
-0.0728,1.52134E-08,0.000385828352,2.80883040256E-05
-0.0726,1.496255E-08,0.000382657176,2.77809109776E-05
-0.0724,1.471513E-08,0.000379503424,2.74760478976E-05
-0.0722,1.447094E-08,0.000376367048,2.71737008656E-05
-0.072,1.423004E-08,0.000373248,2.6873856E-05
-0.0718,1.399237E-08,0.000370146232,2.65764994576E-05
-0.0716,1.375842E-08,0.000367061696,2.62816174336E-05
-0.0714,1.352829E-08,0.000363994344,2.59891961616E-05
-0.0712,1.330209E-08,0.000360944128,2.56992219136E-05
-0.071,1.307928E-08,0.000357911,2.5411681E-05
-0.0708,1.285923E-08,0.000354894912,2.51265597696E-05
-0.0706,1.264091E-08,0.000351895816,2.48438446096E-05
-0.0704,1.242361E-08,0.000348913664,2.45635219456E-05
-0.0702,1.220708E-08,0.000345948408,2.42855782416E-05
-0.07,1.199303E-08,0.000343,2.401E-05
-0.0698,1.178445E-08,0.000340068392,2.37367737616E-05
-0.0696,1.158434E-08,0.000337153536,2.34658861056E-05
-0.0694,1.139508E-08,0.000334255384,2.31973236496E-05
-0.0692,1.121659E-08,0.000331373888,2.29310730496E-05
-0.069,1.10365E-08,0.000328509,2.2667121E-05
-0.0688,1.083993E-08,0.000325660672,2.24054542336E-05
-0.0686,1.061128E-08,0.000322828856,2.21460595216E-05
-0.0684,1.033556E-08,0.000320013504,2.18889236736E-05
-0.0682,1.000651E-08,0.000317214568,2.16340335376E-05
-0.068,9.645919E-09,0.000314432,2.1381376E-05
-0.0678,9.280984E-09,0.000311665752,2.11309379856E-05
-0.0676,8.937892E-09,0.000308915776,2.08827064576E-05
-0.0674,8.644203E-09,0.000306182024,2.06366684176E-05
-0.0672,8.416292E-09,0.000303464448,2.03928109056E-05
-0.067,8.242307E-09,0.000300763,2.0151121E-05
-0.0668,8.105088E-09,0.000298077632,1.99115858176E-05
-0.0666,7.986999E-09,0.000295408296,1.96741925136E-05
-0.0664,7.871189E-09,0.000292754944,1.94389282816E-05
-0.0662,7.74388E-09,0.000290117528,1.92057803536E-05
-0.066,7.606606E-09,0.000287496,1.8974736E-05
-0.0658,7.463368E-09,0.000284890312,1.87457825296E-05
-0.0656,7.318997E-09,0.000282300416,1.85189072896E-05
-0.0654,7.17834E-09,0.000279726264,1.82940976656E-05
-0.0652,7.043559E-09,0.000277167808,1.80713410816E-05
-0.065,6.913802E-09,0.000274625,1.7850625E-05
-0.0648,6.787844E-09,0.000272097792,1.76319369216E-05
-0.0646,6.664543E-09,0.000269586136,1.74152643856E-05
-0.0644,6.542781E-09,0.000267089984,1.72005949696E-05
-0.0642,6.421616E-09,0.000264609288,1.69879162896E-05
-0.064,6.301756E-09,0.000262144,1.6777216E-05
-0.0638,6.183112E-09,0.000259694072,1.65684817936E-05
-0.0636,6.066444E-09,0.000257259456,1.63617014016E-05
-0.0634,5.951809E-09,0.000254840104,1.61568625936E-05
-0.0632,5.839284E-09,0.000252435968,1.59539531776E-05
-0.063,5.728762E-09,0.000250047,1.5752961E-05
-0.0628,5.619874E-09,0.000247673152,1.55538739456E-05
-0.0626,5.512893E-09,0.000245314376,1.53566799376E-05
-0.0624,5.407398E-09,0.000242970624,1.51613669376E-05
-0.0622,5.303764E-09,0.000240641848,1.49679229456E-05
-0.062,5.201609E-09,0.000238328,1.4776336E-05
-0.0618,5.101173E-09,0.000236029032,1.45865941776E-05
-0.0616,5.002346E-09,0.000233744896,1.43986855936E-05
-0.0614,4.905165E-09,0.000231475544,1.42125984016E-05
-0.0612,4.809466E-09,0.000229220928,1.40283207936E-05
-0.061,4.715481E-09,0.000226981,1.3845841E-05
-0.0608,4.622985E-09,0.000224755712,1.36651472896E-05
-0.0606,4.531877E-09,0.000222545016,1.34862279696E-05
-0.0604,4.442409E-09,0.000220348864,1.33090713856E-05
-0.0602,4.354339E-09,0.000218167208,1.31336659216E-05
-0.06,4.267725E-09,0.000216,1.296E-05
-0.0598,4.182736E-09,0.000213847192,1.27880620816E-05
-0.0596,4.099025E-09,0.000211708736,1.26178406656E-05
-0.0594,4.016817E-09,0.000209584584,1.24493242896E-05
-0.0592,3.935637E-09,0.000207474688,1.22825015296E-05
-0.059,3.856297E-09,0.000205379,1.2117361E-05
-0.0588,3.778131E-09,0.000203297472,1.19538913536E-05
-0.0586,3.70129E-09,0.000201230056,1.17920812816E-05
-0.0584,3.625769E-09,0.000199176704,1.16319195136E-05
-0.0582,3.551574E-09,0.000197137368,1.14733948176E-05
-0.058,3.478391E-09,0.000195112,1.1316496E-05
-0.0578,3.406757E-09,0.000193100552,1.11612119056E-05
-0.0576,3.336386E-09,0.000191102976,1.10075314176E-05
-0.0574,3.267134E-09,0.000189119224,1.08554434576E-05
-0.0572,3.198934E-09,0.000187149248,1.07049369856E-05
-0.057,3.13209E-09,0.000185193,1.0556001E-05
-0.0568,3.066539E-09,0.000183250432,1.04086245376E-05
-0.0566,3.001893E-09,0.000181321496,1.02627966736E-05
-0.0564,2.938448E-09,0.000179406144,1.01185065216E-05
-0.0562,2.876125E-09,0.000177504328,9.9757432336E-06
-0.056,2.815239E-09,0.000175616,9.834496E-06
-0.0558,2.754977E-09,0.000173741112,9.6947540496E-06
-0.0556,2.696085E-09,0.000171879616,9.5565066496E-06
-0.0554,2.638284E-09,0.000170031464,9.4197431056E-06
-0.0552,2.581317E-09,0.000168196608,9.2844527616E-06
-0.055,2.525413E-09,0.000166375,9.150625E-06
-0.0548,2.470759E-09,0.000164566592,9.0182492416E-06
-0.0546,2.416758E-09,0.000162771336,8.8873149456E-06
-0.0544,2.363865E-09,0.000160989184,8.7578116096E-06
-0.0542,2.312074E-09,0.000159220088,8.6297287696E-06
-0.054,2.261051E-09,0.000157464,8.503056E-06
-0.0538,2.211044E-09,0.000155720872,8.3777829136E-06
-0.0536,2.162009E-09,0.000153990656,8.2538991616E-06
-0.0534,2.113732E-09,0.000152273304,8.1313944336E-06
-0.0532,2.06661E-09,0.000150568768,8.0102584576E-06
-0.053,2.020175E-09,0.000148877,7.890481E-06
-0.0528,1.974666E-09,0.000147197952,7.7720518656E-06
-0.0526,1.929921E-09,0.000145531576,7.6549608976E-06
-0.0524,1.886211E-09,0.000143877824,7.5391979776E-06
-0.0522,1.843136E-09,0.000142236648,7.4247530256E-06
-0.052,1.801137E-09,0.000140608,7.311616E-06
-0.0518,1.759759E-09,0.000138991832,7.1997768976E-06
-0.0516,1.719307E-09,0.000137388096,7.0892257536E-06
-0.0514,1.679523E-09,0.000135796744,6.9799526416E-06
-0.0512,1.6406E-09,0.000134217728,6.8719476736E-06
-0.051,1.602332E-09,0.000132651,6.765201E-06
-0.0508,1.564809E-09,0.000131096512,6.6597028096E-06
-0.0506,1.528142E-09,0.000129554216,6.5554433296E-06
-0.0504,1.491993E-09,0.000128024064,6.4524128256E-06
-0.0502,1.45675E-09,0.000126506008,6.3506016016E-06
-0.05,1.422216E-09,0.000125,6.25E-06
-0.0498,1.388112E-09,0.000123505992,6.1505984016E-06
-0.0496,1.355008E-09,0.000122023936,6.0523872256E-06
-0.0494,1.322517E-09,0.000120553784,5.9553569296E-06
-0.0492,1.290595E-09,0.000119095488,5.8594980096E-06
-0.049,1.259181E-09,0.000117649,5.764801E-06
-0.0488,1.228535E-09,0.000116214272,5.6712564736E-06
-0.0486,1.198514E-09,0.000114791256,5.5788550416E-06
-0.0484,1.169252E-09,0.000113379904,5.4875873536E-06
-0.0482,1.140515E-09,0.000111980168,5.3974440976E-06
-0.048,1.112194E-09,0.000110592,5.308416E-06
-0.0478,1.084561E-09,0.000109215352,5.2204938256E-06
-0.0476,1.057721E-09,0.000107850176,5.1336683776E-06
-0.0474,1.031324E-09,0.000106496424,5.0479304976E-06
-0.0472,1.005137E-09,0.000105154048,4.9632710656E-06
-0.047,9.79763E-10,0.000103823,4.879681E-06
-0.0468,9.550303E-10,0.000102503232,4.7971512576E-06
-0.0466,9.30685E-10,0.000101194696,4.7156728336E-06
-0.0464,9.068279E-10,9.9897344E-05,4.6352367616E-06
-0.0462,8.837945E-10,9.8611128E-05,4.5558341136E-06
-0.046,8.608509E-10,9.7336E-05,4.477456E-06
-0.0458,8.385052E-10,9.6071912E-05,4.4000935696E-06
-0.0456,8.168095E-10,9.4818816E-05,4.3237380096E-06
-0.0454,7.953216E-10,9.3576664E-05,4.2483805456E-06
-0.0452,7.745708E-10,9.2345408E-05,4.1740124416E-06
-0.045,7.540488E-10,9.1125E-05,4.100625E-06
-0.0448,7.342357E-10,8.9915392E-05,4.0282095616E-06
-0.0446,7.147353E-10,8.8716536E-05,3.9567575056E-06
-0.0444,6.955348E-10,8.7528384E-05,3.8862602496E-06
-0.0442,6.769912E-10,8.6350888E-05,3.8167092496E-06
-0.044,6.589379E-10,8.5184E-05,3.748096E-06
-0.0438,6.410088E-10,8.4027672E-05,3.6804120336E-06
-0.0436,6.235037E-10,8.2881856E-05,3.6136489216E-06
-0.0434,6.064714E-10,8.1746504E-05,3.5477982736E-06
-0.0432,5.899048E-10,8.0621568E-05,3.4828517376E-06
-0.043,5.737122E-10,7.9507E-05,3.418801E-06
-0.0428,5.578894E-10,7.8402752E-05,3.3556377856E-06
-0.0426,5.423018E-10,7.7308776E-05,3.2933538576E-06
-0.0424,5.269929E-10,7.6225024E-05,3.2319410176E-06
-0.0422,5.121396E-10,7.5151448E-05,3.1713911056E-06
-0.042,4.980839E-10,7.4088E-05,3.111696E-06
-0.0418,4.839469E-10,7.3034632E-05,3.0528476176E-06
-0.0416,4.700375E-10,7.1991296E-05,2.9948379136E-06
-0.0414,4.567857E-10,7.0957944E-05,2.9376588816E-06
-0.0412,4.436162E-10,6.9934528E-05,2.8813025536E-06
-0.041,4.306543E-10,6.8921E-05,2.825761E-06
-0.0408,4.181747E-10,6.7917312E-05,2.7710263296E-06
-0.0406,4.060407E-10,6.6923416E-05,2.7170906896E-06
-0.0404,3.943457E-10,6.5939264E-05,2.6639462656E-06
-0.0402,3.825684E-10,6.4964808E-05,2.6115852816E-06
-0.04,3.713183E-10,6.4E-05,2.56E-06
-0.0398,3.602721E-10,6.3044792E-05,2.5091827216E-06
-0.0396,3.495446E-10,6.2099136E-05,2.4591257856E-06
-0.0394,3.391209E-10,6.1162984E-05,2.4098215696E-06
-0.0392,3.289531E-10,6.0236288E-05,2.3612624896E-06
-0.039,3.187629E-10,5.9319E-05,2.313441E-06
-0.0388,3.092163E-10,5.8411072E-05,2.2663495936E-06
-0.0386,2.99794E-10,5.7512456E-05,2.2199808016E-06
-0.0384,2.906551E-10,5.6623104E-05,2.1743271936E-06
-0.0382,2.814109E-10,5.5742968E-05,2.1293813776E-06
-0.038,2.728421E-10,5.4872E-05,2.085136E-06
-0.0378,2.643409E-10,5.4010152E-05,2.0415837456E-06
-0.0376,2.558215E-10,5.3157376E-05,1.9987173376E-06
-0.0374,2.478578E-10,5.2313624E-05,1.9565295376E-06
-0.0372,2.399376E-10,5.1478848E-05,1.9150131456E-06
-0.037,2.322958E-10,5.0653E-05,1.874161E-06
-0.0368,2.249193E-10,4.9836032E-05,1.8339659776E-06
-0.0366,2.17626E-10,4.9027896E-05,1.7944209936E-06
-0.0364,2.105849E-10,4.8228544E-05,1.7555190016E-06
-0.0362,2.037759E-10,4.7437928E-05,1.7172529936E-06
-0.036,1.971377E-10,4.6656E-05,1.679616E-06
-0.0358,1.905752E-10,4.5882712E-05,1.6426010896E-06
-0.0356,1.843453E-10,4.5118016E-05,1.6062013696E-06
-0.0354,1.782032E-10,4.4361864E-05,1.5704099856E-06
-0.0352,1.723966E-10,4.3614208E-05,1.5352201216E-06
-0.035,1.664193E-10,4.2875E-05,1.500625E-06
-0.0348,1.606713E-10,4.2144192E-05,1.4666178816E-06
-0.0346,1.552237E-10,4.1421736E-05,1.4331920656E-06
-0.0344,1.497848E-10,4.0707584E-05,1.4003408896E-06
-0.0342,1.447752E-10,4.0001688E-05,1.3680577296E-06
-0.034,1.397415E-10,3.9304E-05,1.336336E-06
-0.0338,1.35003E-10,3.8614472E-05,1.3051691536E-06
-0.0336,1.300185E-10,3.7933056E-05,1.2745506816E-06
-0.0334,1.256057E-10,3.7259704E-05,1.2444741136E-06
-0.0332,1.211708E-10,3.6594368E-05,1.2149330176E-06
-0.033,1.167886E-10,3.5937E-05,1.185921E-06
-0.0328,1.126512E-10,3.5287552E-05,1.1574317056E-06
-0.0326,1.086621E-10,3.4645976E-05,1.1294588176E-06
-0.0324,1.045672E-10,3.4012224E-05,1.1019960576E-06
-0.0322,1.008794E-10,3.3386248E-05,1.0750371856E-06
-0.032,9.708755E-11,3.2768E-05,1.048576E-06
-0.0318,9.343546E-11,3.2157432E-05,1.0226063376E-06
-0.0316,9.00274E-11,3.1554496E-05,9.971220736E-07
-0.0314,8.657509E-11,3.0959144E-05,9.721171216E-07
-0.0312,8.334107E-11,3.0371328E-05,9.475854336E-07
-0.031,8.019743E-11,2.9791E-05,9.23521E-07
-0.0308,7.719224E-11,2.9218112E-05,8.999178496E-07
-0.0306,7.436294E-11,2.8652616E-05,8.767700496E-07
-0.0304,7.146367E-11,2.8094464E-05,8.540717056E-07
-0.0302,6.866159E-11,2.7543608E-05,8.318169616E-07
-0.03,6.600776E-11,2.7E-05,8.1E-07
-0.0298,6.33672E-11,2.6463592E-05,7.886150416E-07
-0.0296,6.07764E-11,2.5934336E-05,7.676563456E-07
-0.0294,5.821226E-11,2.5412184E-05,7.471182096E-07
-0.0292,5.605462E-11,2.4897088E-05,7.269949696E-07
-0.029,5.388705E-11,2.4389E-05,7.07281E-07
-0.0288,5.163553E-11,2.3887872E-05,6.879707136E-07
-0.0286,4.953884E-11,2.3393656E-05,6.690585616E-07
-0.0284,4.736249E-11,2.2906304E-05,6.505390336E-07
-0.0282,4.55344E-11,2.2425768E-05,6.324066576E-07
-0.028,4.36389E-11,2.1952E-05,6.14656E-07
-0.0278,4.19767E-11,2.1484952E-05,5.972816656E-07
-0.0276,4.002279E-11,2.1024576E-05,5.802782976E-07
-0.0274,3.823518E-11,2.0570824E-05,5.636405776E-07
-0.0272,3.660907E-11,2.0123648E-05,5.473632256E-07
-0.027,3.486767E-11,1.9683E-05,5.31441E-07
-0.0268,3.337118E-11,1.9248832E-05,5.158686976E-07
-0.0266,3.206177E-11,1.8821096E-05,5.006411536E-07
-0.0264,3.061095E-11,1.8399744E-05,4.857532416E-07
-0.0262,2.922198E-11,1.7984728E-05,4.711998736E-07
-0.026,2.793365E-11,1.7576E-05,4.56976E-07
-0.0258,2.680299E-11,1.7173512E-05,4.430766096E-07
-0.0256,2.542172E-11,1.6777216E-05,4.294967296E-07
-0.0254,2.422587E-11,1.6387064E-05,4.162314256E-07
-0.0252,2.31537E-11,1.6003008E-05,4.032758016E-07
-0.025,2.220769E-11,1.5625E-05,3.90625E-07
-0.0248,2.144986E-11,1.5252992E-05,3.782742016E-07
-0.0246,2.010032E-11,1.4886936E-05,3.662186256E-07
-0.0244,1.824443E-11,1.4526784E-05,3.544535296E-07
-0.0242,1.62245E-11,1.4172488E-05,3.429742096E-07
-0.024,1.477199E-11,1.3824E-05,3.31776E-07
-0.0238,1.349477E-11,1.3481272E-05,3.208542736E-07
-0.0236,1.35465E-11,1.3144256E-05,3.102044416E-07
-0.0234,1.479481E-11,1.2812904E-05,2.998219536E-07
-0.0232,1.793038E-11,1.2487168E-05,2.897022976E-07
-0.023,2.083466E-11,1.2167E-05,2.79841E-07
-0.0228,2.237079E-11,1.1852352E-05,2.702336256E-07
-0.0226,2.050408E-11,1.1543176E-05,2.608757776E-07
-0.0224,1.371545E-11,1.1239424E-05,2.517630976E-07
-0.0222,3.899746E-13,1.0941048E-05,2.428912656E-07
-0.022,1.977701E-11,1.0648E-05,2.34256E-07
-0.0218,4.613875E-11,1.0360232E-05,2.258530576E-07
-0.0216,7.868034E-11,1.0077696E-05,2.176782336E-07
-0.0214,1.167194E-10,9.800344E-06,2.097273616E-07
-0.0212,1.601759E-10,9.528128E-06,2.019963136E-07
-0.021,2.083271E-10,9.261E-06,1.94481E-07
-0.0208,2.612743E-10,8.998912E-06,1.871773696E-07
-0.0206,3.182795E-10,8.741816E-06,1.800814096E-07
-0.0204,3.792753E-10,8.489664E-06,1.731891456E-07
-0.0202,4.437514E-10,8.242408E-06,1.664966416E-07
-0.02,5.113408E-10,8E-06,1.6E-07
-0.0198,5.82109E-10,7.762392E-06,1.536953616E-07
-0.0196,6.551721E-10,7.529536E-06,1.475789056E-07
-0.0194,7.308286E-10,7.301384E-06,1.416468496E-07
-0.0192,8.082484E-10,7.077888E-06,1.358954496E-07
-0.019,8.877E-10,6.859E-06,1.30321E-07
-0.0188,9.682622E-10,6.644672E-06,1.249198336E-07
-0.0186,1.050266E-09,6.434856E-06,1.196883216E-07
-0.0184,1.133109E-09,6.229504E-06,1.146228736E-07
-0.0182,1.216654E-09,6.028568E-06,1.097199376E-07
-0.018,1.300342E-09,5.832E-06,1.04976E-07
-0.0178,1.384591E-09,5.639752E-06,1.003875856E-07
-0.0176,1.468438E-09,5.451776E-06,9.59512576E-08
-0.0174,1.552136E-09,5.268024E-06,9.16636176E-08
-0.0172,1.635404E-09,5.088448E-06,8.75213056E-08
-0.017,1.71766E-09,4.913E-06,8.3521E-08
-0.0168,1.799143E-09,4.741632E-06,7.96594176E-08
-0.0166,1.879469E-09,4.574296E-06,7.59333136E-08
-0.0164,1.958398E-09,4.410944E-06,7.23394816E-08
-0.0162,2.035958E-09,4.251528E-06,6.88747536E-08
-0.016,2.111656E-09,4.096E-06,6.5536E-08
-0.0158,2.185501E-09,3.944312E-06,6.23201296E-08
-0.0156,2.257501E-09,3.796416E-06,5.92240896E-08
-0.0154,2.327272E-09,3.652264E-06,5.62448656E-08
-0.0152,2.394447E-09,3.511808E-06,5.33794816E-08
-0.015,2.45931E-09,3.375E-06,5.0625E-08
-0.0148,2.521587E-09,3.241792E-06,4.79785216E-08
-0.0146,2.580834E-09,3.112136E-06,4.54371856E-08
-0.0144,2.637587E-09,2.985984E-06,4.29981696E-08
-0.0142,2.691164E-09,2.863288E-06,4.06586896E-08
-0.014,2.741828E-09,2.744E-06,3.8416E-08
-0.0138,2.788916E-09,2.628072E-06,3.62673936E-08
-0.0136,2.83301E-09,2.515456E-06,3.42102016E-08
-0.0134,2.873844E-09,2.406104E-06,3.22417936E-08
-0.0132,2.910952E-09,2.299968E-06,3.03595776E-08
-0.013,2.944582E-09,2.197E-06,2.8561E-08
-0.0128,2.974726E-09,2.097152E-06,2.68435456E-08
-0.0126,3.001194E-09,2.000376E-06,2.52047376E-08
-0.0124,3.023932E-09,1.906624E-06,2.36421376E-08
-0.0122,3.043188E-09,1.815848E-06,2.21533456E-08
-0.012,3.058254E-09,1.728E-06,2.0736E-08
-0.0118,3.069845E-09,1.643032E-06,1.93877776E-08
-0.0116,3.077465E-09,1.560896E-06,1.81063936E-08
-0.0114,3.081396E-09,1.481544E-06,1.68896016E-08
-0.0112,3.081272E-09,1.404928E-06,1.57351936E-08
-0.011,3.077505E-09,1.331E-06,1.4641E-08
-0.0108,3.06967E-09,1.259712E-06,1.36048896E-08
-0.0106,3.058202E-09,1.191016E-06,1.26247696E-08
-0.0104,3.042967E-09,1.124864E-06,1.16985856E-08
-0.0102,3.023782E-09,1.061208E-06,1.08243216E-08
-0.01,3.00125E-09,1E-06,1E-08
-0.0098,2.974582E-09,9.41192E-07,9.2236816E-09
-0.0096,2.944576E-09,8.84736E-07,8.4934656E-09
-0.0094,2.910995E-09,8.30584E-07,7.8074896E-09
-0.0092,2.873875E-09,7.78688E-07,7.1639296E-09
-0.009,2.833021E-09,7.29E-07,6.561E-09
-0.0088,2.789088E-09,6.81472E-07,5.9969536E-09
-0.0086,2.741841E-09,6.36056E-07,5.4700816E-09
-0.0084,2.691254E-09,5.92704E-07,4.9787136E-09
-0.0082,2.637872E-09,5.51368E-07,4.5212176E-09
-0.008,2.581444E-09,5.12E-07,4.096E-09
-0.0078,2.521791E-09,4.74552E-07,3.7015056E-09
-0.0076,2.459876E-09,4.38976E-07,3.3362176E-09
-0.0074,2.395111E-09,4.05224E-07,2.9986576E-09
-0.0072,2.327875E-09,3.73248E-07,2.6873856E-09
-0.007,2.258266E-09,3.43E-07,2.401E-09
-0.0068,2.186692E-09,3.14432E-07,2.1381376E-09
-0.0066,2.112958E-09,2.87496E-07,1.8974736E-09
-0.0064,2.037331E-09,2.62144E-07,1.6777216E-09
-0.0062,1.960019E-09,2.38328E-07,1.4776336E-09
-0.006,1.881332E-09,2.16E-07,1.296E-09
-0.0058,1.801141E-09,1.95112E-07,1.1316496E-09
-0.0056,1.720108E-09,1.75616E-07,9.834496E-10
-0.0054,1.637798E-09,1.57464E-07,8.503056E-10
-0.0052,1.555009E-09,1.40608E-07,7.311616E-10
-0.005,1.471653E-09,1.25E-07,6.25E-10
-0.0048,1.388077E-09,1.10592E-07,5.308416E-10
-0.0046,1.304271E-09,9.7336E-08,4.477456E-10
-0.0044,1.220818E-09,8.5184E-08,3.748096E-10
-0.0042,1.137605E-09,7.4088E-08,3.111696E-10
-0.004,1.055539E-09,6.4E-08,2.56E-10
-0.0038,9.738654E-10,5.4872E-08,2.085136E-10
-0.0036,8.937078E-10,4.6656E-08,1.679616E-10
-0.0034,8.147649E-10,3.9304E-08,1.336336E-10
-0.0032,7.378345E-10,3.2768E-08,1.048576E-10
-0.003,6.628515E-10,2.7E-08,8.1E-11
-0.0028,5.902118E-10,2.1952E-08,6.14656E-11
-0.0026,5.201997E-10,1.7576E-08,4.56976E-11
-0.0024,4.531424E-10,1.3824E-08,3.31776E-11
-0.0022,3.894392E-10,1.0648E-08,2.34256E-11
-0.002,3.291985E-10,8E-09,1.6E-11
-0.0018,2.727964E-10,5.832E-09,1.04976E-11
-0.0016,2.207628E-10,4.096E-09,6.5536E-12
-0.0014,1.732479E-10,2.744E-09,3.8416E-12
-0.0012,1.306667E-10,1.728E-09,2.0736E-12
-0.001,9.357295E-11,1E-09,1E-12
-0.0008,6.200807E-11,5.12E-10,4.096E-13
-0.0006,3.640123E-11,2.16E-10,1.296E-13
-0.0004,1.743845E-11,6.4E-11,2.56E-14
-0.0002,4.995139E-12,8E-12,1.6E-15
0,2.371302E-14,0,0
0.0002,2.304585E-12,8E-12,1.6E-15
0.0004,1.179264E-11,6.4E-11,2.56E-14
0.0006,2.824153E-11,2.16E-10,1.296E-13
0.0008,5.107587E-11,5.12E-10,4.096E-13
0.001,7.984354E-11,1E-09,1E-12
0.0012,1.142382E-10,1.728E-09,2.0736E-12
0.0014,1.540209E-10,2.744E-09,3.8416E-12
0.0016,1.988479E-10,4.096E-09,6.5536E-12
0.0018,2.483586E-10,5.832E-09,1.04976E-11
0.002,3.01954E-10,8E-09,1.6E-11
0.0022,3.594614E-10,1.0648E-08,2.34256E-11
0.0024,4.206059E-10,1.3824E-08,3.31776E-11
0.0026,4.849144E-10,1.7576E-08,4.56976E-11
0.0028,5.523017E-10,2.1952E-08,6.14656E-11
0.003,6.223151E-10,2.7E-08,8.1E-11
0.0032,6.947318E-10,3.2768E-08,1.048576E-10
0.0034,7.691728E-10,3.9304E-08,1.336336E-10
0.0036,8.454289E-10,4.6656E-08,1.679616E-10
0.0038,9.231872E-10,5.4872E-08,2.085136E-10
0.004,1.002236E-09,6.4E-08,2.56E-10
0.0042,1.082E-09,7.4088E-08,3.111696E-10
0.0044,1.16254E-09,8.5184E-08,3.748096E-10
0.0046,1.243625E-09,9.7336E-08,4.477456E-10
0.0048,1.32515E-09,1.10592E-07,5.308416E-10
0.005,1.406429E-09,1.25E-07,6.25E-10
0.0052,1.487356E-09,1.40608E-07,7.311616E-10
0.0054,1.567689E-09,1.57464E-07,8.503056E-10
0.0056,1.647757E-09,1.75616E-07,9.834496E-10
0.0058,1.726562E-09,1.95112E-07,1.1316496E-09
0.006,1.804658E-09,2.16E-07,1.296E-09
0.0062,1.881366E-09,2.38328E-07,1.4776336E-09
0.0064,1.956414E-09,2.62144E-07,1.6777216E-09
0.0066,2.029941E-09,2.87496E-07,1.8974736E-09
0.0068,2.101604E-09,3.14432E-07,2.1381376E-09
0.007,2.171499E-09,3.43E-07,2.401E-09
0.0072,2.238957E-09,3.73248E-07,2.6873856E-09
0.0074,2.304376E-09,4.05224E-07,2.9986576E-09
0.0076,2.36735E-09,4.38976E-07,3.3362176E-09
0.0078,2.427763E-09,4.74552E-07,3.7015056E-09
0.008,2.485267E-09,5.12E-07,4.096E-09
0.0082,2.539988E-09,5.51368E-07,4.5212176E-09
0.0084,2.59197E-09,5.92704E-07,4.9787136E-09
0.0086,2.641032E-09,6.36056E-07,5.4700816E-09
0.0088,2.686707E-09,6.81472E-07,5.9969536E-09
0.009,2.729339E-09,7.29E-07,6.561E-09
0.0092,2.768461E-09,7.78688E-07,7.1639296E-09
0.0094,2.804479E-09,8.30584E-07,7.8074896E-09
0.0096,2.836927E-09,8.84736E-07,8.4934656E-09
0.0098,2.86564E-09,9.41192E-07,9.2236816E-09
0.01,2.891151E-09,1E-06,1E-08
0.0102,2.912794E-09,1.061208E-06,1.08243216E-08
0.0104,2.930854E-09,1.124864E-06,1.16985856E-08
0.0106,2.945205E-09,1.191016E-06,1.26247696E-08
0.0108,2.955835E-09,1.259712E-06,1.36048896E-08
0.011,2.962691E-09,1.331E-06,1.4641E-08
0.0112,2.965876E-09,1.404928E-06,1.57351936E-08
0.0114,2.965295E-09,1.481544E-06,1.68896016E-08
0.0116,2.960656E-09,1.560896E-06,1.81063936E-08
0.0118,2.952481E-09,1.643032E-06,1.93877776E-08
0.012,2.940745E-09,1.728E-06,2.0736E-08
0.0122,2.925048E-09,1.815848E-06,2.21533456E-08
0.0124,2.90587E-09,1.906624E-06,2.36421376E-08
0.0126,2.88277E-09,2.000376E-06,2.52047376E-08
0.0128,2.85636E-09,2.097152E-06,2.68435456E-08
0.013,2.826187E-09,2.197E-06,2.8561E-08
0.0132,2.792568E-09,2.299968E-06,3.03595776E-08
0.0134,2.755475E-09,2.406104E-06,3.22417936E-08
0.0136,2.715041E-09,2.515456E-06,3.42102016E-08
0.0138,2.671461E-09,2.628072E-06,3.62673936E-08
0.014,2.624674E-09,2.744E-06,3.8416E-08
0.0142,2.574573E-09,2.863288E-06,4.06586896E-08
0.0144,2.521632E-09,2.985984E-06,4.29981696E-08
0.0146,2.465732E-09,3.112136E-06,4.54371856E-08
0.0148,2.407042E-09,3.241792E-06,4.79785216E-08
0.015,2.34571E-09,3.375E-06,5.0625E-08
0.0152,2.282E-09,3.511808E-06,5.33794816E-08
0.0154,2.215625E-09,3.652264E-06,5.62448656E-08
0.0156,2.147229E-09,3.796416E-06,5.92240896E-08
0.0158,2.076761E-09,3.944312E-06,6.23201296E-08
0.016,2.004122E-09,4.096E-06,6.5536E-08
0.0162,1.929965E-09,4.251528E-06,6.88747536E-08
0.0164,1.854261E-09,4.410944E-06,7.23394816E-08
0.0166,1.776841E-09,4.574296E-06,7.59333136E-08
0.0168,1.698509E-09,4.741632E-06,7.96594176E-08
0.017,1.618911E-09,4.913E-06,8.3521E-08
0.0172,1.538642E-09,5.088448E-06,8.75213056E-08
0.0174,1.45764E-09,5.268024E-06,9.16636176E-08
0.0176,1.376301E-09,5.451776E-06,9.59512576E-08
0.0178,1.294796E-09,5.639752E-06,1.003875856E-07
0.018,1.213117E-09,5.832E-06,1.04976E-07
0.0182,1.132106E-09,6.028568E-06,1.097199376E-07
0.0184,1.05124E-09,6.229504E-06,1.146228736E-07
0.0186,9.712998E-10,6.434856E-06,1.196883216E-07
0.0188,8.926032E-10,6.644672E-06,1.249198336E-07
0.019,8.15004E-10,6.859E-06,1.30321E-07
0.0192,7.38952E-10,7.077888E-06,1.358954496E-07
0.0194,6.647561E-10,7.301384E-06,1.416468496E-07
0.0196,5.92748E-10,7.529536E-06,1.475789056E-07
0.0198,5.231956E-10,7.762392E-06,1.536953616E-07
0.02,4.564678E-10,8E-06,1.6E-07
0.0202,3.926286E-10,8.242408E-06,1.664966416E-07
0.0204,3.322858E-10,8.489664E-06,1.731891456E-07
0.0206,2.753369E-10,8.741816E-06,1.800814096E-07
0.0208,2.227137E-10,8.998912E-06,1.871773696E-07
0.021,1.744155E-10,9.261E-06,1.94481E-07
0.0212,1.307577E-10,9.528128E-06,2.019963136E-07
0.0214,9.200813E-11,9.800344E-06,2.097273616E-07
0.0216,5.890596E-11,1.0077696E-05,2.176782336E-07
0.0218,3.150786E-11,1.0360232E-05,2.258530576E-07
0.022,1.007057E-11,1.0648E-05,2.34256E-07
0.0222,4.757263E-12,1.0941048E-05,2.428912656E-07
0.0224,1.248619E-11,1.1239424E-05,2.517630976E-07
0.0226,1.422028E-11,1.1543176E-05,2.608757776E-07
0.0228,1.313612E-11,1.1852352E-05,2.702336256E-07
0.023,1.264972E-11,1.2167E-05,2.79841E-07
0.0232,1.346947E-11,1.2487168E-05,2.897022976E-07
0.0234,1.483644E-11,1.2812904E-05,2.998219536E-07
0.0236,1.594542E-11,1.3144256E-05,3.102044416E-07
0.0238,1.696184E-11,1.3481272E-05,3.208542736E-07
0.024,1.781841E-11,1.3824E-05,3.31776E-07
0.0242,1.841597E-11,1.4172488E-05,3.429742096E-07
0.0244,1.916798E-11,1.4526784E-05,3.544535296E-07
0.0246,2.00304E-11,1.4886936E-05,3.662186256E-07
0.0248,2.100139E-11,1.5252992E-05,3.782742016E-07
0.025,2.204062E-11,1.5625E-05,3.90625E-07
0.0252,2.313201E-11,1.6003008E-05,4.032758016E-07
0.0254,2.422575E-11,1.6387064E-05,4.162314256E-07
0.0256,2.53893E-11,1.6777216E-05,4.294967296E-07
0.0258,2.673093E-11,1.7173512E-05,4.430766096E-07
0.026,2.798522E-11,1.7576E-05,4.56976E-07
0.0262,2.911874E-11,1.7984728E-05,4.711998736E-07
0.0264,3.053468E-11,1.8399744E-05,4.857532416E-07
0.0266,3.203333E-11,1.8821096E-05,5.006411536E-07
0.0268,3.350273E-11,1.9248832E-05,5.158686976E-07
0.027,3.497518E-11,1.9683E-05,5.31441E-07
0.0272,3.665666E-11,2.0123648E-05,5.473632256E-07
0.0274,3.822363E-11,2.0570824E-05,5.636405776E-07
0.0276,3.986679E-11,2.1024576E-05,5.802782976E-07
0.0278,4.165073E-11,2.1484952E-05,5.972816656E-07
0.028,4.344774E-11,2.1952E-05,6.14656E-07
0.0282,4.547054E-11,2.2425768E-05,6.324066576E-07
0.0284,4.749929E-11,2.2906304E-05,6.505390336E-07
0.0286,4.948184E-11,2.3393656E-05,6.690585616E-07
0.0288,5.164522E-11,2.3887872E-05,6.879707136E-07
0.029,5.370148E-11,2.4389E-05,7.07281E-07
0.0292,5.610209E-11,2.4897088E-05,7.269949696E-07
0.0294,5.829062E-11,2.5412184E-05,7.471182096E-07
0.0296,6.089702E-11,2.5934336E-05,7.676563456E-07
0.0298,6.336695E-11,2.6463592E-05,7.886150416E-07
0.03,6.593434E-11,2.7E-05,8.1E-07
0.0302,6.84962E-11,2.7543608E-05,8.318169616E-07
0.0304,7.136991E-11,2.8094464E-05,8.540717056E-07
0.0306,7.421197E-11,2.8652616E-05,8.767700496E-07
0.0308,7.729382E-11,2.9218112E-05,8.999178496E-07
0.031,8.017638E-11,2.9791E-05,9.23521E-07
0.0312,8.343951E-11,3.0371328E-05,9.475854336E-07
0.0314,8.674035E-11,3.0959144E-05,9.721171216E-07
0.0316,9.000458E-11,3.1554496E-05,9.971220736E-07
0.0318,9.35748E-11,3.2157432E-05,1.0226063376E-06
0.032,9.714497E-11,3.2768E-05,1.048576E-06
0.0322,1.007907E-10,3.3386248E-05,1.0750371856E-06
0.0324,1.045402E-10,3.4012224E-05,1.1019960576E-06
0.0326,1.085245E-10,3.4645976E-05,1.1294588176E-06
0.0328,1.126236E-10,3.5287552E-05,1.1574317056E-06
0.033,1.169146E-10,3.5937E-05,1.185921E-06
0.0332,1.211685E-10,3.6594368E-05,1.2149330176E-06
0.0334,1.255392E-10,3.7259704E-05,1.2444741136E-06
0.0336,1.303384E-10,3.7933056E-05,1.2745506816E-06
0.0338,1.349546E-10,3.8614472E-05,1.3051691536E-06
0.034,1.397445E-10,3.9304E-05,1.336336E-06
0.0342,1.447643E-10,4.0001688E-05,1.3680577296E-06
0.0344,1.498583E-10,4.0707584E-05,1.4003408896E-06
0.0346,1.554073E-10,4.1421736E-05,1.4331920656E-06
0.0348,1.606892E-10,4.2144192E-05,1.4666178816E-06
0.035,1.663225E-10,4.2875E-05,1.500625E-06
0.0352,1.722611E-10,4.3614208E-05,1.5352201216E-06
0.0354,1.782121E-10,4.4361864E-05,1.5704099856E-06
0.0356,1.84257E-10,4.5118016E-05,1.6062013696E-06
0.0358,1.905645E-10,4.5882712E-05,1.6426010896E-06
0.036,1.971507E-10,4.6656E-05,1.679616E-06
0.0362,2.03625E-10,4.7437928E-05,1.7172529936E-06
0.0364,2.105266E-10,4.8228544E-05,1.7555190016E-06
0.0366,2.175507E-10,4.9027896E-05,1.7944209936E-06
0.0368,2.248976E-10,4.9836032E-05,1.8339659776E-06
0.037,2.324629E-10,5.0653E-05,1.874161E-06
0.0372,2.400882E-10,5.1478848E-05,1.9150131456E-06
0.0374,2.479156E-10,5.2313624E-05,1.9565295376E-06
0.0376,2.560747E-10,5.3157376E-05,1.9987173376E-06
0.0378,2.642338E-10,5.4010152E-05,2.0415837456E-06
0.038,2.727646E-10,5.4872E-05,2.085136E-06
0.0382,2.815009E-10,5.5742968E-05,2.1293813776E-06
0.0384,2.90525E-10,5.6623104E-05,2.1743271936E-06
0.0386,2.997E-10,5.7512456E-05,2.2199808016E-06
0.0388,3.094539E-10,5.8411072E-05,2.2663495936E-06
0.039,3.187765E-10,5.9319E-05,2.313441E-06
0.0392,3.289514E-10,6.0236288E-05,2.3612624896E-06
0.0394,3.391544E-10,6.1162984E-05,2.4098215696E-06
0.0396,3.497198E-10,6.2099136E-05,2.4591257856E-06
0.0398,3.6029E-10,6.3044792E-05,2.5091827216E-06
0.04,3.713764E-10,6.4E-05,2.56E-06
0.0402,3.825329E-10,6.4964808E-05,2.6115852816E-06
0.0404,3.940853E-10,6.5939264E-05,2.6639462656E-06
0.0406,4.06134E-10,6.6923416E-05,2.7170906896E-06
0.0408,4.182442E-10,6.7917312E-05,2.7710263296E-06
0.041,4.306955E-10,6.8921E-05,2.825761E-06
0.0412,4.436542E-10,6.9934528E-05,2.8813025536E-06
0.0414,4.566237E-10,7.0957944E-05,2.9376588816E-06
0.0416,4.7E-10,7.1991296E-05,2.9948379136E-06
0.0418,4.838558E-10,7.3034632E-05,3.0528476176E-06
0.042,4.978702E-10,7.4088E-05,3.111696E-06
0.0422,5.124392E-10,7.5151448E-05,3.1713911056E-06
0.0424,5.27188E-10,7.6225024E-05,3.2319410176E-06
0.0426,5.423681E-10,7.7308776E-05,3.2933538576E-06
0.0428,5.578608E-10,7.8402752E-05,3.3556377856E-06
0.043,5.737117E-10,7.9507E-05,3.418801E-06
0.0432,5.899013E-10,8.0621568E-05,3.4828517376E-06
0.0434,6.065075E-10,8.1746504E-05,3.5477982736E-06
0.0436,6.235274E-10,8.2881856E-05,3.6136489216E-06
0.0438,6.409625E-10,8.4027672E-05,3.6804120336E-06
0.044,6.587125E-10,8.5184E-05,3.748096E-06
0.0442,6.769188E-10,8.6350888E-05,3.8167092496E-06
0.0444,6.956502E-10,8.7528384E-05,3.8862602496E-06
0.0446,7.148043E-10,8.8716536E-05,3.9567575056E-06
0.0448,7.342275E-10,8.9915392E-05,4.0282095616E-06
0.045,7.541354E-10,9.1125E-05,4.100625E-06
0.0452,7.745367E-10,9.2345408E-05,4.1740124416E-06
0.0454,7.954958E-10,9.3576664E-05,4.2483805456E-06
0.0456,8.167366E-10,9.4818816E-05,4.3237380096E-06
0.0458,8.385594E-10,9.6071912E-05,4.4000935696E-06
0.046,8.609098E-10,9.7336E-05,4.477456E-06
0.0462,8.836514E-10,9.8611128E-05,4.5558341136E-06
0.0464,9.066618E-10,9.9897344E-05,4.6352367616E-06
0.0466,9.307458E-10,0.000101194696,4.7156728336E-06
0.0468,9.550463E-10,0.000102503232,4.7971512576E-06
0.047,9.796909E-10,0.000103823,4.879681E-06
0.0472,1.005152E-09,0.000105154048,4.9632710656E-06
0.0474,1.031317E-09,0.000106496424,5.0479304976E-06
0.0476,1.05761E-09,0.000107850176,5.1336683776E-06
0.0478,1.084522E-09,0.000109215352,5.2204938256E-06
0.048,1.112268E-09,0.000110592,5.308416E-06
0.0482,1.140456E-09,0.000111980168,5.3974440976E-06
0.0484,1.16914E-09,0.000113379904,5.4875873536E-06
0.0486,1.198584E-09,0.000114791256,5.5788550416E-06
0.0488,1.228681E-09,0.000116214272,5.6712564736E-06
0.049,1.2592E-09,0.000117649,5.764801E-06
0.0492,1.290507E-09,0.000119095488,5.8594980096E-06
0.0494,1.322389E-09,0.000120553784,5.9553569296E-06
0.0496,1.355015E-09,0.000122023936,6.0523872256E-06
0.0498,1.388276E-09,0.000123505992,6.1505984016E-06
0.05,1.422179E-09,0.000125,6.25E-06
0.0502,1.456711E-09,0.000126506008,6.3506016016E-06
0.0504,1.492017E-09,0.000128024064,6.4524128256E-06
0.0506,1.528086E-09,0.000129554216,6.5554433296E-06
0.0508,1.564826E-09,0.000131096512,6.6597028096E-06
0.051,1.602239E-09,0.000132651,6.765201E-06
0.0512,1.640559E-09,0.000134217728,6.8719476736E-06
0.0514,1.679597E-09,0.000135796744,6.9799526416E-06
0.0516,1.719276E-09,0.000137388096,7.0892257536E-06
0.0518,1.759869E-09,0.000138991832,7.1997768976E-06
0.052,1.801111E-09,0.000140608,7.311616E-06
0.0522,1.843477E-09,0.000142236648,7.4247530256E-06
0.0524,1.886238E-09,0.000143877824,7.5391979776E-06
0.0526,1.930047E-09,0.000145531576,7.6549608976E-06
0.0528,1.974713E-09,0.000147197952,7.7720518656E-06
0.053,2.020264E-09,0.000148877,7.890481E-06
0.0532,2.066655E-09,0.000150568768,8.0102584576E-06
0.0534,2.113804E-09,0.000152273304,8.1313944336E-06
0.0536,2.162016E-09,0.000153990656,8.2538991616E-06
0.0538,2.210993E-09,0.000155720872,8.3777829136E-06
0.054,2.260945E-09,0.000157464,8.503056E-06
0.0542,2.311847E-09,0.000159220088,8.6297287696E-06
0.0544,2.363996E-09,0.000160989184,8.7578116096E-06
0.0546,2.416905E-09,0.000162771336,8.8873149456E-06
0.0548,2.470686E-09,0.000164566592,9.0182492416E-06
0.055,2.525439E-09,0.000166375,9.150625E-06
0.0552,2.581066E-09,0.000168196608,9.2844527616E-06
0.0554,2.638309E-09,0.000170031464,9.4197431056E-06
0.0556,2.696174E-09,0.000171879616,9.5565066496E-06
0.0558,2.755068E-09,0.000173741112,9.6947540496E-06
0.056,2.815239E-09,0.000175616,9.834496E-06
0.0562,2.876354E-09,0.000177504328,9.9757432336E-06
0.0564,2.938697E-09,0.000179406144,1.01185065216E-05
0.0566,3.001966E-09,0.000181321496,1.02627966736E-05
0.0568,3.066652E-09,0.000183250432,1.04086245376E-05
0.057,3.13228E-09,0.000185193,1.0556001E-05
0.0572,3.199122E-09,0.000187149248,1.07049369856E-05
0.0574,3.267106E-09,0.000189119224,1.08554434576E-05
0.0576,3.336439E-09,0.000191102976,1.10075314176E-05
0.0578,3.406828E-09,0.000193100552,1.11612119056E-05
0.058,3.478631E-09,0.000195112,1.1316496E-05
0.0582,3.551621E-09,0.000197137368,1.14733948176E-05
0.0584,3.625746E-09,0.000199176704,1.16319195136E-05
0.0586,3.701451E-09,0.000201230056,1.17920812816E-05
0.0588,3.778223E-09,0.000203297472,1.19538913536E-05
0.059,3.856286E-09,0.000205379,1.2117361E-05
0.0592,3.935995E-09,0.000207474688,1.22825015296E-05
0.0594,4.016809E-09,0.000209584584,1.24493242896E-05
0.0596,4.099135E-09,0.000211708736,1.26178406656E-05
0.0598,4.182882E-09,0.000213847192,1.27880620816E-05
0.06,4.267851E-09,0.000216,1.296E-05
0.0602,4.354274E-09,0.000218167208,1.31336659216E-05
0.0604,4.442399E-09,0.000220348864,1.33090713856E-05
0.0606,4.531847E-09,0.000222545016,1.34862279696E-05
0.0608,4.622902E-09,0.000224755712,1.36651472896E-05
0.061,4.71546E-09,0.000226981,1.3845841E-05
0.0612,4.809399E-09,0.000229220928,1.40283207936E-05
0.0614,4.905094E-09,0.000231475544,1.42125984016E-05
0.0616,5.002385E-09,0.000233744896,1.43986855936E-05
0.0618,5.101054E-09,0.000236029032,1.45865941776E-05
0.062,5.201511E-09,0.000238328,1.4776336E-05
0.0622,5.30375E-09,0.000240641848,1.49679229456E-05
0.0624,5.40733E-09,0.000242970624,1.51613669376E-05
0.0626,5.512839E-09,0.000245314376,1.53566799376E-05
0.0628,5.620129E-09,0.000247673152,1.55538739456E-05
0.063,5.729111E-09,0.000250047,1.5752961E-05
0.0632,5.839652E-09,0.000252435968,1.59539531776E-05
0.0634,5.952021E-09,0.000254840104,1.61568625936E-05
0.0636,6.066389E-09,0.000257259456,1.63617014016E-05
0.0638,6.18255E-09,0.000259694072,1.65684817936E-05
0.064,6.300419E-09,0.000262144,1.6777216E-05
0.0642,6.420164E-09,0.000264609288,1.69879162896E-05
0.0644,6.541829E-09,0.000267089984,1.72005949696E-05
0.0646,6.665641E-09,0.000269586136,1.74152643856E-05
0.0648,6.791454E-09,0.000272097792,1.76319369216E-05
0.065,6.918638E-09,0.000274625,1.7850625E-05
0.0652,7.047835E-09,0.000277167808,1.80713410816E-05
0.0654,7.179057E-09,0.000279726264,1.82940976656E-05
0.0656,7.312253E-09,0.000282300416,1.85189072896E-05
0.0658,7.447846E-09,0.000284890312,1.87457825296E-05
0.066,7.58616E-09,0.000287496,1.8974736E-05
0.0662,7.72742E-09,0.000290117528,1.92057803536E-05
0.0664,7.871824E-09,0.000292754944,1.94389282816E-05
0.0666,8.018688E-09,0.000295408296,1.96741925136E-05
0.0668,8.1676E-09,0.000298077632,1.99115858176E-05
0.067,8.317259E-09,0.000300763,2.0151121E-05
0.0672,8.473028E-09,0.000303464448,2.03928109056E-05
0.0674,8.64605E-09,0.000306182024,2.06366684176E-05
0.0676,8.847936E-09,0.000308915776,2.08827064576E-05
0.0678,9.088741E-09,0.000311665752,2.11309379856E-05
0.068,9.375142E-09,0.000314432,2.1381376E-05
0.0682,9.713327E-09,0.000317214568,2.16340335376E-05
0.0684,1.009567E-08,0.000320013504,2.18889236736E-05
0.0686,1.047773E-08,0.000322828856,2.21460595216E-05
0.0688,1.080924E-08,0.000325660672,2.24054542336E-05
0.069,1.105375E-08,0.000328509,2.2667121E-05
0.0692,1.123659E-08,0.000331373888,2.29310730496E-05
0.0694,1.140024E-08,0.000334255384,2.31973236496E-05
0.0696,1.158186E-08,0.000337153536,2.34658861056E-05
0.0698,1.178554E-08,0.000340068392,2.37367737616E-05
0.07,1.199992E-08,0.000343,2.401E-05
0.0702,1.221463E-08,0.000345948408,2.42855782416E-05
0.0704,1.242685E-08,0.000348913664,2.45635219456E-05
0.0706,1.263937E-08,0.000351895816,2.48438446096E-05
0.0708,1.285542E-08,0.000354894912,2.51265597696E-05
0.071,1.307607E-08,0.000357911,2.5411681E-05
0.0712,1.330083E-08,0.000360944128,2.56992219136E-05
0.0714,1.352877E-08,0.000363994344,2.59891961616E-05
0.0716,1.375969E-08,0.000367061696,2.62816174336E-05
0.0718,1.399346E-08,0.000370146232,2.65764994576E-05
0.072,1.423046E-08,0.000373248,2.6873856E-05
0.0722,1.447081E-08,0.000376367048,2.71737008656E-05
0.0724,1.471495E-08,0.000379503424,2.74760478976E-05
0.0726,1.496226E-08,0.000382657176,2.77809109776E-05
0.0728,1.521328E-08,0.000385828352,2.80883040256E-05
0.073,1.546778E-08,0.000389017,2.8398241E-05
0.0732,1.572565E-08,0.000392223168,2.87107358976E-05
0.0734,1.598719E-08,0.000395446904,2.90258027536E-05
0.0736,1.62523E-08,0.000398688256,2.93434556416E-05
0.0738,1.65211E-08,0.000401947272,2.96637086736E-05
0.074,1.679373E-08,0.000405224,2.9986576E-05
0.0742,1.707E-08,0.000408518488,3.03120718096E-05
0.0744,1.734997E-08,0.000411830784,3.06402103296E-05
0.0746,1.763406E-08,0.000415160936,3.09710058256E-05
0.0748,1.792178E-08,0.000418508992,3.13044726016E-05
0.075,1.821353E-08,0.000421875,3.1640625E-05
0.0752,1.850916E-08,0.000425259008,3.19794774016E-05
0.0754,1.880906E-08,0.000428661064,3.23210442256E-05
0.0756,1.911269E-08,0.000432081216,3.26653399296E-05
0.0758,1.942057E-08,0.000435519512,3.30123790096E-05
0.076,1.973261E-08,0.000438976,3.3362176E-05
0.0762,2.004887E-08,0.000442450728,3.37147454736E-05
0.0764,2.036932E-08,0.000445943744,3.40701020416E-05
0.0766,2.069377E-08,0.000449455096,3.44282603536E-05
0.0768,2.102301E-08,0.000452984832,3.47892350976E-05
0.077,2.135637E-08,0.000456533,3.5153041E-05
0.0772,2.169416E-08,0.000460099648,3.55196928256E-05
0.0774,2.203655E-08,0.000463684824,3.58892053776E-05
0.0776,2.238342E-08,0.000467288576,3.62615934976E-05
0.0778,2.273473E-08,0.000470910952,3.66368720656E-05
0.078,2.309046E-08,0.000474552,3.7015056E-05
0.0782,2.345126E-08,0.000478211768,3.73961602576E-05
0.0784,2.381655E-08,0.000481890304,3.77801998336E-05
0.0786,2.418669E-08,0.000485587656,3.81671897616E-05
0.0788,2.456162E-08,0.000489303872,3.85571451136E-05
0.079,2.49413E-08,0.000493039,3.8950081E-05
0.0792,2.532605E-08,0.000496793088,3.93460125696E-05
0.0794,2.571557E-08,0.000500566184,3.97449550096E-05
0.0796,2.611028E-08,0.000504358336,4.01469235456E-05
0.0798,2.650992E-08,0.000508169592,4.05519334416E-05
0.08,2.691477E-08,0.000512,4.096E-05
0.0802,2.732473E-08,0.000515849608,4.13711385616E-05
0.0804,2.773982E-08,0.000519718464,4.17853645056E-05
0.0806,2.816024E-08,0.000523606616,4.22026932496E-05
0.0808,2.85859E-08,0.000527514112,4.26231402496E-05
0.081,2.901731E-08,0.000531441,4.3046721E-05
0.0812,2.94539E-08,0.000535387328,4.34734510336E-05
0.0814,2.989593E-08,0.000539353144,4.39033459216E-05
0.0816,3.034376E-08,0.000543338496,4.43364212736E-05
0.0818,3.07969E-08,0.000547343432,4.47726927376E-05
0.082,3.125573E-08,0.000551368,4.5212176E-05
0.0822,3.172038E-08,0.000555412248,4.56548867856E-05
0.0824,3.219088E-08,0.000559476224,4.61008408576E-05
0.0826,3.266697E-08,0.000563559976,4.65500540176E-05
0.0828,3.31493E-08,0.000567663552,4.70025421056E-05
0.083,3.363722E-08,0.000571787,4.7458321E-05
0.0832,3.413146E-08,0.000575930368,4.79174066176E-05
0.0834,3.463162E-08,0.000580093704,4.83798149136E-05
0.0836,3.513796E-08,0.000584277056,4.88455618816E-05
0.0838,3.565044E-08,0.000588480472,4.93146635536E-05
0.084,3.616918E-08,0.000592704,4.9787136E-05
0.0842,3.669421E-08,0.000596947688,5.02629953296E-05
0.0844,3.722549E-08,0.000601211584,5.07422576896E-05
0.0846,3.776362E-08,0.000605495736,5.12249392656E-05
0.0848,3.830788E-08,0.000609800192,5.17110562816E-05
0.085,3.885887E-08,0.000614125,5.2200625E-05
0.0852,3.941642E-08,0.000618470208,5.26936617216E-05
0.0854,3.998082E-08,0.000622835864,5.31901827856E-05
0.0856,4.055174E-08,0.000627222016,5.36902045696E-05
0.0858,4.112967E-08,0.000631628712,5.41937434896E-05
0.086,4.171419E-08,0.000636056,5.4700816E-05
0.0862,4.230596E-08,0.000640503928,5.52114385936E-05
0.0864,4.29046E-08,0.000644972544,5.57256278016E-05
0.0866,4.351067E-08,0.000649461896,5.62434001936E-05
0.0868,4.41236E-08,0.000653972032,5.67647723776E-05
0.087,4.474375E-08,0.000658503,5.7289761E-05
0.0872,4.537139E-08,0.000663054848,5.78183827456E-05
0.0874,4.60062E-08,0.000667627624,5.83506543376E-05
0.0876,4.664849E-08,0.000672221376,5.88865925376E-05
0.0878,4.729833E-08,0.000676836152,5.94262141456E-05
0.088,4.795579E-08,0.000681472,5.9969536E-05
0.0882,4.862071E-08,0.000686128968,6.05165749776E-05
0.0884,4.92934E-08,0.000690807104,6.10673479936E-05
0.0886,4.997397E-08,0.000695506456,6.16218720016E-05
0.0888,5.066233E-08,0.000700227072,6.21801639936E-05
0.089,5.135869E-08,0.000704969,6.2742241E-05
0.0892,5.20632E-08,0.000709732288,6.33081200896E-05
0.0894,5.277575E-08,0.000714516984,6.38778183696E-05
0.0896,5.349651E-08,0.000719323136,6.44513529856E-05
0.0898,5.422523E-08,0.000724150792,6.50287411216E-05
0.09,5.496251E-08,0.000729,6.561E-05
0.0902,5.570801E-08,0.000733870808,6.61951468816E-05
0.0904,5.646191E-08,0.000738763264,6.67841990656E-05
0.0906,5.722408E-08,0.000743677416,6.73771738896E-05
0.0908,5.799488E-08,0.000748613312,6.79740887296E-05
0.091,5.877484E-08,0.000753571,6.8574961E-05
0.0912,5.95638E-08,0.000758550528,6.91798081536E-05
0.0914,6.03624E-08,0.000763551944,6.97886476816E-05
0.0916,6.117032E-08,0.000768575296,7.04014971136E-05
0.0918,6.19872E-08,0.000773620632,7.10183740176E-05
0.092,6.281237E-08,0.000778688,7.1639296E-05
0.0922,6.364564E-08,0.000783777448,7.22642807056E-05
0.0924,6.448625E-08,0.000788889024,7.28933458176E-05
0.0926,6.533418E-08,0.000794022776,7.35265090576E-05
0.0928,6.619079E-08,0.000799178752,7.41637881856E-05
0.093,6.705841E-08,0.000804357,7.4805201E-05
0.0932,6.793951E-08,0.000809557568,7.54507653376E-05
0.0934,6.883592E-08,0.000814780504,7.61004990736E-05
0.0936,6.974978E-08,0.000820025856,7.67544201216E-05
0.0938,7.067922E-08,0.000825293672,7.74125464336E-05
0.094,7.161542E-08,0.000830584,7.8074896E-05
0.0942,7.254983E-08,0.000835896888,7.87414868496E-05
0.0944,7.347278E-08,0.000841232384,7.94123370496E-05
0.0946,7.437607E-08,0.000846590536,8.00874647056E-05
0.0948,7.526703E-08,0.000851971392,8.07668879616E-05
0.095,7.617741E-08,0.000857375,8.1450625E-05
0.0952,7.713981E-08,0.000862801408,8.21386940416E-05
0.0954,7.818786E-08,0.000868250664,8.28311133456E-05
0.0956,7.935391E-08,0.000873722816,8.35279012096E-05
0.0958,8.062249E-08,0.000879217912,8.42290759696E-05
0.096,8.187389E-08,0.000884736,8.4934656E-05
0.0962,8.297602E-08,0.000890277128,8.56446597136E-05
0.0964,8.379624E-08,0.000895841344,8.63591055616E-05
0.0966,8.420672E-08,0.000901428696,8.70780120336E-05
0.0968,8.433639E-08,0.000907039232,8.78013976576E-05
0.097,8.469291E-08,0.000912673,8.85292809999999E-05
0.0972,8.581353E-08,0.000918330048,8.92616806656E-05
0.0974,8.823596E-08,0.000924010424,8.99986152976E-05
0.0976,9.232287E-08,0.000929714176,9.07401035776E-05
0.0978,9.690261E-08,0.000935441352,9.14861642256E-05
0.098,1.000096E-07,0.000941192,9.2236816E-05
0.0982,9.967189E-08,0.000946966168,9.29920776976E-05
0.0984,9.391774E-08,0.000952763904,9.37519681536E-05
0.0986,8.282047E-08,0.000958585256,9.45165062416E-05
0.0988,7.327602E-08,0.000964430272,9.52857108736E-05
0.099,7.360034E-08,0.000970299,9.6059601E-05
0.0992,9.210927E-08,0.000976191488,9.68381956096E-05
0.0994,1.332354E-07,0.000982107784,9.76215137296E-05
0.0996,1.704121E-07,0.000988047936,9.84095744256E-05
0.0998,1.622267E-07,0.000994011992,9.92023968016E-05
0.1,6.731155E-08,0.001,0.0001


==> example3_gauss_app.csv <==
input,manifold1,manifold2
-1.000000e-01 -1.000000e-01 -2.292105e-02
-1.000000e-01 -9.600000e-02 -2.200213e-02
-1.000000e-01 -9.200000e-02 -2.112091e-02
-1.000000e-01 -8.800000e-02 -2.027739e-02
-1.000000e-01 -8.400000e-02 -1.947160e-02
-1.000000e-01 -8.000000e-02 -1.870356e-02
-1.000000e-01 -7.600000e-02 -1.797328e-02
-1.000000e-01 -7.200000e-02 -1.728075e-02
-1.000000e-01 -6.800000e-02 -1.662601e-02
-1.000000e-01 -6.400000e-02 -1.600903e-02
-1.000000e-01 -6.000000e-02 -1.542984e-02
-1.000000e-01 -5.600000e-02 -1.488842e-02
-1.000000e-01 -5.200000e-02 -1.438478e-02
-1.000000e-01 -4.800000e-02 -1.391890e-02
-1.000000e-01 -4.400000e-02 -1.349078e-02
-1.000000e-01 -4.000000e-02 -1.310040e-02
-1.000000e-01 -3.600000e-02 -1.274775e-02
-1.000000e-01 -3.200000e-02 -1.243281e-02
-1.000000e-01 -2.800000e-02 -1.215556e-02
-1.000000e-01 -2.400000e-02 -1.191598e-02
-1.000000e-01 -2.000000e-02 -1.171404e-02
-1.000000e-01 -1.600000e-02 -1.154971e-02
-1.000000e-01 -1.200000e-02 -1.142297e-02
-1.000000e-01 -8.000000e-03 -1.133378e-02
-1.000000e-01 -4.000000e-03 -1.128209e-02
-1.000000e-01 0.000000e+00 -1.126789e-02
-1.000000e-01 4.000000e-03 -1.129111e-02
-1.000000e-01 8.000000e-03 -1.135172e-02
-1.000000e-01 1.200000e-02 -1.144966e-02
-1.000000e-01 1.600000e-02 -1.158490e-02
-1.000000e-01 2.000000e-02 -1.175738e-02
-1.000000e-01 2.400000e-02 -1.196704e-02
-1.000000e-01 2.800000e-02 -1.221382e-02
-1.000000e-01 3.200000e-02 -1.249767e-02
-1.000000e-01 3.600000e-02 -1.281852e-02
-1.000000e-01 4.000000e-02 -1.317631e-02
-1.000000e-01 4.400000e-02 -1.357096e-02
-1.000000e-01 4.800000e-02 -1.400242e-02
-1.000000e-01 5.200000e-02 -1.447060e-02
-1.000000e-01 5.600000e-02 -1.497543e-02
-1.000000e-01 6.000000e-02 -1.551683e-02
-1.000000e-01 6.400000e-02 -1.609472e-02
-1.000000e-01 6.800000e-02 -1.670902e-02
-1.000000e-01 7.200000e-02 -1.735963e-02
-1.000000e-01 7.600000e-02 -1.804649e-02
-1.000000e-01 8.000000e-02 -1.876948e-02
-1.000000e-01 8.400000e-02 -1.952852e-02
-1.000000e-01 8.800000e-02 -2.032352e-02
-1.000000e-01 9.200000e-02 -2.115437e-02
-1.000000e-01 9.600000e-02 -2.202098e-02
-1.000000e-01 1.000000e-01 -2.292323e-02

-9.600000e-02 -1.000000e-01 -2.201907e-02
-9.600000e-02 -9.600000e-02 -2.110247e-02
-9.600000e-02 -9.200000e-02 -2.022343e-02
-9.600000e-02 -8.800000e-02 -1.938197e-02
-9.600000e-02 -8.400000e-02 -1.857811e-02
-9.600000e-02 -8.000000e-02 -1.781187e-02
-9.600000e-02 -7.600000e-02 -1.708325e-02
-9.600000e-02 -7.200000e-02 -1.639228e-02
-9.600000e-02 -6.800000e-02 -1.573895e-02
-9.600000e-02 -6.400000e-02 -1.512328e-02
-9.600000e-02 -6.000000e-02 -1.454527e-02
-9.600000e-02 -5.600000e-02 -1.400492e-02
-9.600000e-02 -5.200000e-02 -1.350222e-02
-9.600000e-02 -4.800000e-02 -1.303716e-02
-9.600000e-02 -4.400000e-02 -1.260975e-02
-9.600000e-02 -4.000000e-02 -1.221997e-02
-9.600000e-02 -3.600000e-02 -1.186781e-02
-9.600000e-02 -3.200000e-02 -1.155324e-02
-9.600000e-02 -2.800000e-02 -1.127626e-02
-9.600000e-02 -2.400000e-02 -1.103684e-02
-9.600000e-02 -2.000000e-02 -1.083495e-02
-9.600000e-02 -1.600000e-02 -1.067058e-02
-9.600000e-02 -1.200000e-02 -1.054368e-02
-9.600000e-02 -8.000000e-03 -1.045423e-02
-9.600000e-02 -4.000000e-03 -1.040219e-02
-9.600000e-02 0.000000e+00 -1.038753e-02
-9.600000e-02 4.000000e-03 -1.041020e-02
-9.600000e-02 8.000000e-03 -1.047016e-02
-9.600000e-02 1.200000e-02 -1.056737e-02
-9.600000e-02 1.600000e-02 -1.070178e-02
-9.600000e-02 2.000000e-02 -1.087333e-02
-9.600000e-02 2.400000e-02 -1.108198e-02
-9.600000e-02 2.800000e-02 -1.132766e-02
-9.600000e-02 3.200000e-02 -1.161033e-02
-9.600000e-02 3.600000e-02 -1.192991e-02
-9.600000e-02 4.000000e-02 -1.228635e-02
-9.600000e-02 4.400000e-02 -1.267958e-02
-9.600000e-02 4.800000e-02 -1.310952e-02
-9.600000e-02 5.200000e-02 -1.357612e-02
-9.600000e-02 5.600000e-02 -1.407928e-02
-9.600000e-02 6.000000e-02 -1.461895e-02
-9.600000e-02 6.400000e-02 -1.519503e-02
-9.600000e-02 6.800000e-02 -1.580745e-02
-9.600000e-02 7.200000e-02 -1.645613e-02
-9.600000e-02 7.600000e-02 -1.714097e-02
-9.600000e-02 8.000000e-02 -1.786188e-02
-9.600000e-02 8.400000e-02 -1.861879e-02
-9.600000e-02 8.800000e-02 -1.941158e-02
-9.600000e-02 9.200000e-02 -2.024017e-02
-9.600000e-02 9.600000e-02 -2.110446e-02
-9.600000e-02 1.000000e-01 -2.200434e-02

-9.200000e-02 -1.000000e-01 -2.115279e-02
-9.200000e-02 -9.600000e-02 -2.023845e-02
-9.200000e-02 -9.200000e-02 -1.936155e-02
-9.200000e-02 -8.800000e-02 -1.852209e-02
-9.200000e-02 -8.400000e-02 -1.772011e-02
-9.200000e-02 -8.000000e-02 -1.695563e-02
-9.200000e-02 -7.600000e-02 -1.622865e-02
-9.200000e-02 -7.200000e-02 -1.553919e-02
-9.200000e-02 -6.800000e-02 -1.488726e-02
-9.200000e-02 -6.400000e-02 -1.427286e-02
-9.200000e-02 -6.000000e-02 -1.369601e-02
-9.200000e-02 -5.600000e-02 -1.315670e-02
-9.200000e-02 -5.200000e-02 -1.265493e-02
-9.200000e-02 -4.800000e-02 -1.219069e-02
-9.200000e-02 -4.400000e-02 -1.176399e-02
-9.200000e-02 -4.000000e-02 -1.137480e-02
-9.200000e-02 -3.600000e-02 -1.102313e-02
-9.200000e-02 -3.200000e-02 -1.070895e-02
-9.200000e-02 -2.800000e-02 -1.043224e-02
-9.200000e-02 -2.400000e-02 -1.019299e-02
-9.200000e-02 -2.000000e-02 -9.991176e-03
-9.200000e-02 -1.600000e-02 -9.826768e-03
-9.200000e-02 -1.200000e-02 -9.699741e-03
-9.200000e-02 -8.000000e-03 -9.610064e-03
-9.200000e-02 -4.000000e-03 -9.557702e-03
-9.200000e-02 0.000000e+00 -9.542621e-03
-9.200000e-02 4.000000e-03 -9.564781e-03
-9.200000e-02 8.000000e-03 -9.624141e-03
-9.200000e-02 1.200000e-02 -9.720658e-03
-9.200000e-02 1.600000e-02 -9.854285e-03
-9.200000e-02 2.000000e-02 -1.002497e-02
-9.200000e-02 2.400000e-02 -1.023267e-02
-9.200000e-02 2.800000e-02 -1.047732e-02
-9.200000e-02 3.200000e-02 -1.075887e-02
-9.200000e-02 3.600000e-02 -1.107726e-02
-9.200000e-02 4.000000e-02 -1.143242e-02
-9.200000e-02 4.400000e-02 -1.182430e-02
-9.200000e-02 4.800000e-02 -1.225282e-02
-9.200000e-02 5.200000e-02 -1.271791e-02
-9.200000e-02 5.600000e-02 -1.321951e-02
-9.200000e-02 6.000000e-02 -1.375754e-02
-9.200000e-02 6.400000e-02 -1.433191e-02
-9.200000e-02 6.800000e-02 -1.494256e-02
-9.200000e-02 7.200000e-02 -1.558939e-02
-9.200000e-02 7.600000e-02 -1.627233e-02
-9.200000e-02 8.000000e-02 -1.699128e-02
-9.200000e-02 8.400000e-02 -1.774616e-02
-9.200000e-02 8.800000e-02 -1.853688e-02
-9.200000e-02 9.200000e-02 -1.936333e-02
-9.200000e-02 9.600000e-02 -2.022543e-02
-9.200000e-02 1.000000e-01 -2.112306e-02

-8.800000e-02 -1.000000e-01 -2.032231e-02
-8.800000e-02 -9.600000e-02 -1.941017e-02
-8.800000e-02 -9.200000e-02 -1.853534e-02
-8.800000e-02 -8.800000e-02 -1.769784e-02
-8.800000e-02 -8.400000e-02 -1.689770e-02
-8.800000e-02 -8.000000e-02 -1.613493e-02
-8.800000e-02 -7.600000e-02 -1.540955e-02
-8.800000e-02 -7.200000e-02 -1.472157e-02
-8.800000e-02 -6.800000e-02 -1.407100e-02
-8.800000e-02 -6.400000e-02 -1.345786e-02
-8.800000e-02 -6.000000e-02 -1.288214e-02
-8.800000e-02 -5.600000e-02 -1.234385e-02
-8.800000e-02 -5.200000e-02 -1.184300e-02
-8.800000e-02 -4.800000e-02 -1.137957e-02
-8.800000e-02 -4.400000e-02 -1.095356e-02
-8.800000e-02 -4.000000e-02 -1.056497e-02
-8.800000e-02 -3.600000e-02 -1.021378e-02
-8.800000e-02 -3.200000e-02 -9.899987e-03
-8.800000e-02 -2.800000e-02 -9.623565e-03
-8.800000e-02 -2.400000e-02 -9.384500e-03
-8.800000e-02 -2.000000e-02 -9.182770e-03
-8.800000e-02 -1.600000e-02 -9.018352e-03
-8.800000e-02 -1.200000e-02 -8.891218e-03
-8.800000e-02 -8.000000e-03 -8.801341e-03
-8.800000e-02 -4.000000e-03 -8.748687e-03
-8.800000e-02 0.000000e+00 -8.733223e-03
-8.800000e-02 4.000000e-03 -8.754912e-03
-8.800000e-02 8.000000e-03 -8.813713e-03
-8.800000e-02 1.200000e-02 -8.909586e-03
-8.800000e-02 1.600000e-02 -9.042484e-03
-8.800000e-02 2.000000e-02 -9.212360e-03
-8.800000e-02 2.400000e-02 -9.419164e-03
-8.800000e-02 2.800000e-02 -9.662844e-03
-8.800000e-02 3.200000e-02 -9.943344e-03
-8.800000e-02 3.600000e-02 -1.026061e-02
-8.800000e-02 4.000000e-02 -1.061457e-02
-8.800000e-02 4.400000e-02 -1.100517e-02
-8.800000e-02 4.800000e-02 -1.143235e-02
-8.800000e-02 5.200000e-02 -1.189603e-02
-8.800000e-02 5.600000e-02 -1.239615e-02
-8.800000e-02 6.000000e-02 -1.293263e-02
-8.800000e-02 6.400000e-02 -1.350540e-02
-8.800000e-02 6.800000e-02 -1.411437e-02
-8.800000e-02 7.200000e-02 -1.475947e-02
-8.800000e-02 7.600000e-02 -1.544061e-02
-8.800000e-02 8.000000e-02 -1.615772e-02
-8.800000e-02 8.400000e-02 -1.691069e-02
-8.800000e-02 8.800000e-02 -1.769944e-02
-8.800000e-02 9.200000e-02 -1.852388e-02
-8.800000e-02 9.600000e-02 -1.938391e-02
-8.800000e-02 1.000000e-01 -2.027944e-02

-8.400000e-02 -1.000000e-01 -1.952771e-02
-8.400000e-02 -9.600000e-02 -1.861772e-02
-8.400000e-02 -9.200000e-02 -1.774492e-02
-8.400000e-02 -8.800000e-02 -1.690932e-02
-8.400000e-02 -8.400000e-02 -1.611097e-02
-8.400000e-02 -8.000000e-02 -1.534987e-02
-8.400000e-02 -7.600000e-02 -1.462604e-02
-8.400000e-02 -7.200000e-02 -1.393951e-02
-8.400000e-02 -6.800000e-02 -1.329027e-02
-8.400000e-02 -6.400000e-02 -1.267835e-02
-8.400000e-02 -6.000000e-02 -1.210374e-02
-8.400000e-02 -5.600000e-02 -1.156646e-02
-8.400000e-02 -5.200000e-02 -1.106650e-02
-8.400000e-02 -4.800000e-02 -1.060387e-02
-8.400000e-02 -4.400000e-02 -1.017855e-02
-8.400000e-02 -4.000000e-02 -9.790544e-03
-8.400000e-02 -3.600000e-02 -9.439843e-03
-8.400000e-02 -3.200000e-02 -9.126434e-03
-8.400000e-02 -2.800000e-02 -8.850303e-03
-8.400000e-02 -2.400000e-02 -8.611432e-03
-8.400000e-02 -2.000000e-02 -8.409802e-03
-8.400000e-02 -1.600000e-02 -8.245391e-03
-8.400000e-02 -1.200000e-02 -8.118173e-03
-8.400000e-02 -8.000000e-03 -8.028122e-03
-8.400000e-02 -4.000000e-03 -7.975206e-03
-8.400000e-02 0.000000e+00 -7.959393e-03
-8.400000e-02 4.000000e-03 -7.980648e-03
-8.400000e-02 8.000000e-03 -8.038932e-03
-8.400000e-02 1.200000e-02 -8.134205e-03
-8.400000e-02 1.600000e-02 -8.266423e-03
-8.400000e-02 2.000000e-02 -8.435541e-03
-8.400000e-02 2.400000e-02 -8.641510e-03
-8.400000e-02 2.800000e-02 -8.884279e-03
-8.400000e-02 3.200000e-02 -9.163795e-03
-8.400000e-02 3.600000e-02 -9.480001e-03
-8.400000e-02 4.000000e-02 -9.832838e-03
-8.400000e-02 4.400000e-02 -1.022225e-02
-8.400000e-02 4.800000e-02 -1.064816e-02
-8.400000e-02 5.200000e-02 -1.111051e-02
-8.400000e-02 5.600000e-02 -1.160924e-02
-8.400000e-02 6.000000e-02 -1.214426e-02
-8.400000e-02 6.400000e-02 -1.271551e-02
-8.400000e-02 6.800000e-02 -1.332291e-02
-8.400000e-02 7.200000e-02 -1.396638e-02
-8.400000e-02 7.600000e-02 -1.464584e-02
-8.400000e-02 8.000000e-02 -1.536120e-02
-8.400000e-02 8.400000e-02 -1.611239e-02
-8.400000e-02 8.800000e-02 -1.689930e-02
-8.400000e-02 9.200000e-02 -1.772185e-02
-8.400000e-02 9.600000e-02 -1.857994e-02
-8.400000e-02 1.000000e-01 -1.947348e-02

-8.000000e-02 -1.000000e-01 -1.876911e-02
-8.000000e-02 -9.600000e-02 -1.786120e-02
-8.000000e-02 -9.200000e-02 -1.699036e-02
-8.000000e-02 -8.800000e-02 -1.615662e-02
-8.000000e-02 -8.400000e-02 -1.536000e-02
-8.000000e-02 -8.000000e-02 -1.460053e-02
-8.000000e-02 -7.600000e-02 -1.387822e-02
-8.000000e-02 -7.200000e-02 -1.319309e-02
-8.000000e-02 -6.800000e-02 -1.254515e-02
-8.000000e-02 -6.400000e-02 -1.193442e-02
-8.000000e-02 -6.000000e-02 -1.136090e-02
-8.000000e-02 -5.600000e-02 -1.082460e-02
-8.000000e-02 -5.200000e-02 -1.032551e-02
-8.000000e-02 -4.800000e-02 -9.863656e-03
-8.000000e-02 -4.400000e-02 -9.439017e-03
-8.000000e-02 -4.000000e-02 -9.051593e-03
-8.000000e-02 -3.600000e-02 -8.701376e-03
-8.000000e-02 -3.200000e-02 -8.388356e-03
-8.000000e-02 -2.800000e-02 -8.112520e-03
-8.000000e-02 -2.400000e-02 -7.873852e-03
-8.000000e-02 -2.000000e-02 -7.672335e-03
-8.000000e-02 -1.600000e-02 -7.507947e-03
-8.000000e-02 -1.200000e-02 -7.380666e-03
-8.000000e-02 -8.000000e-03 -7.290464e-03
-8.000000e-02 -4.000000e-03 -7.237315e-03
-8.000000e-02 0.000000e+00 -7.221185e-03
-8.000000e-02 4.000000e-03 -7.242042e-03
-8.000000e-02 8.000000e-03 -7.299848e-03
-8.000000e-02 1.200000e-02 -7.394566e-03
-8.000000e-02 1.600000e-02 -7.526152e-03
-8.000000e-02 2.000000e-02 -7.694563e-03
-8.000000e-02 2.400000e-02 -7.899753e-03
-8.000000e-02 2.800000e-02 -8.141671e-03
-8.000000e-02 3.200000e-02 -8.420265e-03
-8.000000e-02 3.600000e-02 -8.735482e-03
-8.000000e-02 4.000000e-02 -9.087264e-03
-8.000000e-02 4.400000e-02 -9.475551e-03
-8.000000e-02 4.800000e-02 -9.900281e-03
-8.000000e-02 5.200000e-02 -1.036139e-02
-8.000000e-02 5.600000e-02 -1.085881e-02
-8.000000e-02 6.000000e-02 -1.139247e-02
-8.000000e-02 6.400000e-02 -1.196230e-02
-8.000000e-02 6.800000e-02 -1.256822e-02
-8.000000e-02 7.200000e-02 -1.321017e-02
-8.000000e-02 7.600000e-02 -1.388804e-02
-8.000000e-02 8.000000e-02 -1.460178e-02
-8.000000e-02 8.400000e-02 -1.535128e-02
-8.000000e-02 8.800000e-02 -1.613647e-02
-8.000000e-02 9.200000e-02 -1.695725e-02
-8.000000e-02 9.600000e-02 -1.781353e-02
-8.000000e-02 1.000000e-01 -1.870522e-02

-7.600000e-02 -1.000000e-01 -1.804659e-02
-7.600000e-02 -9.600000e-02 -1.714070e-02
-7.600000e-02 -9.200000e-02 -1.627177e-02
-7.600000e-02 -8.800000e-02 -1.543982e-02
-7.600000e-02 -8.400000e-02 -1.464489e-02
-7.600000e-02 -8.000000e-02 -1.388700e-02
-7.600000e-02 -7.600000e-02 -1.316616e-02
-7.600000e-02 -7.200000e-02 -1.248239e-02
-7.600000e-02 -6.800000e-02 -1.183572e-02
-7.600000e-02 -6.400000e-02 -1.122614e-02
-7.600000e-02 -6.000000e-02 -1.065368e-02
-7.600000e-02 -5.600000e-02 -1.011833e-02
-7.600000e-02 -5.200000e-02 -9.620110e-03
-7.600000e-02 -4.800000e-02 -9.159013e-03
-7.600000e-02 -4.400000e-02 -8.735040e-03
-7.600000e-02 -4.000000e-02 -8.348188e-03
-7.600000e-02 -3.600000e-02 -7.998450e-03
-7.600000e-02 -3.200000e-02 -7.685817e-03
-7.600000e-02 -2.800000e-02 -7.410279e-03
-7.600000e-02 -2.400000e-02 -7.171822e-03
-7.600000e-02 -2.000000e-02 -6.970428e-03
-7.600000e-02 -1.600000e-02 -6.806079e-03
-7.600000e-02 -1.200000e-02 -6.678752e-03
-7.600000e-02 -8.000000e-03 -6.588424e-03
-7.600000e-02 -4.000000e-03 -6.535067e-03
-7.600000e-02 0.000000e+00 -6.518651e-03
-7.600000e-02 4.000000e-03 -6.539144e-03
-7.600000e-02 8.000000e-03 -6.596512e-03
-7.600000e-02 1.200000e-02 -6.690716e-03
-7.600000e-02 1.600000e-02 -6.821717e-03
-7.600000e-02 2.000000e-02 -6.989472e-03
-7.600000e-02 2.400000e-02 -7.193936e-03
-7.600000e-02 2.800000e-02 -7.435061e-03
-7.600000e-02 3.200000e-02 -7.712797e-03
-7.600000e-02 3.600000e-02 -8.027090e-03
-7.600000e-02 4.000000e-02 -8.377886e-03
-7.600000e-02 4.400000e-02 -8.765126e-03
-7.600000e-02 4.800000e-02 -9.188749e-03
-7.600000e-02 5.200000e-02 -9.648694e-03
-7.600000e-02 5.600000e-02 -1.014489e-02
-7.600000e-02 6.000000e-02 -1.067728e-02
-7.600000e-02 6.400000e-02 -1.124578e-02
-7.600000e-02 6.800000e-02 -1.185033e-02
-7.600000e-02 7.200000e-02 -1.249084e-02
-7.600000e-02 7.600000e-02 -1.316725e-02
-7.600000e-02 8.000000e-02 -1.387946e-02
-7.600000e-02 8.400000e-02 -1.462740e-02
-7.600000e-02 8.800000e-02 -1.541098e-02
-7.600000e-02 9.200000e-02 -1.623011e-02
-7.600000e-02 9.600000e-02 -1.708470e-02
-7.600000e-02 1.000000e-01 -1.797467e-02

-7.200000e-02 -1.000000e-01 -1.736024e-02
-7.200000e-02 -9.600000e-02 -1.645630e-02
-7.200000e-02 -9.200000e-02 -1.558922e-02
-7.200000e-02 -8.800000e-02 -1.475901e-02
-7.200000e-02 -8.400000e-02 -1.396572e-02
-7.200000e-02 -8.000000e-02 -1.320935e-02
-7.200000e-02 -7.600000e-02 -1.248994e-02
-7.200000e-02 -7.200000e-02 -1.180750e-02
-7.200000e-02 -6.800000e-02 -1.116204e-02
-7.200000e-02 -6.400000e-02 -1.055359e-02
-7.200000e-02 -6.000000e-02 -9.982158e-03
-7.200000e-02 -5.600000e-02 -9.447744e-03
-7.200000e-02 -5.200000e-02 -8.950359e-03
-7.200000e-02 -4.800000e-02 -8.490005e-03
-7.200000e-02 -4.400000e-02 -8.066684e-03
-7.200000e-02 -4.000000e-02 -7.680393e-03
-7.200000e-02 -3.600000e-02 -7.331127e-03
-7.200000e-02 -3.200000e-02 -7.018880e-03
-7.200000e-02 -2.800000e-02 -6.743642e-03
-7.200000e-02 -2.400000e-02 -6.505400e-03
-7.200000e-02 -2.000000e-02 -6.304139e-03
-7.200000e-02 -1.600000e-02 -6.139842e-03
-7.200000e-02 -1.200000e-02 -6.012488e-03
-7.200000e-02 -8.000000e-03 -5.922054e-03
-7.200000e-02 -4.000000e-03 -5.868514e-03
-7.200000e-02 0.000000e+00 -5.851841e-03
-7.200000e-02 4.000000e-03 -5.872004e-03
-7.200000e-02 8.000000e-03 -5.928970e-03
-7.200000e-02 1.200000e-02 -6.022702e-03
-7.200000e-02 1.600000e-02 -6.153162e-03
-7.200000e-02 2.000000e-02 -6.320310e-03
-7.200000e-02 2.400000e-02 -6.524101e-03
-7.200000e-02 2.800000e-02 -6.764489e-03
-7.200000e-02 3.200000e-02 -7.041426e-03
-7.200000e-02 3.600000e-02 -7.354861e-03
-7.200000e-02 4.000000e-02 -7.704739e-03
-7.200000e-02 4.400000e-02 -8.091004e-03
-7.200000e-02 4.800000e-02 -8.513598e-03
-7.200000e-02 5.200000e-02 -8.972458e-03
-7.200000e-02 5.600000e-02 -9.467522e-03
-7.200000e-02 6.000000e-02 -9.998722e-03
-7.200000e-02 6.400000e-02 -1.056599e-02
-7.200000e-02 6.800000e-02 -1.116925e-02
-7.200000e-02 7.200000e-02 -1.180844e-02
-7.200000e-02 7.600000e-02 -1.248347e-02
-7.200000e-02 8.000000e-02 -1.319427e-02
-7.200000e-02 8.400000e-02 -1.394075e-02
-7.200000e-02 8.800000e-02 -1.472284e-02
-7.200000e-02 9.200000e-02 -1.554044e-02
-7.200000e-02 9.600000e-02 -1.639347e-02
-7.200000e-02 1.000000e-01 -1.728184e-02

-6.800000e-02 -1.000000e-01 -1.671015e-02
-6.800000e-02 -9.600000e-02 -1.580810e-02
-6.800000e-02 -9.200000e-02 -1.494280e-02
-6.800000e-02 -8.800000e-02 -1.411428e-02
-6.800000e-02 -8.400000e-02 -1.332256e-02
-6.800000e-02 -8.000000e-02 -1.256767e-02
-6.800000e-02 -7.600000e-02 -1.184964e-02
-6.800000e-02 -7.200000e-02 -1.116848e-02
-6.800000e-02 -6.800000e-02 -1.052421e-02
-6.800000e-02 -6.400000e-02 -9.916850e-03
-6.800000e-02 -6.000000e-02 -9.346410e-03
-6.800000e-02 -5.600000e-02 -8.812900e-03
-6.800000e-02 -5.200000e-02 -8.316328e-03
-6.800000e-02 -4.800000e-02 -7.856698e-03
-6.800000e-02 -4.400000e-02 -7.434012e-03
-6.800000e-02 -4.000000e-02 -7.048271e-03
-6.800000e-02 -3.600000e-02 -6.699470e-03
-6.800000e-02 -3.200000e-02 -6.387605e-03
-6.800000e-02 -2.800000e-02 -6.112666e-03
-6.800000e-02 -2.400000e-02 -5.874644e-03
-6.800000e-02 -2.000000e-02 -5.673524e-03
-6.800000e-02 -1.600000e-02 -5.509290e-03
-6.800000e-02 -1.200000e-02 -5.381924e-03
-6.800000e-02 -8.000000e-03 -5.291404e-03
-6.800000e-02 -4.000000e-03 -5.237706e-03
-6.800000e-02 0.000000e+00 -5.220803e-03
-6.800000e-02 4.000000e-03 -5.240667e-03
-6.800000e-02 8.000000e-03 -5.297266e-03
-6.800000e-02 1.200000e-02 -5.390566e-03
-6.800000e-02 1.600000e-02 -5.520529e-03
-6.800000e-02 2.000000e-02 -5.687116e-03
-6.800000e-02 2.400000e-02 -5.890285e-03
-6.800000e-02 2.800000e-02 -6.129992e-03
-6.800000e-02 3.200000e-02 -6.406190e-03
-6.800000e-02 3.600000e-02 -6.718828e-03
-6.800000e-02 4.000000e-02 -7.067856e-03
-6.800000e-02 4.400000e-02 -7.453217e-03
-6.800000e-02 4.800000e-02 -7.874855e-03
-6.800000e-02 5.200000e-02 -8.332710e-03
-6.800000e-02 5.600000e-02 -8.826720e-03
-6.800000e-02 6.000000e-02 -9.356820e-03
-6.800000e-02 6.400000e-02 -9.922942e-03
-6.800000e-02 6.800000e-02 -1.052502e-02
-6.800000e-02 7.200000e-02 -1.116297e-02
-6.800000e-02 7.600000e-02 -1.183674e-02
-6.800000e-02 8.000000e-02 -1.254623e-02
-6.800000e-02 8.400000e-02 -1.329137e-02
-6.800000e-02 8.800000e-02 -1.407207e-02
-6.800000e-02 9.200000e-02 -1.488826e-02
-6.800000e-02 9.600000e-02 -1.573985e-02
-6.800000e-02 1.000000e-01 -1.662674e-02

-6.400000e-02 -1.000000e-01 -1.609640e-02
-6.400000e-02 -9.600000e-02 -1.519618e-02
-6.400000e-02 -9.200000e-02 -1.433260e-02
-6.400000e-02 -8.800000e-02 -1.350570e-02
-6.400000e-02 -8.400000e-02 -1.271550e-02
-6.400000e-02 -8.000000e-02 -1.196204e-02
-6.400000e-02 -7.600000e-02 -1.124534e-02
-6.400000e-02 -7.200000e-02 -1.056541e-02
-6.400000e-02 -6.800000e-02 -9.922288e-03
-6.400000e-02 -6.400000e-02 -9.315981e-03
-6.400000e-02 -6.000000e-02 -8.746503e-03
-6.400000e-02 -5.600000e-02 -8.213868e-03
-6.400000e-02 -5.200000e-02 -7.718083e-03
-6.400000e-02 -4.800000e-02 -7.259155e-03
-6.400000e-02 -4.400000e-02 -6.837088e-03
-6.400000e-02 -4.000000e-02 -6.451883e-03
-6.400000e-02 -3.600000e-02 -6.103538e-03
-6.400000e-02 -3.200000e-02 -5.792049e-03
-6.400000e-02 -2.800000e-02 -5.517408e-03
-6.400000e-02 -2.400000e-02 -5.279608e-03
-6.400000e-02 -2.000000e-02 -5.078635e-03
-6.400000e-02 -1.600000e-02 -4.914475e-03
-6.400000e-02 -1.200000e-02 -4.787110e-03
-6.400000e-02 -8.000000e-03 -4.696522e-03
-6.400000e-02 -4.000000e-03 -4.642688e-03
-6.400000e-02 0.000000e+00 -4.625582e-03
-6.400000e-02 4.000000e-03 -4.645177e-03
-6.400000e-02 8.000000e-03 -4.701443e-03
-6.400000e-02 1.200000e-02 -4.794347e-03
-6.400000e-02 1.600000e-02 -4.923855e-03
-6.400000e-02 2.000000e-02 -5.089927e-03
-6.400000e-02 2.400000e-02 -5.292525e-03
-6.400000e-02 2.800000e-02 -5.531604e-03
-6.400000e-02 3.200000e-02 -5.807120e-03
-6.400000e-02 3.600000e-02 -6.119024e-03
-6.400000e-02 4.000000e-02 -6.467266e-03
-6.400000e-02 4.400000e-02 -6.851792e-03
-6.400000e-02 4.800000e-02 -7.272548e-03
-6.400000e-02 5.200000e-02 -7.729475e-03
-6.400000e-02 5.600000e-02 -8.222512e-03
-6.400000e-02 6.000000e-02 -8.751597e-03
-6.400000e-02 6.400000e-02 -9.316663e-03
-6.400000e-02 6.800000e-02 -9.917643e-03
-6.400000e-02 7.200000e-02 -1.055447e-02
-6.400000e-02 7.600000e-02 -1.122706e-02
-6.400000e-02 8.000000e-02 -1.193534e-02
-6.400000e-02 8.400000e-02 -1.267925e-02
-6.400000e-02 8.800000e-02 -1.345869e-02
-6.400000e-02 9.200000e-02 -1.427358e-02
-6.400000e-02 9.600000e-02 -1.512384e-02
-6.400000e-02 1.000000e-01 -1.600938e-02

-6.000000e-02 -1.000000e-01 -1.551909e-02
-6.000000e-02 -9.600000e-02 -1.462062e-02
-6.000000e-02 -9.200000e-02 -1.375869e-02
-6.000000e-02 -8.800000e-02 -1.293335e-02
-6.000000e-02 -8.400000e-02 -1.214462e-02
-6.000000e-02 -8.000000e-02 -1.139253e-02
-6.000000e-02 -7.600000e-02 -1.067710e-02
-6.000000e-02 -7.200000e-02 -9.998369e-03
-6.000000e-02 -6.800000e-02 -9.356346e-03
-6.000000e-02 -6.400000e-02 -8.751052e-03
-6.000000e-02 -6.000000e-02 -8.182503e-03
-6.000000e-02 -5.600000e-02 -7.650711e-03
-6.000000e-02 -5.200000e-02 -7.155688e-03
-6.000000e-02 -4.800000e-02 -6.697439e-03
-6.000000e-02 -4.400000e-02 -6.275972e-03
-6.000000e-02 -4.000000e-02 -5.891288e-03
-6.000000e-02 -3.600000e-02 -5.543387e-03
-6.000000e-02 -3.200000e-02 -5.232266e-03
-6.000000e-02 -2.800000e-02 -4.957921e-03
-6.000000e-02 -2.400000e-02 -4.720343e-03
-6.000000e-02 -2.000000e-02 -4.519521e-03
-6.000000e-02 -1.600000e-02 -4.355444e-03
-6.000000e-02 -1.200000e-02 -4.228094e-03
-6.000000e-02 -8.000000e-03 -4.137455e-03
-6.000000e-02 -4.000000e-03 -4.083504e-03
-6.000000e-02 0.000000e+00 -4.066219e-03
-6.000000e-02 4.000000e-03 -4.085573e-03
-6.000000e-02 8.000000e-03 -4.141539e-03
-6.000000e-02 1.200000e-02 -4.234085e-03
-6.000000e-02 1.600000e-02 -4.363177e-03
-6.000000e-02 2.000000e-02 -4.528779e-03
-6.000000e-02 2.400000e-02 -4.730853e-03
-6.000000e-02 2.800000e-02 -4.969357e-03
-6.000000e-02 3.200000e-02 -5.244246e-03
-6.000000e-02 3.600000e-02 -5.555476e-03
-6.000000e-02 4.000000e-02 -5.902996e-03
-6.000000e-02 4.400000e-02 -6.286756e-03
-6.000000e-02 4.800000e-02 -6.706702e-03
-6.000000e-02 5.200000e-02 -7.162776e-03
-6.000000e-02 5.600000e-02 -7.654920e-03
-6.000000e-02 6.000000e-02 -8.183073e-03
-6.000000e-02 6.400000e-02 -8.747170e-03
-6.000000e-02 6.800000e-02 -9.347145e-03
-6.000000e-02 7.200000e-02 -9.982930e-03
-6.000000e-02 7.600000e-02 -1.065445e-02
-6.000000e-02 8.000000e-02 -1.136164e-02
-6.000000e-02 8.400000e-02 -1.210441e-02
-6.000000e-02 8.800000e-02 -1.288269e-02
-6.000000e-02 9.200000e-02 -1.369640e-02
-6.000000e-02 9.600000e-02 -1.454546e-02
-6.000000e-02 1.000000e-01 -1.542977e-02

-5.600000e-02 -1.000000e-01 -1.497828e-02
-5.600000e-02 -9.600000e-02 -1.408149e-02
-5.600000e-02 -9.200000e-02 -1.322115e-02
-5.600000e-02 -8.800000e-02 -1.239731e-02
-5.600000e-02 -8.400000e-02 -1.160998e-02
-5.600000e-02 -8.000000e-02 -1.085920e-02
-5.600000e-02 -7.600000e-02 -1.014501e-02
-5.600000e-02 -7.200000e-02 -9.467417e-03
-5.600000e-02 -6.800000e-02 -8.826451e-03
-5.600000e-02 -6.400000e-02 -8.222131e-03
-5.600000e-02 -6.000000e-02 -7.654473e-03
-5.600000e-02 -5.600000e-02 -7.123493e-03
-5.600000e-02 -5.200000e-02 -6.629202e-03
-5.600000e-02 -4.800000e-02 -6.171609e-03
-5.600000e-02 -4.400000e-02 -5.750720e-03
-5.600000e-02 -4.000000e-02 -5.366540e-03
-5.600000e-02 -3.600000e-02 -5.019071e-03
-5.600000e-02 -3.200000e-02 -4.708310e-03
-5.600000e-02 -2.800000e-02 -4.434255e-03
-5.600000e-02 -2.400000e-02 -4.196898e-03
-5.600000e-02 -2.000000e-02 -3.996232e-03
-5.600000e-02 -1.600000e-02 -3.832244e-03
-5.600000e-02 -1.200000e-02 -3.704920e-03
-5.600000e-02 -8.000000e-03 -3.614244e-03
-5.600000e-02 -4.000000e-03 -3.560196e-03
-5.600000e-02 0.000000e+00 -3.542755e-03
-5.600000e-02 4.000000e-03 -3.561896e-03
-5.600000e-02 8.000000e-03 -3.617592e-03
-5.600000e-02 1.200000e-02 -3.709814e-03
-5.600000e-02 1.600000e-02 -3.838529e-03
-5.600000e-02 2.000000e-02 -4.003704e-03
-5.600000e-02 2.400000e-02 -4.205300e-03
-5.600000e-02 2.800000e-02 -4.443279e-03
-5.600000e-02 3.200000e-02 -4.717597e-03
-5.600000e-02 3.600000e-02 -5.028211e-03
-5.600000e-02 4.000000e-02 -5.375072e-03
-5.600000e-02 4.400000e-02 -5.758132e-03
-5.600000e-02 4.800000e-02 -6.177337e-03
-5.600000e-02 5.200000e-02 -6.632633e-03
-5.600000e-02 5.600000e-02 -7.123962e-03
-5.600000e-02 6.000000e-02 -7.651265e-03
-5.600000e-02 6.400000e-02 -8.214480e-03
-5.600000e-02 6.800000e-02 -8.813540e-03
-5.600000e-02 7.200000e-02 -9.448380e-03
-5.600000e-02 7.600000e-02 -1.011893e-02
-5.600000e-02 8.000000e-02 -1.082512e-02
-5.600000e-02 8.400000e-02 -1.156687e-02
-5.600000e-02 8.800000e-02 -1.234410e-02
-5.600000e-02 9.200000e-02 -1.315674e-02
-5.600000e-02 9.600000e-02 -1.400470e-02
-5.600000e-02 1.000000e-01 -1.488791e-02

-5.200000e-02 -1.000000e-01 -1.447407e-02
-5.200000e-02 -9.600000e-02 -1.357888e-02
-5.200000e-02 -9.200000e-02 -1.272006e-02
-5.200000e-02 -8.800000e-02 -1.189764e-02
-5.200000e-02 -8.400000e-02 -1.111166e-02
-5.200000e-02 -8.000000e-02 -1.036214e-02
-5.200000e-02 -7.600000e-02 -9.649122e-03
-5.200000e-02 -7.200000e-02 -8.972622e-03
-5.200000e-02 -6.800000e-02 -8.332668e-03
-5.200000e-02 -6.400000e-02 -7.729279e-03
-5.200000e-02 -6.000000e-02 -7.162476e-03
-5.200000e-02 -5.600000e-02 -6.632273e-03
-5.200000e-02 -5.200000e-02 -6.138684e-03
-5.200000e-02 -4.800000e-02 -5.681719e-03
-5.200000e-02 -4.400000e-02 -5.261388e-03
-5.200000e-02 -4.000000e-02 -4.877694e-03
-5.200000e-02 -3.600000e-02 -4.530642e-03
-5.200000e-02 -3.200000e-02 -4.220231e-03
-5.200000e-02 -2.800000e-02 -3.946459e-03
-5.200000e-02 -2.400000e-02 -3.709322e-03
-5.200000e-02 -2.000000e-02 -3.508812e-03
-5.200000e-02 -1.600000e-02 -3.344918e-03
-5.200000e-02 -1.200000e-02 -3.217630e-03
-5.200000e-02 -8.000000e-03 -3.126931e-03
-5.200000e-02 -4.000000e-03 -3.072803e-03
-5.200000e-02 0.000000e+00 -3.055227e-03
-5.200000e-02 4.000000e-03 -3.074180e-03
-5.200000e-02 8.000000e-03 -3.129635e-03
-5.200000e-02 1.200000e-02 -3.221567e-03
-5.200000e-02 1.600000e-02 -3.349943e-03
-5.200000e-02 2.000000e-02 -3.514731e-03
-5.200000e-02 2.400000e-02 -3.715895e-03
-5.200000e-02 2.800000e-02 -3.953398e-03
-5.200000e-02 3.200000e-02 -4.227198e-03
-5.200000e-02 3.600000e-02 -4.537253e-03
-5.200000e-02 4.000000e-02 -4.883516e-03
-5.200000e-02 4.400000e-02 -5.265940e-03
-5.200000e-02 4.800000e-02 -5.684473e-03
-5.200000e-02 5.200000e-02 -6.139064e-03
-5.200000e-02 5.600000e-02 -6.629655e-03
-5.200000e-02 6.000000e-02 -7.156189e-03
-5.200000e-02 6.400000e-02 -7.718605e-03
-5.200000e-02 6.800000e-02 -8.316839e-03
-5.200000e-02 7.200000e-02 -8.950827e-03
-5.200000e-02 7.600000e-02 -9.620500e-03
-5.200000e-02 8.000000e-02 -1.032579e-02
-5.200000e-02 8.400000e-02 -1.106662e-02
-5.200000e-02 8.800000e-02 -1.184291e-02
-5.200000e-02 9.200000e-02 -1.265459e-02
-5.200000e-02 9.600000e-02 -1.350158e-02
-5.200000e-02 1.000000e-01 -1.438380e-02

-4.800000e-02 -1.000000e-01 -1.400651e-02
-4.800000e-02 -9.600000e-02 -1.311286e-02
-4.800000e-02 -9.200000e-02 -1.225549e-02
-4.800000e-02 -8.800000e-02 -1.143443e-02
-4.800000e-02 -8.400000e-02 -1.064973e-02
-4.800000e-02 -8.000000e-02 -9.901410e-03
-4.800000e-02 -7.600000e-02 -9.189508e-03
-4.800000e-02 -7.200000e-02 -8.514049e-03
-4.800000e-02 -6.800000e-02 -7.875058e-03
-4.800000e-02 -6.400000e-02 -7.272558e-03
-4.800000e-02 -6.000000e-02 -6.706569e-03
-4.800000e-02 -5.600000e-02 -6.177108e-03
-4.800000e-02 -5.200000e-02 -5.684189e-03
-4.800000e-02 -4.800000e-02 -5.227826e-03
-4.800000e-02 -4.400000e-02 -4.808027e-03
-4.800000e-02 -4.000000e-02 -4.424800e-03
-4.800000e-02 -3.600000e-02 -4.078148e-03
-4.800000e-02 -3.200000e-02 -3.768075e-03
-4.800000e-02 -2.800000e-02 -3.494579e-03
-4.800000e-02 -2.400000e-02 -3.257657e-03
-4.800000e-02 -2.000000e-02 -3.057303e-03
-4.800000e-02 -1.600000e-02 -2.893509e-03
-4.800000e-02 -1.200000e-02 -2.766263e-03
-4.800000e-02 -8.000000e-03 -2.675553e-03
-4.800000e-02 -4.000000e-03 -2.621361e-03
-4.800000e-02 0.000000e+00 -2.603670e-03
-4.800000e-02 4.000000e-03 -2.622458e-03
-4.800000e-02 8.000000e-03 -2.677701e-03
-4.800000e-02 1.200000e-02 -2.769374e-03
-4.800000e-02 1.600000e-02 -2.897446e-03
-4.800000e-02 2.000000e-02 -3.061887e-03
-4.800000e-02 2.400000e-02 -3.262663e-03
-4.800000e-02 2.800000e-02 -3.499737e-03
-4.800000e-02 3.200000e-02 -3.773071e-03
-4.800000e-02 3.600000e-02 -4.082622e-03
-4.800000e-02 4.000000e-02 -4.428346e-03
-4.800000e-02 4.400000e-02 -4.810198e-03
-4.800000e-02 4.800000e-02 -5.228128e-03
-4.800000e-02 5.200000e-02 -5.682084e-03
-4.800000e-02 5.600000e-02 -6.172012e-03
-4.800000e-02 6.000000e-02 -6.697856e-03
-4.800000e-02 6.400000e-02 -7.259556e-03
-4.800000e-02 6.800000e-02 -7.857052e-03
-4.800000e-02 7.200000e-02 -8.490278e-03
-4.800000e-02 7.600000e-02 -9.159169e-03
-4.800000e-02 8.000000e-02 -9.863655e-03
-4.800000e-02 8.400000e-02 -1.060367e-02
-4.800000e-02 8.800000e-02 -1.137913e-02
-4.800000e-02 9.200000e-02 -1.218996e-02
-4.800000e-02 9.600000e-02 -1.303609e-02
-4.800000e-02 1.000000e-01 -1.391743e-02

-4.400000e-02 -1.000000e-01 -1.357569e-02
-4.400000e-02 -9.600000e-02 -1.268349e-02
-4.400000e-02 -9.200000e-02 -1.182750e-02
-4.400000e-02 -8.800000e-02 -1.100774e-02
-4.400000e-02 -8.400000e-02 -1.022425e-02
-4.400000e-02 -8.000000e-02 -9.477069e-03
-4.400000e-02 -7.600000e-02 -8.766229e-03
-4.400000e-02 -7.200000e-02 -8.091758e-03
-4.400000e-02 -6.800000e-02 -7.453682e-03
-4.400000e-02 -6.400000e-02 -6.852025e-03
-4.400000e-02 -6.000000e-02 -6.286809e-03
-4.400000e-02 -5.600000e-02 -5.758052e-03
-4.400000e-02 -5.200000e-02 -5.265771e-03
-4.400000e-02 -4.800000e-02 -4.809979e-03
-4.400000e-02 -4.400000e-02 -4.390688e-03
-4.400000e-02 -4.000000e-02 -4.007905e-03
-4.400000e-02 -3.600000e-02 -3.661638e-03
-4.400000e-02 -3.200000e-02 -3.351888e-03
-4.400000e-02 -2.800000e-02 -3.078659e-03
-4.400000e-02 -2.400000e-02 -2.841946e-03
-4.400000e-02 -2.000000e-02 -2.641747e-03
-4.400000e-02 -1.600000e-02 -2.478054e-03
-4.400000e-02 -1.200000e-02 -2.350857e-03
-4.400000e-02 -8.000000e-03 -2.260146e-03
-4.400000e-02 -4.000000e-03 -2.205905e-03
-4.400000e-02 0.000000e+00 -2.188117e-03
-4.400000e-02 4.000000e-03 -2.206762e-03
-4.400000e-02 8.000000e-03 -2.261819e-03
-4.400000e-02 1.200000e-02 -2.353263e-03
-4.400000e-02 1.600000e-02 -2.481066e-03
-4.400000e-02 2.000000e-02 -2.645198e-03
-4.400000e-02 2.400000e-02 -2.845628e-03
-4.400000e-02 2.800000e-02 -3.082319e-03
-4.400000e-02 3.200000e-02 -3.355236e-03
-4.400000e-02 3.600000e-02 -3.664337e-03
-4.400000e-02 4.000000e-02 -4.009581e-03
-4.400000e-02 4.400000e-02 -4.390922e-03
-4.400000e-02 4.800000e-02 -4.808314e-03
-4.400000e-02 5.200000e-02 -5.261705e-03
-4.400000e-02 5.600000e-02 -5.751044e-03
-4.400000e-02 6.000000e-02 -6.276275e-03
-4.400000e-02 6.400000e-02 -6.837342e-03
-4.400000e-02 6.800000e-02 -7.434183e-03
-4.400000e-02 7.200000e-02 -8.066738e-03
-4.400000e-02 7.600000e-02 -8.734940e-03
-4.400000e-02 8.000000e-02 -9.438723e-03
-4.400000e-02 8.400000e-02 -1.017802e-02
-4.400000e-02 8.800000e-02 -1.095275e-02
-4.400000e-02 9.200000e-02 -1.176284e-02
-4.400000e-02 9.600000e-02 -1.260823e-02
-4.400000e-02 1.000000e-01 -1.348882e-02

-4.000000e-02 -1.000000e-01 -1.318167e-02
-4.000000e-02 -9.600000e-02 -1.229086e-02
-4.000000e-02 -9.200000e-02 -1.143616e-02
-4.000000e-02 -8.800000e-02 -1.061762e-02
-4.000000e-02 -8.400000e-02 -9.835286e-03
-4.000000e-02 -8.000000e-02 -9.089182e-03
-4.000000e-02 -7.600000e-02 -8.379346e-03
-4.000000e-02 -7.200000e-02 -7.705808e-03
-4.000000e-02 -6.800000e-02 -7.068596e-03
-4.000000e-02 -6.400000e-02 -6.467736e-03
-4.000000e-02 -6.000000e-02 -5.903250e-03
-4.000000e-02 -5.600000e-02 -5.375158e-03
-4.000000e-02 -5.200000e-02 -4.883480e-03
-4.000000e-02 -4.800000e-02 -4.428228e-03
-4.000000e-02 -4.400000e-02 -4.009417e-03
-4.000000e-02 -4.000000e-02 -3.627056e-03
-4.000000e-02 -3.600000e-02 -3.281154e-03
-4.000000e-02 -3.200000e-02 -2.971713e-03
-4.000000e-02 -2.800000e-02 -2.698738e-03
-4.000000e-02 -2.400000e-02 -2.462228e-03
-4.000000e-02 -2.000000e-02 -2.262180e-03
-4.000000e-02 -1.600000e-02 -2.098589e-03
-4.000000e-02 -1.200000e-02 -1.971446e-03
-4.000000e-02 -8.000000e-03 -1.880743e-03
-4.000000e-02 -4.000000e-03 -1.826465e-03
-4.000000e-02 0.000000e+00 -1.808596e-03
-4.000000e-02 4.000000e-03 -1.827120e-03
-4.000000e-02 8.000000e-03 -1.882016e-03
-4.000000e-02 1.200000e-02 -1.973259e-03
-4.000000e-02 1.600000e-02 -2.100825e-03
-4.000000e-02 2.000000e-02 -2.264685e-03
-4.000000e-02 2.400000e-02 -2.464809e-03
-4.000000e-02 2.800000e-02 -2.701162e-03
-4.000000e-02 3.200000e-02 -2.973711e-03
-4.000000e-02 3.600000e-02 -3.282415e-03
-4.000000e-02 4.000000e-02 -3.627234e-03
-4.000000e-02 4.400000e-02 -4.008126e-03
-4.000000e-02 4.800000e-02 -4.425043e-03
-4.000000e-02 5.200000e-02 -4.877938e-03
-4.000000e-02 5.600000e-02 -5.366760e-03
-4.000000e-02 6.000000e-02 -5.891455e-03
-4.000000e-02 6.400000e-02 -6.451967e-03
-4.000000e-02 6.800000e-02 -7.048239e-03
-4.000000e-02 7.200000e-02 -7.680209e-03
-4.000000e-02 7.600000e-02 -8.347815e-03
-4.000000e-02 8.000000e-02 -9.050989e-03
-4.000000e-02 8.400000e-02 -9.789665e-03
-4.000000e-02 8.800000e-02 -1.056377e-02
-4.000000e-02 9.200000e-02 -1.137324e-02
-4.000000e-02 9.600000e-02 -1.221798e-02
-4.000000e-02 1.000000e-01 -1.309793e-02

-3.600000e-02 -1.000000e-01 -1.282453e-02
-3.600000e-02 -9.600000e-02 -1.193501e-02
-3.600000e-02 -9.200000e-02 -1.108154e-02
-3.600000e-02 -8.800000e-02 -1.026416e-02
-3.600000e-02 -8.400000e-02 -9.482902e-03
-3.600000e-02 -8.000000e-02 -8.737810e-03
-3.600000e-02 -7.600000e-02 -8.028917e-03
-3.600000e-02 -7.200000e-02 -7.356256e-03
-3.600000e-02 -6.800000e-02 -6.719856e-03
-3.600000e-02 -6.400000e-02 -6.119743e-03
-3.600000e-02 -6.000000e-02 -5.555943e-03
-3.600000e-02 -5.600000e-02 -5.028476e-03
-3.600000e-02 -5.200000e-02 -4.537363e-03
-3.600000e-02 -4.800000e-02 -4.082620e-03
-3.600000e-02 -4.400000e-02 -3.664260e-03
-3.600000e-02 -4.000000e-02 -3.282297e-03
-3.600000e-02 -3.600000e-02 -2.936738e-03
-3.600000e-02 -3.200000e-02 -2.627590e-03
-3.600000e-02 -2.800000e-02 -2.354857e-03
-3.600000e-02 -2.400000e-02 -2.118540e-03
-3.600000e-02 -2.000000e-02 -1.918638e-03
-3.600000e-02 -1.600000e-02 -1.755148e-03
-3.600000e-02 -1.200000e-02 -1.628063e-03
-3.600000e-02 -8.000000e-03 -1.537374e-03
-3.600000e-02 -4.000000e-03 -1.483070e-03
-3.600000e-02 0.000000e+00 -1.465137e-03
-3.600000e-02 4.000000e-03 -1.483558e-03
-3.600000e-02 8.000000e-03 -1.538315e-03
-3.600000e-02 1.200000e-02 -1.629385e-03
-3.600000e-02 1.600000e-02 -1.756745e-03
-3.600000e-02 2.000000e-02 -1.920368e-03
-3.600000e-02 2.400000e-02 -2.120225e-03
-3.600000e-02 2.800000e-02 -2.356283e-03
-3.600000e-02 3.200000e-02 -2.628510e-03
-3.600000e-02 3.600000e-02 -2.936868e-03
-3.600000e-02 4.000000e-02 -3.281318e-03
-3.600000e-02 4.400000e-02 -3.661819e-03
-3.600000e-02 4.800000e-02 -4.078325e-03
-3.600000e-02 5.200000e-02 -4.530790e-03
-3.600000e-02 5.600000e-02 -5.019165e-03
-3.600000e-02 6.000000e-02 -5.543398e-03
-3.600000e-02 6.400000e-02 -6.103435e-03
-3.600000e-02 6.800000e-02 -6.699220e-03
-3.600000e-02 7.200000e-02 -7.330692e-03
-3.600000e-02 7.600000e-02 -7.997791e-03
-3.600000e-02 8.000000e-02 -8.700452e-03
-3.600000e-02 8.400000e-02 -9.438608e-03
-3.600000e-02 8.800000e-02 -1.021219e-02
-3.600000e-02 9.200000e-02 -1.102113e-02
-3.600000e-02 9.600000e-02 -1.186535e-02
-3.600000e-02 1.000000e-01 -1.274477e-02

-3.200000e-02 -1.000000e-01 -1.250433e-02
-3.200000e-02 -9.600000e-02 -1.161603e-02
-3.200000e-02 -9.200000e-02 -1.076370e-02
-3.200000e-02 -8.800000e-02 -9.947398e-03
-3.200000e-02 -8.400000e-02 -9.167153e-03
-3.200000e-02 -8.000000e-02 -8.423007e-03
-3.200000e-02 -7.600000e-02 -7.714997e-03
-3.200000e-02 -7.200000e-02 -7.043154e-03
-3.200000e-02 -6.800000e-02 -6.407512e-03
-3.200000e-02 -6.400000e-02 -5.808097e-03
-3.200000e-02 -6.000000e-02 -5.244936e-03
-3.200000e-02 -5.600000e-02 -4.718053e-03
-3.200000e-02 -5.200000e-02 -4.227467e-03
-3.200000e-02 -4.800000e-02 -3.773197e-03
-3.200000e-02 -4.400000e-02 -3.355259e-03
-3.200000e-02 -4.000000e-02 -2.973666e-03
-3.200000e-02 -3.600000e-02 -2.628429e-03
-3.200000e-02 -3.200000e-02 -2.319555e-03
-3.200000e-02 -2.800000e-02 -2.047049e-03
-3.200000e-02 -2.400000e-02 -1.810916e-03
-3.200000e-02 -2.000000e-02 -1.611154e-03
-3.200000e-02 -1.600000e-02 -1.447763e-03
-3.200000e-02 -1.200000e-02 -1.320737e-03
-3.200000e-02 -8.000000e-03 -1.230068e-03
-3.200000e-02 -4.000000e-03 -1.175748e-03
-3.200000e-02 0.000000e+00 -1.157763e-03
-3.200000e-02 4.000000e-03 -1.176099e-03
-3.200000e-02 8.000000e-03 -1.230738e-03
-3.200000e-02 1.200000e-02 -1.321661e-03
-3.200000e-02 1.600000e-02 -1.448844e-03
-3.200000e-02 2.000000e-02 -1.612264e-03
-3.200000e-02 2.400000e-02 -1.811891e-03
-3.200000e-02 2.800000e-02 -2.047696e-03
-3.200000e-02 3.200000e-02 -2.319647e-03
-3.200000e-02 3.600000e-02 -2.627708e-03
-3.200000e-02 4.000000e-02 -2.971842e-03
-3.200000e-02 4.400000e-02 -3.352008e-03
-3.200000e-02 4.800000e-02 -3.768164e-03
-3.200000e-02 5.200000e-02 -4.220265e-03
-3.200000e-02 5.600000e-02 -4.708263e-03
-3.200000e-02 6.000000e-02 -5.232108e-03
-3.200000e-02 6.400000e-02 -5.791747e-03
-3.200000e-02 6.800000e-02 -6.387124e-03
-3.200000e-02 7.200000e-02 -7.018184e-03
-3.200000e-02 7.600000e-02 -7.684865e-03
-3.200000e-02 8.000000e-02 -8.387104e-03
-3.200000e-02 8.400000e-02 -9.124838e-03
-3.200000e-02 8.800000e-02 -9.897998e-03
-3.200000e-02 9.200000e-02 -1.070651e-02
-3.200000e-02 9.600000e-02 -1.155032e-02
-3.200000e-02 1.000000e-01 -1.242933e-02

-2.800000e-02 -1.000000e-01 -1.222113e-02
-2.800000e-02 -9.600000e-02 -1.133396e-02
-2.800000e-02 -9.200000e-02 -1.048270e-02
-2.800000e-02 -8.800000e-02 -9.667402e-03
-2.800000e-02 -8.400000e-02 -8.888098e-03
-2.800000e-02 -8.000000e-02 -8.144830e-03
-2.800000e-02 -7.600000e-02 -7.437638e-03
-2.800000e-02 -7.200000e-02 -6.766555e-03
-2.800000e-02 -6.800000e-02 -6.131614e-03
-2.800000e-02 -6.400000e-02 -5.532846e-03
-2.800000e-02 -6.000000e-02 -4.970277e-03
-2.800000e-02 -5.600000e-02 -4.443932e-03
-2.800000e-02 -5.200000e-02 -3.953834e-03
-2.800000e-02 -4.800000e-02 -3.500002e-03
-2.800000e-02 -4.400000e-02 -3.082454e-03
-2.800000e-02 -4.000000e-02 -2.701204e-03
-2.800000e-02 -3.600000e-02 -2.356264e-03
-2.800000e-02 -3.200000e-02 -2.047644e-03
-2.800000e-02 -2.800000e-02 -1.775350e-03
-2.800000e-02 -2.400000e-02 -1.539388e-03
-2.800000e-02 -2.000000e-02 -1.339758e-03
-2.800000e-02 -1.600000e-02 -1.176462e-03
-2.800000e-02 -1.200000e-02 -1.049494e-03
-2.800000e-02 -8.000000e-03 -9.588500e-04
-2.800000e-02 -4.000000e-03 -9.045212e-04
-2.800000e-02 0.000000e+00 -8.864969e-04
-2.800000e-02 4.000000e-03 -9.047637e-04
-2.800000e-02 8.000000e-03 -9.593058e-04
-2.800000e-02 1.200000e-02 -1.050105e-03
-2.800000e-02 1.600000e-02 -1.177140e-03
-2.800000e-02 2.000000e-02 -1.340387e-03
-2.800000e-02 2.400000e-02 -1.539821e-03
-2.800000e-02 2.800000e-02 -1.775412e-03
-2.800000e-02 3.200000e-02 -2.047131e-03
-2.800000e-02 3.600000e-02 -2.354943e-03
-2.800000e-02 4.000000e-02 -2.698813e-03
-2.800000e-02 4.400000e-02 -3.078701e-03
-2.800000e-02 4.800000e-02 -3.494566e-03
-2.800000e-02 5.200000e-02 -3.946367e-03
-2.800000e-02 5.600000e-02 -4.434054e-03
-2.800000e-02 6.000000e-02 -4.957582e-03
-2.800000e-02 6.400000e-02 -5.516898e-03
-2.800000e-02 6.800000e-02 -6.111949e-03
-2.800000e-02 7.200000e-02 -6.742679e-03
-2.800000e-02 7.600000e-02 -7.409029e-03
-2.800000e-02 8.000000e-02 -8.110939e-03
-2.800000e-02 8.400000e-02 -8.848344e-03
-2.800000e-02 8.800000e-02 -9.621181e-03
-2.800000e-02 9.200000e-02 -1.042938e-02
-2.800000e-02 9.600000e-02 -1.127287e-02
-2.800000e-02 1.000000e-01 -1.215157e-02

-2.400000e-02 -1.000000e-01 -1.197499e-02
-2.400000e-02 -9.600000e-02 -1.108887e-02
-2.400000e-02 -9.200000e-02 -1.023860e-02
-2.400000e-02 -8.800000e-02 -9.424225e-03
-2.400000e-02 -8.400000e-02 -8.645787e-03
-2.400000e-02 -8.000000e-02 -7.903330e-03
-2.400000e-02 -7.600000e-02 -7.196890e-03
-2.400000e-02 -7.200000e-02 -6.526506e-03
-2.400000e-02 -6.800000e-02 -5.892210e-03
-2.400000e-02 -6.400000e-02 -5.294034e-03
-2.400000e-02 -6.000000e-02 -4.732008e-03
-2.400000e-02 -5.600000e-02 -4.206157e-03
-2.400000e-02 -5.200000e-02 -3.716505e-03
-2.400000e-02 -4.800000e-02 -3.263074e-03
-2.400000e-02 -4.400000e-02 -2.845882e-03
-2.400000e-02 -4.000000e-02 -2.464945e-03
-2.400000e-02 -3.600000e-02 -2.120277e-03
-2.400000e-02 -3.200000e-02 -1.811889e-03
-2.400000e-02 -2.800000e-02 -1.539790e-03
-2.400000e-02 -2.400000e-02 -1.303985e-03
-2.400000e-02 -2.000000e-02 -1.104478e-03
-2.400000e-02 -1.600000e-02 -9.412704e-04
-2.400000e-02 -1.200000e-02 -8.143599e-04
-2.400000e-02 -8.000000e-03 -7.237427e-04
-2.400000e-02 -4.000000e-03 -6.694119e-04
-2.400000e-02 0.000000e+00 -6.513583e-04
-2.400000e-02 4.000000e-03 -6.695704e-04
-2.400000e-02 8.000000e-03 -7.240336e-04
-2.400000e-02 1.200000e-02 -8.147312e-04
-2.400000e-02 1.600000e-02 -9.416440e-04
-2.400000e-02 2.000000e-02 -1.104750e-03
-2.400000e-02 2.400000e-02 -1.304024e-03
-2.400000e-02 2.800000e-02 -1.539441e-03
-2.400000e-02 3.200000e-02 -1.810970e-03
-2.400000e-02 3.600000e-02 -2.118579e-03
-2.400000e-02 4.000000e-02 -2.462234e-03
-2.400000e-02 4.400000e-02 -2.841898e-03
-2.400000e-02 4.800000e-02 -3.257532e-03
-2.400000e-02 5.200000e-02 -3.709093e-03
-2.400000e-02 5.600000e-02 -4.196538e-03
-2.400000e-02 6.000000e-02 -4.719818e-03
-2.400000e-02 6.400000e-02 -5.278885e-03
-2.400000e-02 6.800000e-02 -5.873687e-03
-2.400000e-02 7.200000e-02 -6.504169e-03
-2.400000e-02 7.600000e-02 -7.170274e-03
-2.400000e-02 8.000000e-02 -7.871943e-03
-2.400000e-02 8.400000e-02 -8.609115e-03
-2.400000e-02 8.800000e-02 -9.381724e-03
-2.400000e-02 9.200000e-02 -1.018971e-02
-2.400000e-02 9.600000e-02 -1.103299e-02
-2.400000e-02 1.000000e-01 -1.191150e-02

-2.000000e-02 -1.000000e-01 -1.176596e-02
-2.000000e-02 -9.600000e-02 -1.088081e-02
-2.000000e-02 -9.200000e-02 -1.003144e-02
-2.000000e-02 -8.800000e-02 -9.217918e-03
-2.000000e-02 -8.400000e-02 -8.440274e-03
-2.000000e-02 -8.000000e-02 -7.698555e-03
-2.000000e-02 -7.600000e-02 -6.992802e-03
-2.000000e-02 -7.200000e-02 -6.323053e-03
-2.000000e-02 -6.800000e-02 -5.689343e-03
-2.000000e-02 -6.400000e-02 -5.091706e-03
-2.000000e-02 -6.000000e-02 -4.530171e-03
-2.000000e-02 -5.600000e-02 -4.004767e-03
-2.000000e-02 -5.200000e-02 -3.515518e-03
-2.000000e-02 -4.800000e-02 -3.062448e-03
-2.000000e-02 -4.400000e-02 -2.645577e-03
-2.000000e-02 -4.000000e-02 -2.264922e-03
-2.000000e-02 -3.600000e-02 -1.920499e-03
-2.000000e-02 -3.200000e-02 -1.612321e-03
-2.000000e-02 -2.800000e-02 -1.340396e-03
-2.000000e-02 -2.400000e-02 -1.104734e-03
-2.000000e-02 -2.000000e-02 -9.053386e-04
-2.000000e-02 -1.600000e-02 -7.422128e-04
-2.000000e-02 -1.200000e-02 -6.153562e-04
-2.000000e-02 -8.000000e-03 -5.247666e-04
-2.000000e-02 -4.000000e-03 -4.704387e-04
-2.000000e-02 0.000000e+00 -4.523649e-04
-2.000000e-02 4.000000e-03 -4.705349e-04
-2.000000e-02 8.000000e-03 -5.249361e-04
-2.000000e-02 1.200000e-02 -6.155531e-04
-2.000000e-02 1.600000e-02 -7.423684e-04
-2.000000e-02 2.000000e-02 -9.053614e-04
-2.000000e-02 2.400000e-02 -1.104510e-03
-2.000000e-02 2.800000e-02 -1.339787e-03
-2.000000e-02 3.200000e-02 -1.611167e-03
-2.000000e-02 3.600000e-02 -1.918618e-03
-2.000000e-02 4.000000e-02 -2.262108e-03
-2.000000e-02 4.400000e-02 -2.641601e-03
-2.000000e-02 4.800000e-02 -3.057059e-03
-2.000000e-02 5.200000e-02 -3.508443e-03
-2.000000e-02 5.600000e-02 -3.995708e-03
-2.000000e-02 6.000000e-02 -4.518809e-03
-2.000000e-02 6.400000e-02 -5.077700e-03
-2.000000e-02 6.800000e-02 -5.672329e-03
-2.000000e-02 7.200000e-02 -6.302643e-03
-2.000000e-02 7.600000e-02 -6.968588e-03
-2.000000e-02 8.000000e-02 -7.670105e-03
-2.000000e-02 8.400000e-02 -8.407135e-03
-2.000000e-02 8.800000e-02 -9.179613e-03
-2.000000e-02 9.200000e-02 -9.987476e-03
-2.000000e-02 9.600000e-02 -1.083066e-02
-2.000000e-02 1.000000e-01 -1.170908e-02

-1.600000e-02 -1.000000e-01 -1.159411e-02
-1.600000e-02 -9.600000e-02 -1.070983e-02
-1.600000e-02 -9.200000e-02 -9.861291e-03
-1.600000e-02 -8.800000e-02 -9.048532e-03
-1.600000e-02 -8.400000e-02 -8.271604e-03
-1.600000e-02 -8.000000e-02 -7.530552e-03
-1.600000e-02 -7.600000e-02 -6.825417e-03
-1.600000e-02 -7.200000e-02 -6.156240e-03
-1.600000e-02 -6.800000e-02 -5.523055e-03
-1.600000e-02 -6.400000e-02 -4.925900e-03
-1.600000e-02 -6.000000e-02 -4.364804e-03
-1.600000e-02 -5.600000e-02 -3.839798e-03
-1.600000e-02 -5.200000e-02 -3.350908e-03
-1.600000e-02 -4.800000e-02 -2.898159e-03
-1.600000e-02 -4.400000e-02 -2.481572e-03
-1.600000e-02 -4.000000e-02 -2.101167e-03
-1.600000e-02 -3.600000e-02 -1.756960e-03
-1.600000e-02 -3.200000e-02 -1.448966e-03
-1.600000e-02 -2.800000e-02 -1.177196e-03
-1.600000e-02 -2.400000e-02 -9.416592e-04
-1.600000e-02 -2.000000e-02 -7.423625e-04
-1.600000e-02 -1.600000e-02 -5.793098e-04
-1.600000e-02 -1.200000e-02 -4.525025e-04
-1.600000e-02 -8.000000e-03 -3.619398e-04
-1.600000e-02 -4.000000e-03 -3.076180e-04
-1.600000e-02 0.000000e+00 -2.895311e-04
-1.600000e-02 4.000000e-03 -3.076703e-04
-1.600000e-02 8.000000e-03 -3.620246e-04
-1.600000e-02 1.200000e-02 -4.525805e-04
-1.600000e-02 1.600000e-02 -5.793216e-04
-1.600000e-02 2.000000e-02 -7.422292e-04
-1.600000e-02 2.400000e-02 -9.412822e-04
-1.600000e-02 2.800000e-02 -1.176457e-03
-1.600000e-02 3.200000e-02 -1.447726e-03
-1.600000e-02 3.600000e-02 -1.755063e-03
-1.600000e-02 4.000000e-02 -2.098434e-03
-1.600000e-02 4.400000e-02 -2.477807e-03
-1.600000e-02 4.800000e-02 -2.893145e-03
-1.600000e-02 5.200000e-02 -3.344409e-03
-1.600000e-02 5.600000e-02 -3.831558e-03
-1.600000e-02 6.000000e-02 -4.354548e-03
-1.600000e-02 6.400000e-02 -4.913333e-03
-1.600000e-02 6.800000e-02 -5.507864e-03
-1.600000e-02 7.200000e-02 -6.138090e-03
-1.600000e-02 7.600000e-02 -6.803956e-03
-1.600000e-02 8.000000e-02 -7.505408e-03
-1.600000e-02 8.400000e-02 -8.242385e-03
-1.600000e-02 8.800000e-02 -9.014827e-03
-1.600000e-02 9.200000e-02 -9.822671e-03
-1.600000e-02 9.600000e-02 -1.066585e-02
-1.600000e-02 1.000000e-01 -1.154430e-02

-1.200000e-02 -1.000000e-01 -1.145948e-02
-1.200000e-02 -9.600000e-02 -1.057599e-02
-1.200000e-02 -9.200000e-02 -9.728186e-03
-1.200000e-02 -8.800000e-02 -8.916114e-03
-1.200000e-02 -8.400000e-02 -8.139825e-03
-1.200000e-02 -8.000000e-02 -7.399366e-03
-1.200000e-02 -7.600000e-02 -6.694780e-03
-1.200000e-02 -7.200000e-02 -6.026107e-03
-1.200000e-02 -6.800000e-02 -5.393386e-03
-1.200000e-02 -6.400000e-02 -4.796654e-03
-1.200000e-02 -6.000000e-02 -4.235943e-03
-1.200000e-02 -5.600000e-02 -3.711285e-03
-1.200000e-02 -5.200000e-02 -3.222708e-03
-1.200000e-02 -4.800000e-02 -2.770237e-03
-1.200000e-02 -4.400000e-02 -2.353896e-03
-1.200000e-02 -4.000000e-02 -1.973706e-03
-1.200000e-02 -3.600000e-02 -1.629686e-03
-1.200000e-02 -3.200000e-02 -1.321850e-03
-1.200000e-02 -2.800000e-02 -1.050212e-03
-1.200000e-02 -2.400000e-02 -8.147824e-04
-1.200000e-02 -2.000000e-02 -6.155701e-04
-1.200000e-02 -1.600000e-02 -4.525801e-04
-1.200000e-02 -1.200000e-02 -3.258158e-04
-1.200000e-02 -8.000000e-03 -2.352776e-04
-1.200000e-02 -4.000000e-03 -1.809636e-04
-1.200000e-02 0.000000e+00 -1.628691e-04
-1.200000e-02 4.000000e-03 -1.809873e-04
-1.200000e-02 8.000000e-03 -2.353085e-04
-1.200000e-02 1.200000e-02 -3.258208e-04
-1.200000e-02 1.600000e-02 -4.525094e-04
-1.200000e-02 2.000000e-02 -6.153572e-04
-1.200000e-02 2.400000e-02 -8.143445e-04
-1.200000e-02 2.800000e-02 -1.049449e-03
-1.200000e-02 3.200000e-02 -1.320647e-03
-1.200000e-02 3.600000e-02 -1.627910e-03
-1.200000e-02 4.000000e-02 -1.971208e-03
-1.200000e-02 4.400000e-02 -2.350510e-03
-1.200000e-02 4.800000e-02 -2.765782e-03
-1.200000e-02 5.200000e-02 -3.216984e-03
-1.200000e-02 5.600000e-02 -3.704078e-03
-1.200000e-02 6.000000e-02 -4.227022e-03
-1.200000e-02 6.400000e-02 -4.785771e-03
-1.200000e-02 6.800000e-02 -5.380277e-03
-1.200000e-02 7.200000e-02 -6.010491e-03
-1.200000e-02 7.600000e-02 -6.676361e-03
-1.200000e-02 8.000000e-02 -7.377832e-03
-1.200000e-02 8.400000e-02 -8.114846e-03
-1.200000e-02 8.800000e-02 -8.887345e-03
-1.200000e-02 9.200000e-02 -9.695266e-03
-1.200000e-02 9.600000e-02 -1.053854e-02
-1.200000e-02 1.000000e-01 -1.141711e-02

-8.000000e-03 -1.000000e-01 -1.136213e-02
-8.000000e-03 -9.600000e-02 -1.047934e-02
-8.000000e-03 -9.200000e-02 -9.632177e-03
-8.000000e-03 -8.800000e-02 -8.820708e-03
-8.000000e-03 -8.400000e-02 -8.044979e-03
-8.000000e-03 -8.000000e-02 -7.305037e-03
-8.000000e-03 -7.600000e-02 -6.600928e-03
-8.000000e-03 -7.200000e-02 -5.932693e-03
-8.000000e-03 -6.800000e-02 -5.300372e-03
-8.000000e-03 -6.400000e-02 -4.704004e-03
-8.000000e-03 -6.000000e-02 -4.143622e-03
-8.000000e-03 -5.600000e-02 -3.619260e-03
-8.000000e-03 -5.200000e-02 -3.130947e-03
-8.000000e-03 -4.800000e-02 -2.678711e-03
-8.000000e-03 -4.400000e-02 -2.262577e-03
-8.000000e-03 -4.000000e-02 -1.882567e-03
-8.000000e-03 -3.600000e-02 -1.538700e-03
-8.000000e-03 -3.200000e-02 -1.230994e-03
-8.000000e-03 -2.800000e-02 -9.594644e-04
-8.000000e-03 -2.400000e-02 -7.241227e-04
-8.000000e-03 -2.000000e-02 -5.249788e-04
-8.000000e-03 -1.600000e-02 -3.620398e-04
-8.000000e-03 -1.200000e-02 -2.353105e-04
-8.000000e-03 -8.000000e-03 -1.447929e-04
-8.000000e-03 -4.000000e-03 -9.048672e-05
-8.000000e-03 0.000000e+00 -7.238898e-05
-8.000000e-03 4.000000e-03 -9.049424e-05
-8.000000e-03 8.000000e-03 -1.447944e-04
-8.000000e-03 1.200000e-02 -2.352792e-04
-8.000000e-03 1.600000e-02 -3.619353e-04
-8.000000e-03 2.000000e-02 -5.247473e-04
-8.000000e-03 2.400000e-02 -7.236972e-04
-8.000000e-03 2.800000e-02 -9.587642e-04
-8.000000e-03 3.200000e-02 -1.229925e-03
-8.000000e-03 3.600000e-02 -1.537155e-03
-8.000000e-03 4.000000e-02 -1.880425e-03
-8.000000e-03 4.400000e-02 -2.259705e-03
-8.000000e-03 4.800000e-02 -2.674961e-03
-8.000000e-03 5.200000e-02 -3.126158e-03
-8.000000e-03 5.600000e-02 -3.613257e-03
-8.000000e-03 6.000000e-02 -4.136218e-03
-8.000000e-03 6.400000e-02 -4.694999e-03
-8.000000e-03 6.800000e-02 -5.289552e-03
-8.000000e-03 7.200000e-02 -5.919830e-03
-8.000000e-03 7.600000e-02 -6.585782e-03
-8.000000e-03 8.000000e-02 -7.287356e-03
-8.000000e-03 8.400000e-02 -8.024495e-03
-8.000000e-03 8.800000e-02 -8.797142e-03
-8.000000e-03 9.200000e-02 -9.605235e-03
-8.000000e-03 9.600000e-02 -1.044871e-02
-8.000000e-03 1.000000e-01 -1.132751e-02

-4.000000e-03 -1.000000e-01 -1.130210e-02
-4.000000e-03 -9.600000e-02 -1.041991e-02
-4.000000e-03 -9.200000e-02 -9.573307e-03
-4.000000e-03 -8.800000e-02 -8.762357e-03
-4.000000e-03 -8.400000e-02 -7.987107e-03
-4.000000e-03 -8.000000e-02 -7.247605e-03
-4.000000e-03 -7.600000e-02 -6.543900e-03
-4.000000e-03 -7.200000e-02 -5.876033e-03
-4.000000e-03 -6.800000e-02 -5.244047e-03
-4.000000e-03 -6.400000e-02 -4.647981e-03
-4.000000e-03 -6.000000e-02 -4.087872e-03
-4.000000e-03 -5.600000e-02 -3.563753e-03
-4.000000e-03 -5.200000e-02 -3.075655e-03
-4.000000e-03 -4.800000e-02 -2.623608e-03
-4.000000e-03 -4.400000e-02 -2.207639e-03
-4.000000e-03 -4.000000e-02 -1.827770e-03
-4.000000e-03 -3.600000e-02 -1.484024e-03
-4.000000e-03 -3.200000e-02 -1.176420e-03
-4.000000e-03 -2.800000e-02 -9.049725e-04
-4.000000e-03 -2.400000e-02 -6.696968e-04
-4.000000e-03 -2.000000e-02 -4.706038e-04
-4.000000e-03 -1.600000e-02 -3.077023e-04
-4.000000e-03 -1.200000e-02 -1.809984e-04
-4.000000e-03 -8.000000e-03 -9.049610e-05
-4.000000e-03 -4.000000e-03 -3.619619e-05
-4.000000e-03 0.000000e+00 -1.809767e-05
-4.000000e-03 4.000000e-03 -3.619641e-05
-4.000000e-03 8.000000e-03 -9.048617e-05
-4.000000e-03 1.200000e-02 -1.809578e-04
-4.000000e-03 1.600000e-02 -3.076001e-04
-4.000000e-03 2.000000e-02 -4.703990e-04
-4.000000e-03 2.400000e-02 -6.693379e-04
-4.000000e-03 2.800000e-02 -9.043978e-04
-4.000000e-03 3.200000e-02 -1.175557e-03
-4.000000e-03 3.600000e-02 -1.482792e-03
-4.000000e-03 4.000000e-02 -1.826076e-03
-4.000000e-03 4.400000e-02 -2.205379e-03
-4.000000e-03 4.800000e-02 -2.620671e-03
-4.000000e-03 5.200000e-02 -3.071916e-03
-4.000000e-03 5.600000e-02 -3.559079e-03
-4.000000e-03 6.000000e-02 -4.082120e-03
-4.000000e-03 6.400000e-02 -4.640998e-03
-4.000000e-03 6.800000e-02 -5.235669e-03
-4.000000e-03 7.200000e-02 -5.866085e-03
-4.000000e-03 7.600000e-02 -6.532198e-03
-4.000000e-03 8.000000e-02 -7.233956e-03
-4.000000e-03 8.400000e-02 -7.971306e-03
-4.000000e-03 8.800000e-02 -8.744189e-03
-4.000000e-03 9.200000e-02 -9.552549e-03
-4.000000e-03 9.600000e-02 -1.039632e-02
-4.000000e-03 1.000000e-01 -1.127545e-02

0.000000e+00 -1.000000e-01 -1.127943e-02
0.000000e+00 -9.600000e-02 -1.039775e-02
0.000000e+00 -9.200000e-02 -9.551618e-03
0.000000e+00 -8.800000e-02 -8.741100e-03
0.000000e+00 -8.400000e-02 -7.966246e-03
0.000000e+00 -8.000000e-02 -7.227106e-03
0.000000e+00 -7.600000e-02 -6.523729e-03
0.000000e+00 -7.200000e-02 -5.856160e-03
0.000000e+00 -6.800000e-02 -5.224443e-03
0.000000e+00 -6.400000e-02 -4.628617e-03
0.000000e+00 -6.000000e-02 -4.068720e-03
0.000000e+00 -5.600000e-02 -3.544789e-03
0.000000e+00 -5.200000e-02 -3.056856e-03
0.000000e+00 -4.800000e-02 -2.604951e-03
0.000000e+00 -4.400000e-02 -2.189104e-03
0.000000e+00 -4.000000e-02 -1.809338e-03
0.000000e+00 -3.600000e-02 -1.465678e-03
0.000000e+00 -3.200000e-02 -1.158143e-03
0.000000e+00 -2.800000e-02 -8.867515e-04
0.000000e+00 -2.400000e-02 -6.515187e-04
0.000000e+00 -2.000000e-02 -4.524576e-04
0.000000e+00 -1.600000e-02 -2.895785e-04
0.000000e+00 -1.200000e-02 -1.628892e-04
0.000000e+00 -8.000000e-03 -7.239495e-05
0.000000e+00 -4.000000e-03 -1.809838e-05
0.000000e+00 0.000000e+00 5.820766e-11
0.000000e+00 4.000000e-03 -1.809721e-05
0.000000e+00 8.000000e-03 -7.238538e-05
0.000000e+00 1.200000e-02 -1.628571e-04
0.000000e+00 1.600000e-02 -2.895024e-04
0.000000e+00 2.000000e-02 -4.523089e-04
0.000000e+00 2.400000e-02 -6.512617e-04
0.000000e+00 2.800000e-02 -8.863434e-04
0.000000e+00 3.200000e-02 -1.157534e-03
0.000000e+00 3.600000e-02 -1.464811e-03
0.000000e+00 4.000000e-02 -1.808149e-03
0.000000e+00 4.400000e-02 -2.187521e-03
0.000000e+00 4.800000e-02 -2.602897e-03
0.000000e+00 5.200000e-02 -3.054244e-03
0.000000e+00 5.600000e-02 -3.541527e-03
0.000000e+00 6.000000e-02 -4.064709e-03
0.000000e+00 6.400000e-02 -4.623749e-03
0.000000e+00 6.800000e-02 -5.218605e-03
0.000000e+00 7.200000e-02 -5.849232e-03
0.000000e+00 7.600000e-02 -6.515582e-03
0.000000e+00 8.000000e-02 -7.217605e-03
0.000000e+00 8.400000e-02 -7.955249e-03
0.000000e+00 8.800000e-02 -8.728459e-03
0.000000e+00 9.200000e-02 -9.537176e-03
0.000000e+00 9.600000e-02 -1.038134e-02
0.000000e+00 1.000000e-01 -1.126089e-02

4.000000e-03 -1.000000e-01 -1.129417e-02
4.000000e-03 -9.600000e-02 -1.041290e-02
4.000000e-03 -9.200000e-02 -9.567147e-03
4.000000e-03 -8.800000e-02 -8.756973e-03
4.000000e-03 -8.400000e-02 -7.982431e-03
4.000000e-03 -8.000000e-02 -7.243573e-03
4.000000e-03 -7.600000e-02 -6.540449e-03
4.000000e-03 -7.200000e-02 -5.873106e-03
4.000000e-03 -6.800000e-02 -5.241587e-03
4.000000e-03 -6.400000e-02 -4.645937e-03
4.000000e-03 -6.000000e-02 -4.086193e-03
4.000000e-03 -5.600000e-02 -3.562393e-03
4.000000e-03 -5.200000e-02 -3.074572e-03
4.000000e-03 -4.800000e-02 -2.622762e-03
4.000000e-03 -4.400000e-02 -2.206991e-03
4.000000e-03 -4.000000e-02 -1.827288e-03
4.000000e-03 -3.600000e-02 -1.483677e-03
4.000000e-03 -3.200000e-02 -1.176179e-03
4.000000e-03 -2.800000e-02 -9.048145e-04
4.000000e-03 -2.400000e-02 -6.696001e-04
4.000000e-03 -2.000000e-02 -4.705503e-04
4.000000e-03 -1.600000e-02 -3.076769e-04
4.000000e-03 -1.200000e-02 -1.809895e-04
4.000000e-03 -8.000000e-03 -9.049475e-05
4.000000e-03 -4.000000e-03 -3.619693e-05
4.000000e-03 0.000000e+00 -1.809795e-05
4.000000e-03 4.000000e-03 -3.619703e-05
4.000000e-03 8.000000e-03 -9.049110e-05
4.000000e-03 1.200000e-02 -1.809741e-04
4.000000e-03 1.600000e-02 -3.076378e-04
4.000000e-03 2.000000e-02 -4.704715e-04
4.000000e-03 2.400000e-02 -6.694616e-04
4.000000e-03 2.800000e-02 -9.045924e-04
4.000000e-03 3.200000e-02 -1.175845e-03
4.000000e-03 3.600000e-02 -1.483200e-03
4.000000e-03 4.000000e-02 -1.826632e-03
4.000000e-03 4.400000e-02 -2.206116e-03
4.000000e-03 4.800000e-02 -2.621623e-03
4.000000e-03 5.200000e-02 -3.073123e-03
4.000000e-03 5.600000e-02 -3.560581e-03
4.000000e-03 6.000000e-02 -4.083963e-03
4.000000e-03 6.400000e-02 -4.643228e-03
4.000000e-03 6.800000e-02 -5.238337e-03
4.000000e-03 7.200000e-02 -5.869245e-03
4.000000e-03 7.600000e-02 -6.535907e-03
4.000000e-03 8.000000e-02 -7.238274e-03
4.000000e-03 8.400000e-02 -7.976295e-03
4.000000e-03 8.800000e-02 -8.749917e-03
4.000000e-03 9.200000e-02 -9.559083e-03
4.000000e-03 9.600000e-02 -1.040374e-02
4.000000e-03 1.000000e-01 -1.128381e-02

8.000000e-03 -1.000000e-01 -1.134635e-02
8.000000e-03 -9.600000e-02 -1.046540e-02
8.000000e-03 -9.200000e-02 -9.619930e-03
8.000000e-03 -8.800000e-02 -8.810010e-03
8.000000e-03 -8.400000e-02 -8.035695e-03
8.000000e-03 -8.000000e-02 -7.297037e-03
8.000000e-03 -7.600000e-02 -6.594088e-03
8.000000e-03 -7.200000e-02 -5.926896e-03
8.000000e-03 -6.800000e-02 -5.295508e-03
8.000000e-03 -6.400000e-02 -4.699967e-03
8.000000e-03 -6.000000e-02 -4.140314e-03
8.000000e-03 -5.600000e-02 -3.616587e-03
8.000000e-03 -5.200000e-02 -3.128824e-03
8.000000e-03 -4.800000e-02 -2.677057e-03
8.000000e-03 -4.400000e-02 -2.261318e-03
8.000000e-03 -4.000000e-02 -1.881635e-03
8.000000e-03 -3.600000e-02 -1.538035e-03
8.000000e-03 -3.200000e-02 -1.230540e-03
8.000000e-03 -2.800000e-02 -9.591723e-04
8.000000e-03 -2.400000e-02 -7.239501e-04
8.000000e-03 -2.000000e-02 -5.248894e-04
8.000000e-03 -1.600000e-02 -3.620036e-04
8.000000e-03 -1.200000e-02 -2.353037e-04
8.000000e-03 -8.000000e-03 -1.447982e-04
8.000000e-03 -4.000000e-03 -9.049297e-05
8.000000e-03 0.000000e+00 -7.239134e-05
8.000000e-03 4.000000e-03 -9.049411e-05
8.000000e-03 8.000000e-03 -1.447997e-04
8.000000e-03 1.200000e-02 -2.353038e-04
8.000000e-03 1.600000e-02 -3.619998e-04
8.000000e-03 2.000000e-02 -5.248783e-04
8.000000e-03 2.400000e-02 -7.239275e-04
8.000000e-03 2.800000e-02 -9.591332e-04
8.000000e-03 3.200000e-02 -1.230478e-03
8.000000e-03 3.600000e-02 -1.537944e-03
8.000000e-03 4.000000e-02 -1.881507e-03
8.000000e-03 4.400000e-02 -2.261145e-03
8.000000e-03 4.800000e-02 -2.676830e-03
8.000000e-03 5.200000e-02 -3.128531e-03
8.000000e-03 5.600000e-02 -3.616219e-03
8.000000e-03 6.000000e-02 -4.139857e-03
8.000000e-03 6.400000e-02 -4.699410e-03
8.000000e-03 6.800000e-02 -5.294836e-03
8.000000e-03 7.200000e-02 -5.926096e-03
8.000000e-03 7.600000e-02 -6.593143e-03
8.000000e-03 8.000000e-02 -7.295931e-03
8.000000e-03 8.400000e-02 -8.034410e-03
8.000000e-03 8.800000e-02 -8.808529e-03
8.000000e-03 9.200000e-02 -9.618232e-03
8.000000e-03 9.600000e-02 -1.046346e-02
8.000000e-03 1.000000e-01 -1.134416e-02

1.200000e-02 -1.000000e-01 -1.143602e-02
1.200000e-02 -9.600000e-02 -1.055528e-02
1.200000e-02 -9.200000e-02 -9.709999e-03
1.200000e-02 -8.800000e-02 -8.900244e-03
1.200000e-02 -8.400000e-02 -8.126068e-03
1.200000e-02 -8.000000e-02 -7.387527e-03
1.200000e-02 -7.600000e-02 -6.684674e-03
1.200000e-02 -7.200000e-02 -6.017558e-03
1.200000e-02 -6.800000e-02 -5.386228e-03
1.200000e-02 -6.400000e-02 -4.790729e-03
1.200000e-02 -6.000000e-02 -4.231103e-03
1.200000e-02 -5.600000e-02 -3.707390e-03
1.200000e-02 -5.200000e-02 -3.219629e-03
1.200000e-02 -4.800000e-02 -2.767854e-03
1.200000e-02 -4.400000e-02 -2.352099e-03
1.200000e-02 -4.000000e-02 -1.972392e-03
1.200000e-02 -3.600000e-02 -1.628763e-03
1.200000e-02 -3.200000e-02 -1.321235e-03
1.200000e-02 -2.800000e-02 -1.049833e-03
1.200000e-02 -2.400000e-02 -8.145750e-04
1.200000e-02 -2.000000e-02 -6.154796e-04
1.200000e-02 -1.600000e-02 -4.525617e-04
1.200000e-02 -1.200000e-02 -3.258337e-04
1.200000e-02 -8.000000e-03 -2.353057e-04
1.200000e-02 -4.000000e-03 -1.809852e-04
1.200000e-02 0.000000e+00 -1.628771e-04
1.200000e-02 4.000000e-03 -1.809838e-04
1.200000e-02 8.000000e-03 -2.353052e-04
1.200000e-02 1.200000e-02 -3.258387e-04
1.200000e-02 1.600000e-02 -4.525791e-04
1.200000e-02 2.000000e-02 -6.155186e-04
1.200000e-02 2.400000e-02 -8.146472e-04
1.200000e-02 2.800000e-02 -1.049952e-03
1.200000e-02 3.200000e-02 -1.321418e-03
1.200000e-02 3.600000e-02 -1.629026e-03
1.200000e-02 4.000000e-02 -1.972758e-03
1.200000e-02 4.400000e-02 -2.352589e-03
1.200000e-02 4.800000e-02 -2.768495e-03
1.200000e-02 5.200000e-02 -3.220447e-03
1.200000e-02 5.600000e-02 -3.708415e-03
1.200000e-02 6.000000e-02 -4.232366e-03
1.200000e-02 6.400000e-02 -4.792266e-03
1.200000e-02 6.800000e-02 -5.388074e-03
1.200000e-02 7.200000e-02 -6.019752e-03
1.200000e-02 7.600000e-02 -6.687256e-03
1.200000e-02 8.000000e-02 -7.390540e-03
1.200000e-02 8.400000e-02 -8.129558e-03
1.200000e-02 8.800000e-02 -8.904257e-03
1.200000e-02 9.200000e-02 -9.714585e-03
1.200000e-02 9.600000e-02 -1.056049e-02
1.200000e-02 1.000000e-01 -1.144190e-02

1.600000e-02 -1.000000e-01 -1.156320e-02
1.600000e-02 -9.600000e-02 -1.068257e-02
1.600000e-02 -9.200000e-02 -9.837387e-03
1.600000e-02 -8.800000e-02 -9.027702e-03
1.600000e-02 -8.400000e-02 -8.253577e-03
1.600000e-02 -8.000000e-02 -7.515068e-03
1.600000e-02 -7.600000e-02 -6.812229e-03
1.600000e-02 -7.200000e-02 -6.145113e-03
1.600000e-02 -6.800000e-02 -5.513768e-03
1.600000e-02 -6.400000e-02 -4.918242e-03
1.600000e-02 -6.000000e-02 -4.358578e-03
1.600000e-02 -5.600000e-02 -3.834818e-03
1.600000e-02 -5.200000e-02 -3.347002e-03
1.600000e-02 -4.800000e-02 -2.895166e-03
1.600000e-02 -4.400000e-02 -2.479345e-03
1.600000e-02 -4.000000e-02 -2.099569e-03
1.600000e-02 -3.600000e-02 -1.755870e-03
1.600000e-02 -3.200000e-02 -1.448273e-03
1.600000e-02 -2.800000e-02 -1.176802e-03
1.600000e-02 -2.400000e-02 -9.414791e-04
1.600000e-02 -2.000000e-02 -7.423237e-04
1.600000e-02 -1.600000e-02 -5.793522e-04
1.600000e-02 -1.200000e-02 -4.525787e-04
1.600000e-02 -8.000000e-03 -3.620149e-04
1.600000e-02 -4.000000e-03 -3.076698e-04
1.600000e-02 0.000000e+00 -2.895499e-04
1.600000e-02 4.000000e-03 -3.076592e-04
1.600000e-02 8.000000e-03 -3.619990e-04
1.600000e-02 1.200000e-02 -4.525686e-04
1.600000e-02 1.600000e-02 -5.793640e-04
1.600000e-02 2.000000e-02 -7.423792e-04
1.600000e-02 2.400000e-02 -9.416056e-04
1.600000e-02 2.800000e-02 -1.177032e-03
1.600000e-02 3.200000e-02 -1.448645e-03
1.600000e-02 3.600000e-02 -1.756427e-03
1.600000e-02 4.000000e-02 -2.100361e-03
1.600000e-02 4.400000e-02 -2.480424e-03
1.600000e-02 4.800000e-02 -2.896594e-03
1.600000e-02 5.200000e-02 -3.348843e-03
1.600000e-02 5.600000e-02 -3.837142e-03
1.600000e-02 6.000000e-02 -4.361461e-03
1.600000e-02 6.400000e-02 -4.921765e-03
1.600000e-02 6.800000e-02 -5.518018e-03
1.600000e-02 7.200000e-02 -6.150180e-03
1.600000e-02 7.600000e-02 -6.818211e-03
1.600000e-02 8.000000e-02 -7.522066e-03
1.600000e-02 8.400000e-02 -8.261699e-03
1.600000e-02 8.800000e-02 -9.037060e-03
1.600000e-02 9.200000e-02 -9.848098e-03
1.600000e-02 9.600000e-02 -1.069476e-02
1.600000e-02 1.000000e-01 -1.157699e-02

2.000000e-02 -1.000000e-01 -1.172792e-02
2.000000e-02 -9.600000e-02 -1.084731e-02
2.000000e-02 -9.200000e-02 -1.000212e-02
2.000000e-02 -8.800000e-02 -9.192411e-03
2.000000e-02 -8.400000e-02 -8.418246e-03
2.000000e-02 -8.000000e-02 -7.679683e-03
2.000000e-02 -7.600000e-02 -6.976777e-03
2.000000e-02 -7.200000e-02 -6.309582e-03
2.000000e-02 -6.800000e-02 -5.678148e-03
2.000000e-02 -6.400000e-02 -5.082523e-03
2.000000e-02 -6.000000e-02 -4.522755e-03
2.000000e-02 -5.600000e-02 -3.998885e-03
2.000000e-02 -5.200000e-02 -3.510955e-03
2.000000e-02 -4.800000e-02 -3.059003e-03
2.000000e-02 -4.400000e-02 -2.643065e-03
2.000000e-02 -4.000000e-02 -2.263175e-03
2.000000e-02 -3.600000e-02 -1.919362e-03
2.000000e-02 -3.200000e-02 -1.611656e-03
2.000000e-02 -2.800000e-02 -1.340082e-03
2.000000e-02 -2.400000e-02 -1.104663e-03
2.000000e-02 -2.000000e-02 -9.054211e-04
2.000000e-02 -1.600000e-02 -7.423733e-04
2.000000e-02 -1.200000e-02 -6.155356e-04
2.000000e-02 -8.000000e-03 -5.249211e-04
2.000000e-02 -4.000000e-03 -4.705404e-04
2.000000e-02 0.000000e+00 -4.524017e-04
2.000000e-02 4.000000e-03 -4.705105e-04
2.000000e-02 8.000000e-03 -5.248700e-04
2.000000e-02 1.200000e-02 -6.154806e-04
2.000000e-02 1.600000e-02 -7.423402e-04
2.000000e-02 2.000000e-02 -9.054441e-04
2.000000e-02 2.400000e-02 -1.104785e-03
2.000000e-02 2.800000e-02 -1.340355e-03
2.000000e-02 3.200000e-02 -1.612139e-03
2.000000e-02 3.600000e-02 -1.920124e-03
2.000000e-02 4.000000e-02 -2.264293e-03
2.000000e-02 4.400000e-02 -2.644626e-03
2.000000e-02 4.800000e-02 -3.061100e-03
2.000000e-02 5.200000e-02 -3.513690e-03
2.000000e-02 5.600000e-02 -4.002370e-03
2.000000e-02 6.000000e-02 -4.527109e-03
2.000000e-02 6.400000e-02 -5.087874e-03
2.000000e-02 6.800000e-02 -5.684632e-03
2.000000e-02 7.200000e-02 -6.317344e-03
2.000000e-02 7.600000e-02 -6.985970e-03
2.000000e-02 8.000000e-02 -7.690467e-03
2.000000e-02 8.400000e-02 -8.430792e-03
2.000000e-02 8.800000e-02 -9.206895e-03
2.000000e-02 9.200000e-02 -1.001873e-02
2.000000e-02 9.600000e-02 -1.086624e-02
2.000000e-02 1.000000e-01 -1.174937e-02

2.400000e-02 -1.000000e-01 -1.193022e-02
2.400000e-02 -9.600000e-02 -1.104952e-02
2.400000e-02 -9.200000e-02 -1.020422e-02
2.400000e-02 -8.800000e-02 -9.394395e-03
2.400000e-02 -8.400000e-02 -8.620098e-03
2.400000e-02 -8.000000e-02 -7.881393e-03
2.400000e-02 -7.600000e-02 -7.178336e-03
2.400000e-02 -7.200000e-02 -6.510981e-03
2.400000e-02 -6.800000e-02 -5.879382e-03
2.400000e-02 -6.400000e-02 -5.283588e-03
2.400000e-02 -6.000000e-02 -4.723646e-03
2.400000e-02 -5.600000e-02 -4.199602e-03
2.400000e-02 -5.200000e-02 -3.711498e-03
2.400000e-02 -4.800000e-02 -3.259374e-03
2.400000e-02 -4.400000e-02 -2.843267e-03
2.400000e-02 -4.000000e-02 -2.463213e-03
2.400000e-02 -3.600000e-02 -2.119243e-03
2.400000e-02 -3.200000e-02 -1.811388e-03
2.400000e-02 -2.800000e-02 -1.539674e-03
2.400000e-02 -2.400000e-02 -1.304127e-03
2.400000e-02 -2.000000e-02 -1.104770e-03
2.400000e-02 -1.600000e-02 -9.416209e-04
2.400000e-02 -1.200000e-02 -8.146983e-04
2.400000e-02 -8.000000e-03 -7.240166e-04
2.400000e-02 -4.000000e-03 -6.695880e-04
2.400000e-02 0.000000e+00 -6.514220e-04
2.400000e-02 4.000000e-03 -6.695261e-04
2.400000e-02 8.000000e-03 -7.239046e-04
2.400000e-02 1.200000e-02 -8.145597e-04
2.400000e-02 1.600000e-02 -9.414909e-04
2.400000e-02 2.000000e-02 -1.104695e-03
2.400000e-02 2.400000e-02 -1.304167e-03
2.400000e-02 2.800000e-02 -1.539898e-03
2.400000e-02 3.200000e-02 -1.811878e-03
2.400000e-02 3.600000e-02 -2.120093e-03
2.400000e-02 4.000000e-02 -2.464529e-03
2.400000e-02 4.400000e-02 -2.845166e-03
2.400000e-02 4.800000e-02 -3.261984e-03
2.400000e-02 5.200000e-02 -3.714959e-03
2.400000e-02 5.600000e-02 -4.204066e-03
2.400000e-02 6.000000e-02 -4.729276e-03
2.400000e-02 6.400000e-02 -5.290558e-03
2.400000e-02 6.800000e-02 -5.887879e-03
2.400000e-02 7.200000e-02 -6.521203e-03
2.400000e-02 7.600000e-02 -7.190491e-03
2.400000e-02 8.000000e-02 -7.895702e-03
2.400000e-02 8.400000e-02 -8.636793e-03
2.400000e-02 8.800000e-02 -9.413718e-03
2.400000e-02 9.200000e-02 -1.022643e-02
2.400000e-02 9.600000e-02 -1.107487e-02
2.400000e-02 1.000000e-01 -1.195899e-02

2.800000e-02 -1.000000e-01 -1.217011e-02
2.800000e-02 -9.600000e-02 -1.128922e-02
2.800000e-02 -9.200000e-02 -1.044372e-02
2.800000e-02 -8.800000e-02 -9.633673e-03
2.800000e-02 -8.400000e-02 -8.859153e-03
2.800000e-02 -8.000000e-02 -8.120216e-03
2.800000e-02 -7.600000e-02 -7.416921e-03
2.800000e-02 -7.200000e-02 -6.749326e-03
2.800000e-02 -6.800000e-02 -6.117484e-03
2.800000e-02 -6.400000e-02 -5.521446e-03
2.800000e-02 -6.000000e-02 -4.961262e-03
2.800000e-02 -5.600000e-02 -4.436978e-03
2.800000e-02 -5.200000e-02 -3.948638e-03
2.800000e-02 -4.800000e-02 -3.496284e-03
2.800000e-02 -4.400000e-02 -3.079955e-03
2.800000e-02 -4.000000e-02 -2.699686e-03
2.800000e-02 -3.600000e-02 -2.355513e-03
2.800000e-02 -3.200000e-02 -2.047467e-03
2.800000e-02 -2.800000e-02 -1.775576e-03
2.800000e-02 -2.400000e-02 -1.539867e-03
2.800000e-02 -2.000000e-02 -1.340364e-03
2.800000e-02 -1.600000e-02 -1.177088e-03
2.800000e-02 -1.200000e-02 -1.050059e-03
2.800000e-02 -8.000000e-03 -9.592918e-04
2.800000e-02 -4.000000e-03 -9.048011e-04
2.800000e-02 0.000000e+00 -8.865979e-04
2.800000e-02 4.000000e-03 -9.046910e-04
2.800000e-02 8.000000e-03 -9.590866e-04
2.800000e-02 1.200000e-02 -1.049788e-03
2.800000e-02 1.600000e-02 -1.176797e-03
2.800000e-02 2.000000e-02 -1.340111e-03
2.800000e-02 2.400000e-02 -1.539727e-03
2.800000e-02 2.800000e-02 -1.775638e-03
2.800000e-02 3.200000e-02 -2.047835e-03
2.800000e-02 3.600000e-02 -2.356307e-03
2.800000e-02 4.000000e-02 -2.701038e-03
2.800000e-02 4.400000e-02 -3.082013e-03
2.800000e-02 4.800000e-02 -3.499213e-03
2.800000e-02 5.200000e-02 -3.952614e-03
2.800000e-02 5.600000e-02 -4.442194e-03
2.800000e-02 6.000000e-02 -4.967925e-03
2.800000e-02 6.400000e-02 -5.529777e-03
2.800000e-02 6.800000e-02 -6.127720e-03
2.800000e-02 7.200000e-02 -6.761717e-03
2.800000e-02 7.600000e-02 -7.431732e-03
2.800000e-02 8.000000e-02 -8.137726e-03
2.800000e-02 8.400000e-02 -8.879656e-03
2.800000e-02 8.800000e-02 -9.657478e-03
2.800000e-02 9.200000e-02 -1.047114e-02
2.800000e-02 9.600000e-02 -1.132061e-02
2.800000e-02 1.000000e-01 -1.220581e-02

3.200000e-02 -1.000000e-01 -1.244763e-02
3.200000e-02 -9.600000e-02 -1.156643e-02
3.200000e-02 -9.200000e-02 -1.072062e-02
3.200000e-02 -8.800000e-02 -9.910265e-03
3.200000e-02 -8.400000e-02 -9.135425e-03
3.200000e-02 -8.000000e-02 -8.396166e-03
3.200000e-02 -7.600000e-02 -7.692548e-03
3.200000e-02 -7.200000e-02 -7.024629e-03
3.200000e-02 -6.800000e-02 -6.392464e-03
3.200000e-02 -6.400000e-02 -5.796108e-03
3.200000e-02 -6.000000e-02 -5.235610e-03
3.200000e-02 -5.600000e-02 -4.711019e-03
3.200000e-02 -5.200000e-02 -4.222380e-03
3.200000e-02 -4.800000e-02 -3.769737e-03
3.200000e-02 -4.400000e-02 -3.353129e-03
3.200000e-02 -4.000000e-02 -2.972596e-03
3.200000e-02 -3.600000e-02 -2.628172e-03
3.200000e-02 -3.200000e-02 -2.319890e-03
3.200000e-02 -2.800000e-02 -2.047782e-03
3.200000e-02 -2.400000e-02 -1.811876e-03
3.200000e-02 -2.000000e-02 -1.612196e-03
3.200000e-02 -1.600000e-02 -1.448766e-03
3.200000e-02 -1.200000e-02 -1.321606e-03
3.200000e-02 -8.000000e-03 -1.230734e-03
3.200000e-02 -4.000000e-03 -1.176166e-03
3.200000e-02 0.000000e+00 -1.157914e-03
3.200000e-02 4.000000e-03 -1.175988e-03
3.200000e-02 8.000000e-03 -1.230397e-03
3.200000e-02 1.200000e-02 -1.321146e-03
3.200000e-02 1.600000e-02 -1.448236e-03
3.200000e-02 2.000000e-02 -1.611669e-03
3.200000e-02 2.400000e-02 -1.811441e-03
3.200000e-02 2.800000e-02 -2.047548e-03
3.200000e-02 3.200000e-02 -2.319983e-03
3.200000e-02 3.600000e-02 -2.628735e-03
3.200000e-02 4.000000e-02 -2.973791e-03
3.200000e-02 4.400000e-02 -3.355136e-03
3.200000e-02 4.800000e-02 -3.772753e-03
3.200000e-02 5.200000e-02 -4.226621e-03
3.200000e-02 5.600000e-02 -4.716717e-03
3.200000e-02 6.000000e-02 -5.243017e-03
3.200000e-02 6.400000e-02 -5.805491e-03
3.200000e-02 6.800000e-02 -6.404110e-03
3.200000e-02 7.200000e-02 -7.038841e-03
3.200000e-02 7.600000e-02 -7.709647e-03
3.200000e-02 8.000000e-02 -8.416491e-03
3.200000e-02 8.400000e-02 -9.159332e-03
3.200000e-02 8.800000e-02 -9.938127e-03
3.200000e-02 9.200000e-02 -1.075283e-02
3.200000e-02 9.600000e-02 -1.160339e-02
3.200000e-02 1.000000e-01 -1.248976e-02

3.600000e-02 -1.000000e-01 -1.276278e-02
3.600000e-02 -9.600000e-02 -1.188118e-02
3.600000e-02 -9.200000e-02 -1.103496e-02
3.600000e-02 -8.800000e-02 -1.022419e-02
3.600000e-02 -8.400000e-02 -9.448930e-03
3.600000e-02 -8.000000e-02 -8.709256e-03
3.600000e-02 -7.600000e-02 -8.005226e-03
3.600000e-02 -7.200000e-02 -7.336899e-03
3.600000e-02 -6.800000e-02 -6.704332e-03
3.600000e-02 -6.400000e-02 -6.107580e-03
3.600000e-02 -6.000000e-02 -5.546696e-03
3.600000e-02 -5.600000e-02 -5.021729e-03
3.600000e-02 -5.200000e-02 -4.532726e-03
3.600000e-02 -4.800000e-02 -4.079732e-03
3.600000e-02 -4.400000e-02 -3.662789e-03
3.600000e-02 -4.000000e-02 -3.281938e-03
3.600000e-02 -3.600000e-02 -2.937214e-03
3.600000e-02 -3.200000e-02 -2.628653e-03
3.600000e-02 -2.800000e-02 -2.356287e-03
3.600000e-02 -2.400000e-02 -2.120146e-03
3.600000e-02 -2.000000e-02 -1.920256e-03
3.600000e-02 -1.600000e-02 -1.756642e-03
3.600000e-02 -1.200000e-02 -1.629327e-03
3.600000e-02 -8.000000e-03 -1.538329e-03
3.600000e-02 -4.000000e-03 -1.483666e-03
3.600000e-02 0.000000e+00 -1.465352e-03
3.600000e-02 4.000000e-03 -1.483398e-03
3.600000e-02 8.000000e-03 -1.537815e-03
3.600000e-02 1.200000e-02 -1.628609e-03
3.600000e-02 1.600000e-02 -1.755784e-03
3.600000e-02 2.000000e-02 -1.919342e-03
3.600000e-02 2.400000e-02 -2.119282e-03
3.600000e-02 2.800000e-02 -2.355600e-03
3.600000e-02 3.200000e-02 -2.628290e-03
3.600000e-02 3.600000e-02 -2.937345e-03
3.600000e-02 4.000000e-02 -3.282752e-03
3.600000e-02 4.400000e-02 -3.664498e-03
3.600000e-02 4.800000e-02 -4.082567e-03
3.600000e-02 5.200000e-02 -4.536940e-03
3.600000e-02 5.600000e-02 -5.027595e-03
3.600000e-02 6.000000e-02 -5.554510e-03
3.600000e-02 6.400000e-02 -6.117656e-03
3.600000e-02 6.800000e-02 -6.717006e-03
3.600000e-02 7.200000e-02 -7.352528e-03
3.600000e-02 7.600000e-02 -8.024187e-03
3.600000e-02 8.000000e-02 -8.731946e-03
3.600000e-02 8.400000e-02 -9.475768e-03
3.600000e-02 8.800000e-02 -1.025561e-02
3.600000e-02 9.200000e-02 -1.107143e-02
3.600000e-02 9.600000e-02 -1.192317e-02
3.600000e-02 1.000000e-01 -1.281080e-02

4.000000e-02 -1.000000e-01 -1.311560e-02
4.000000e-02 -9.600000e-02 -1.223348e-02
4.000000e-02 -9.200000e-02 -1.138674e-02
4.000000e-02 -8.800000e-02 -1.057545e-02
4.000000e-02 -8.400000e-02 -9.799679e-03
4.000000e-02 -8.000000e-02 -9.059497e-03
4.000000e-02 -7.600000e-02 -8.354964e-03
4.000000e-02 -7.200000e-02 -7.686143e-03
4.000000e-02 -6.800000e-02 -7.053091e-03
4.000000e-02 -6.400000e-02 -6.455866e-03
4.000000e-02 -6.000000e-02 -5.894521e-03
4.000000e-02 -5.600000e-02 -5.369108e-03
4.000000e-02 -5.200000e-02 -4.879675e-03
4.000000e-02 -4.800000e-02 -4.426268e-03
4.000000e-02 -4.400000e-02 -4.008932e-03
4.000000e-02 -4.000000e-02 -3.627707e-03
4.000000e-02 -3.600000e-02 -3.282633e-03
4.000000e-02 -3.200000e-02 -2.973746e-03
4.000000e-02 -2.800000e-02 -2.701080e-03
4.000000e-02 -2.400000e-02 -2.464665e-03
4.000000e-02 -2.000000e-02 -2.264531e-03
4.000000e-02 -1.600000e-02 -2.100703e-03
4.000000e-02 -1.200000e-02 -1.973205e-03
4.000000e-02 -8.000000e-03 -1.882059e-03
4.000000e-02 -4.000000e-03 -1.827282e-03
4.000000e-02 0.000000e+00 -1.808891e-03
4.000000e-02 4.000000e-03 -1.826899e-03
4.000000e-02 8.000000e-03 -1.881317e-03
4.000000e-02 1.200000e-02 -1.972154e-03
4.000000e-02 1.600000e-02 -2.099415e-03
4.000000e-02 2.000000e-02 -2.263103e-03
4.000000e-02 2.400000e-02 -2.463219e-03
4.000000e-02 2.800000e-02 -2.699761e-03
4.000000e-02 3.200000e-02 -2.972724e-03
4.000000e-02 3.600000e-02 -3.282102e-03
4.000000e-02 4.000000e-02 -3.627885e-03
4.000000e-02 4.400000e-02 -4.010061e-03
4.000000e-02 4.800000e-02 -4.428615e-03
4.000000e-02 5.200000e-02 -4.883530e-03
4.000000e-02 5.600000e-02 -5.374785e-03
4.000000e-02 6.000000e-02 -5.902359e-03
4.000000e-02 6.400000e-02 -6.466226e-03
4.000000e-02 6.800000e-02 -7.066359e-03
4.000000e-02 7.200000e-02 -7.702728e-03
4.000000e-02 7.600000e-02 -8.375300e-03
4.000000e-02 8.000000e-02 -9.084040e-03
4.000000e-02 8.400000e-02 -9.828910e-03
4.000000e-02 8.800000e-02 -1.060987e-02
4.000000e-02 9.200000e-02 -1.142688e-02
4.000000e-02 9.600000e-02 -1.227988e-02
4.000000e-02 1.000000e-01 -1.316885e-02

4.400000e-02 -1.000000e-01 -1.350609e-02
4.400000e-02 -9.600000e-02 -1.262334e-02
4.400000e-02 -9.200000e-02 -1.177597e-02
4.400000e-02 -8.800000e-02 -1.096406e-02
4.400000e-02 -8.400000e-02 -1.018768e-02
4.400000e-02 -8.000000e-02 -9.446895e-03
4.400000e-02 -7.600000e-02 -8.741768e-03
4.400000e-02 -7.200000e-02 -8.072365e-03
4.400000e-02 -6.800000e-02 -7.438745e-03
4.400000e-02 -6.400000e-02 -6.840967e-03
4.400000e-02 -6.000000e-02 -6.279086e-03
4.400000e-02 -5.600000e-02 -5.753154e-03
4.400000e-02 -5.200000e-02 -5.263223e-03
4.400000e-02 -4.800000e-02 -4.809340e-03
4.400000e-02 -4.400000e-02 -4.391550e-03
4.400000e-02 -4.000000e-02 -4.009897e-03
4.400000e-02 -3.600000e-02 -3.664421e-03
4.400000e-02 -3.200000e-02 -3.355160e-03
4.400000e-02 -2.800000e-02 -3.082148e-03
4.400000e-02 -2.400000e-02 -2.845420e-03
4.400000e-02 -2.000000e-02 -2.645005e-03
4.400000e-02 -1.600000e-02 -2.480930e-03
4.400000e-02 -1.200000e-02 -2.353222e-03
4.400000e-02 -8.000000e-03 -2.261903e-03
4.400000e-02 -4.000000e-03 -2.206992e-03
4.400000e-02 0.000000e+00 -2.188508e-03
4.400000e-02 4.000000e-03 -2.206466e-03
4.400000e-02 8.000000e-03 -2.260877e-03
4.400000e-02 1.200000e-02 -2.351752e-03
4.400000e-02 1.600000e-02 -2.479098e-03
4.400000e-02 2.000000e-02 -2.642920e-03
4.400000e-02 2.400000e-02 -2.843219e-03
4.400000e-02 2.800000e-02 -3.079997e-03
4.400000e-02 3.200000e-02 -3.353249e-03
4.400000e-02 3.600000e-02 -3.662970e-03
4.400000e-02 4.000000e-02 -4.009152e-03
4.400000e-02 4.400000e-02 -4.391785e-03
4.400000e-02 4.800000e-02 -4.810855e-03
4.400000e-02 5.200000e-02 -5.266346e-03
4.400000e-02 5.600000e-02 -5.758241e-03
4.400000e-02 6.000000e-02 -6.286517e-03
4.400000e-02 6.400000e-02 -6.851152e-03
4.400000e-02 6.800000e-02 -7.452119e-03
4.400000e-02 7.200000e-02 -8.089391e-03
4.400000e-02 7.600000e-02 -8.762934e-03
4.400000e-02 8.000000e-02 -9.472717e-03
4.400000e-02 8.400000e-02 -1.021870e-02
4.400000e-02 8.800000e-02 -1.100085e-02
4.400000e-02 9.200000e-02 -1.181912e-02
4.400000e-02 9.600000e-02 -1.267347e-02
4.400000e-02 1.000000e-01 -1.356385e-02

4.800000e-02 -1.000000e-01 -1.393426e-02
4.800000e-02 -9.600000e-02 -1.305077e-02
4.800000e-02 -9.200000e-02 -1.220267e-02
4.800000e-02 -8.800000e-02 -1.139004e-02
4.800000e-02 -8.400000e-02 -1.061294e-02
4.800000e-02 -8.000000e-02 -9.871454e-03
4.800000e-02 -7.600000e-02 -9.165641e-03
4.800000e-02 -7.200000e-02 -8.495568e-03
4.800000e-02 -6.800000e-02 -7.861295e-03
4.800000e-02 -6.400000e-02 -7.262882e-03
4.800000e-02 -6.000000e-02 -6.700387e-03
4.800000e-02 -5.600000e-02 -6.173864e-03
4.800000e-02 -5.200000e-02 -5.683365e-03
4.800000e-02 -4.800000e-02 -5.228940e-03
4.800000e-02 -4.400000e-02 -4.810636e-03
4.800000e-02 -4.000000e-02 -4.428497e-03
4.800000e-02 -3.600000e-02 -4.082565e-03
4.800000e-02 -3.200000e-02 -3.772879e-03
4.800000e-02 -2.800000e-02 -3.499478e-03
4.800000e-02 -2.400000e-02 -3.262394e-03
4.800000e-02 -2.000000e-02 -3.061660e-03
4.800000e-02 -1.600000e-02 -2.897306e-03
4.800000e-02 -1.200000e-02 -2.769358e-03
4.800000e-02 -8.000000e-03 -2.677840e-03
4.800000e-02 -4.000000e-03 -2.622773e-03
4.800000e-02 0.000000e+00 -2.604178e-03
4.800000e-02 4.000000e-03 -2.622071e-03
4.800000e-02 8.000000e-03 -2.676465e-03
4.800000e-02 1.200000e-02 -2.767373e-03
4.800000e-02 1.600000e-02 -2.894802e-03
4.800000e-02 2.000000e-02 -3.058759e-03
4.800000e-02 2.400000e-02 -3.259249e-03
4.800000e-02 2.800000e-02 -3.496272e-03
4.800000e-02 3.200000e-02 -3.769826e-03
4.800000e-02 3.600000e-02 -4.079908e-03
4.800000e-02 4.000000e-02 -4.426511e-03
4.800000e-02 4.400000e-02 -4.809627e-03
4.800000e-02 4.800000e-02 -5.229243e-03
4.800000e-02 5.200000e-02 -5.685344e-03
4.800000e-02 5.600000e-02 -6.177915e-03
4.800000e-02 6.000000e-02 -6.706935e-03
4.800000e-02 6.400000e-02 -7.272383e-03
4.800000e-02 6.800000e-02 -7.874234e-03
4.800000e-02 7.200000e-02 -8.512460e-03
4.800000e-02 7.600000e-02 -9.187033e-03
4.800000e-02 8.000000e-02 -9.897919e-03
4.800000e-02 8.400000e-02 -1.064508e-02
4.800000e-02 8.800000e-02 -1.142849e-02
4.800000e-02 9.200000e-02 -1.224810e-02
4.800000e-02 9.600000e-02 -1.310386e-02
4.800000e-02 1.000000e-01 -1.399574e-02

5.200000e-02 -1.000000e-01 -1.440012e-02
5.200000e-02 -9.600000e-02 -1.351578e-02
5.200000e-02 -9.200000e-02 -1.266684e-02
5.200000e-02 -8.800000e-02 -1.185337e-02
5.200000e-02 -8.400000e-02 -1.107546e-02
5.200000e-02 -8.000000e-02 -1.033318e-02
5.200000e-02 -7.600000e-02 -9.626584e-03
5.200000e-02 -7.200000e-02 -8.955749e-03
5.200000e-02 -6.800000e-02 -8.320736e-03
5.200000e-02 -6.400000e-02 -7.721607e-03
5.200000e-02 -6.000000e-02 -7.158420e-03
5.200000e-02 -5.600000e-02 -6.631231e-03
5.200000e-02 -5.200000e-02 -6.140094e-03
5.200000e-02 -4.800000e-02 -5.685060e-03
5.200000e-02 -4.400000e-02 -5.266177e-03
5.200000e-02 -4.000000e-02 -4.883493e-03
5.200000e-02 -3.600000e-02 -4.537050e-03
5.200000e-02 -3.200000e-02 -4.226890e-03
5.200000e-02 -2.800000e-02 -3.953051e-03
5.200000e-02 -2.400000e-02 -3.715569e-03
5.200000e-02 -2.000000e-02 -3.514477e-03
5.200000e-02 -1.600000e-02 -3.349808e-03
5.200000e-02 -1.200000e-02 -3.221588e-03
5.200000e-02 -8.000000e-03 -3.129844e-03
5.200000e-02 -4.000000e-03 -3.074598e-03
5.200000e-02 0.000000e+00 -3.055873e-03
5.200000e-02 4.000000e-03 -3.073685e-03
5.200000e-02 8.000000e-03 -3.128051e-03
5.200000e-02 1.200000e-02 -3.218983e-03
5.200000e-02 1.600000e-02 -3.346492e-03
5.200000e-02 2.000000e-02 -3.510586e-03
5.200000e-02 2.400000e-02 -3.711269e-03
5.200000e-02 2.800000e-02 -3.948546e-03
5.200000e-02 3.200000e-02 -4.222415e-03
5.200000e-02 3.600000e-02 -4.532874e-03
5.200000e-02 4.000000e-02 -4.879919e-03
5.200000e-02 4.400000e-02 -5.263541e-03
5.200000e-02 4.800000e-02 -5.683730e-03
5.200000e-02 5.200000e-02 -6.140474e-03
5.200000e-02 5.600000e-02 -6.633757e-03
5.200000e-02 6.000000e-02 -7.163561e-03
5.200000e-02 6.400000e-02 -7.729865e-03
5.200000e-02 6.800000e-02 -8.332647e-03
5.200000e-02 7.200000e-02 -8.971880e-03
5.200000e-02 7.600000e-02 -9.647537e-03
5.200000e-02 8.000000e-02 -1.035959e-02
5.200000e-02 8.400000e-02 -1.110799e-02
5.200000e-02 8.800000e-02 -1.189272e-02
5.200000e-02 9.200000e-02 -1.271374e-02
5.200000e-02 9.600000e-02 -1.357099e-02
5.200000e-02 1.000000e-01 -1.446445e-02

5.600000e-02 -1.000000e-01 -1.490369e-02
5.600000e-02 -9.600000e-02 -1.401837e-02
5.600000e-02 -9.200000e-02 -1.316848e-02
5.600000e-02 -8.800000e-02 -1.235408e-02
5.600000e-02 -8.400000e-02 -1.157525e-02
5.600000e-02 -8.000000e-02 -1.083206e-02
5.600000e-02 -7.600000e-02 -1.012459e-02
5.600000e-02 -7.200000e-02 -9.452906e-03
5.600000e-02 -6.800000e-02 -8.817065e-03
5.600000e-02 -6.400000e-02 -8.217135e-03
5.600000e-02 -6.000000e-02 -7.653175e-03
5.600000e-02 -5.600000e-02 -7.125244e-03
5.600000e-02 -5.200000e-02 -6.633397e-03
5.600000e-02 -4.800000e-02 -6.177685e-03
5.600000e-02 -4.400000e-02 -5.758161e-03
5.600000e-02 -4.000000e-02 -5.374871e-03
5.600000e-02 -3.600000e-02 -5.027861e-03
5.600000e-02 -3.200000e-02 -4.717173e-03
5.600000e-02 -2.800000e-02 -4.442847e-03
5.600000e-02 -2.400000e-02 -4.204922e-03
5.600000e-02 -2.000000e-02 -4.003433e-03
5.600000e-02 -1.600000e-02 -3.838410e-03
5.600000e-02 -1.200000e-02 -3.709886e-03
5.600000e-02 -8.000000e-03 -3.617887e-03
5.600000e-02 -4.000000e-03 -3.562438e-03
5.600000e-02 0.000000e+00 -3.543561e-03
5.600000e-02 4.000000e-03 -3.561276e-03
5.600000e-02 8.000000e-03 -3.615601e-03
5.600000e-02 1.200000e-02 -3.706549e-03
5.600000e-02 1.600000e-02 -3.834132e-03
5.600000e-02 2.000000e-02 -3.998361e-03
5.600000e-02 2.400000e-02 -4.199241e-03
5.600000e-02 2.800000e-02 -4.436778e-03
5.600000e-02 3.200000e-02 -4.710972e-03
5.600000e-02 3.600000e-02 -5.021823e-03
5.600000e-02 4.000000e-02 -5.369327e-03
5.600000e-02 4.400000e-02 -5.753478e-03
5.600000e-02 4.800000e-02 -6.174268e-03
5.600000e-02 5.200000e-02 -6.631684e-03
5.600000e-02 5.600000e-02 -7.125713e-03
5.600000e-02 6.000000e-02 -7.656339e-03
5.600000e-02 6.400000e-02 -8.223542e-03
5.600000e-02 6.800000e-02 -8.827301e-03
5.600000e-02 7.200000e-02 -9.467591e-03
5.600000e-02 7.600000e-02 -1.014439e-02
5.600000e-02 8.000000e-02 -1.085765e-02
5.600000e-02 8.400000e-02 -1.160737e-02
5.600000e-02 8.800000e-02 -1.239349e-02
5.600000e-02 9.200000e-02 -1.321598e-02
5.600000e-02 9.600000e-02 -1.407480e-02
5.600000e-02 1.000000e-01 -1.496991e-02

6.000000e-02 -1.000000e-01 -1.544495e-02
6.000000e-02 -9.600000e-02 -1.455855e-02
6.000000e-02 -9.200000e-02 -1.370759e-02
6.000000e-02 -8.800000e-02 -1.289214e-02
6.000000e-02 -8.400000e-02 -1.211229e-02
6.000000e-02 -8.000000e-02 -1.136811e-02
6.000000e-02 -7.600000e-02 -1.065967e-02
6.000000e-02 -7.200000e-02 -9.987031e-03
6.000000e-02 -6.800000e-02 -9.350274e-03
6.000000e-02 -6.400000e-02 -8.749457e-03
6.000000e-02 -6.000000e-02 -8.184644e-03
6.000000e-02 -5.600000e-02 -7.655893e-03
6.000000e-02 -5.200000e-02 -7.163261e-03
6.000000e-02 -4.800000e-02 -6.706802e-03
6.000000e-02 -4.400000e-02 -6.286570e-03
6.000000e-02 -4.000000e-02 -5.902612e-03
6.000000e-02 -3.600000e-02 -5.554976e-03
6.000000e-02 -3.200000e-02 -5.243707e-03
6.000000e-02 -2.800000e-02 -4.968845e-03
6.000000e-02 -2.400000e-02 -4.730431e-03
6.000000e-02 -2.000000e-02 -4.528500e-03
6.000000e-02 -1.600000e-02 -4.363088e-03
6.000000e-02 -1.200000e-02 -4.234225e-03
6.000000e-02 -8.000000e-03 -4.141940e-03
6.000000e-02 -4.000000e-03 -4.086261e-03
6.000000e-02 0.000000e+00 -4.067210e-03
6.000000e-02 4.000000e-03 -4.084809e-03
6.000000e-02 8.000000e-03 -4.139078e-03
6.000000e-02 1.200000e-02 -4.230031e-03
6.000000e-02 1.600000e-02 -4.357682e-03
6.000000e-02 2.000000e-02 -4.522043e-03
6.000000e-02 2.400000e-02 -4.723121e-03
6.000000e-02 2.800000e-02 -4.960923e-03
6.000000e-02 3.200000e-02 -5.235452e-03
6.000000e-02 3.600000e-02 -5.546707e-03
6.000000e-02 4.000000e-02 -5.894688e-03
6.000000e-02 4.400000e-02 -6.279389e-03
6.000000e-02 4.800000e-02 -6.700804e-03
6.000000e-02 5.200000e-02 -7.158921e-03
6.000000e-02 5.600000e-02 -7.653730e-03
6.000000e-02 6.000000e-02 -8.185214e-03
6.000000e-02 6.400000e-02 -8.753356e-03
6.000000e-02 6.800000e-02 -9.358136e-03
6.000000e-02 7.200000e-02 -9.999530e-03
6.000000e-02 7.600000e-02 -1.067751e-02
6.000000e-02 8.000000e-02 -1.139206e-02
6.000000e-02 8.400000e-02 -1.214314e-02
6.000000e-02 8.800000e-02 -1.293071e-02
6.000000e-02 9.200000e-02 -1.375474e-02
6.000000e-02 9.600000e-02 -1.461520e-02
6.000000e-02 1.000000e-01 -1.551204e-02

6.400000e-02 -1.000000e-01 -1.602393e-02
6.400000e-02 -9.600000e-02 -1.513632e-02
6.400000e-02 -9.200000e-02 -1.428418e-02
6.400000e-02 -8.800000e-02 -1.346758e-02
6.400000e-02 -8.400000e-02 -1.268659e-02
6.400000e-02 -8.000000e-02 -1.194131e-02
6.400000e-02 -7.600000e-02 -1.123179e-02
6.400000e-02 -7.200000e-02 -1.055812e-02
6.400000e-02 -6.800000e-02 -9.920352e-03
6.400000e-02 -6.400000e-02 -9.318562e-03
6.400000e-02 -6.000000e-02 -8.752811e-03
6.400000e-02 -5.600000e-02 -8.223161e-03
6.400000e-02 -5.200000e-02 -7.729669e-03
6.400000e-02 -4.800000e-02 -7.272393e-03
6.400000e-02 -4.400000e-02 -6.851385e-03
6.400000e-02 -4.000000e-02 -6.466696e-03
6.400000e-02 -3.600000e-02 -6.118375e-03
6.400000e-02 -3.200000e-02 -5.806469e-03
6.400000e-02 -2.800000e-02 -5.531019e-03
6.400000e-02 -2.400000e-02 -5.292068e-03
6.400000e-02 -2.000000e-02 -5.089653e-03
6.400000e-02 -1.600000e-02 -4.923810e-03
6.400000e-02 -1.200000e-02 -4.794572e-03
6.400000e-02 -8.000000e-03 -4.701970e-03
6.400000e-02 -4.000000e-03 -4.646033e-03
6.400000e-02 0.000000e+00 -4.626784e-03
6.400000e-02 4.000000e-03 -4.644247e-03
6.400000e-02 8.000000e-03 -4.698443e-03
6.400000e-02 1.200000e-02 -4.789389e-03
6.400000e-02 1.600000e-02 -4.917100e-03
6.400000e-02 2.000000e-02 -5.081589e-03
6.400000e-02 2.400000e-02 -5.282865e-03
6.400000e-02 2.800000e-02 -5.520936e-03
6.400000e-02 3.200000e-02 -5.795806e-03
6.400000e-02 3.600000e-02 -6.107478e-03
6.400000e-02 4.000000e-02 -6.455950e-03
6.400000e-02 4.400000e-02 -6.841221e-03
6.400000e-02 4.800000e-02 -7.263283e-03
6.400000e-02 5.200000e-02 -7.722129e-03
6.400000e-02 5.600000e-02 -8.217747e-03
6.400000e-02 6.000000e-02 -8.750124e-03
6.400000e-02 6.400000e-02 -9.319244e-03
6.400000e-02 6.800000e-02 -9.925088e-03
6.400000e-02 7.200000e-02 -1.056763e-02
6.400000e-02 7.600000e-02 -1.124686e-02
6.400000e-02 8.000000e-02 -1.196273e-02
6.400000e-02 8.400000e-02 -1.271523e-02
6.400000e-02 8.800000e-02 -1.350432e-02
6.400000e-02 9.200000e-02 -1.432996e-02
6.400000e-02 9.600000e-02 -1.519212e-02
6.400000e-02 1.000000e-01 -1.609076e-02

6.800000e-02 -1.000000e-01 -1.664060e-02
6.800000e-02 -9.600000e-02 -1.575167e-02
6.800000e-02 -9.200000e-02 -1.489823e-02
6.800000e-02 -8.800000e-02 -1.408036e-02
6.800000e-02 -8.400000e-02 -1.329814e-02
6.800000e-02 -8.000000e-02 -1.255165e-02
6.800000e-02 -7.600000e-02 -1.184096e-02
6.800000e-02 -7.200000e-02 -1.116615e-02
6.800000e-02 -6.800000e-02 -1.052729e-02
6.800000e-02 -6.400000e-02 -9.924434e-03
6.800000e-02 -6.000000e-02 -9.357662e-03
6.800000e-02 -5.600000e-02 -8.827032e-03
6.800000e-02 -5.200000e-02 -8.332604e-03
6.800000e-02 -4.800000e-02 -7.874437e-03
6.800000e-02 -4.400000e-02 -7.452584e-03
6.800000e-02 -4.000000e-02 -7.067100e-03
6.800000e-02 -3.600000e-02 -6.718033e-03
6.800000e-02 -3.200000e-02 -6.405432e-03
6.800000e-02 -2.800000e-02 -6.129342e-03
6.800000e-02 -2.400000e-02 -5.889804e-03
6.800000e-02 -2.000000e-02 -5.686859e-03
6.800000e-02 -1.600000e-02 -5.520545e-03
6.800000e-02 -1.200000e-02 -5.390895e-03
6.800000e-02 -8.000000e-03 -5.297942e-03
6.800000e-02 -4.000000e-03 -5.241717e-03
6.800000e-02 0.000000e+00 -5.222244e-03
6.800000e-02 4.000000e-03 -5.239550e-03
6.800000e-02 8.000000e-03 -5.293656e-03
6.800000e-02 1.200000e-02 -5.384581e-03
6.800000e-02 1.600000e-02 -5.512342e-03
6.800000e-02 2.000000e-02 -5.676953e-03
6.800000e-02 2.400000e-02 -5.878424e-03
6.800000e-02 2.800000e-02 -6.116766e-03
6.800000e-02 3.200000e-02 -6.391984e-03
6.800000e-02 3.600000e-02 -6.704082e-03
6.800000e-02 4.000000e-02 -7.053060e-03
6.800000e-02 4.400000e-02 -7.438917e-03
6.800000e-02 4.800000e-02 -7.861649e-03
6.800000e-02 5.200000e-02 -8.321248e-03
6.800000e-02 5.600000e-02 -8.817706e-03
6.800000e-02 6.000000e-02 -9.351009e-03
6.800000e-02 6.400000e-02 -9.921144e-03
6.800000e-02 6.800000e-02 -1.052809e-02
6.800000e-02 7.200000e-02 -1.117183e-02
6.800000e-02 7.600000e-02 -1.185235e-02
6.800000e-02 8.000000e-02 -1.256961e-02
6.800000e-02 8.400000e-02 -1.332358e-02
6.800000e-02 8.800000e-02 -1.411424e-02
6.800000e-02 9.200000e-02 -1.494156e-02
6.800000e-02 9.600000e-02 -1.580549e-02
6.800000e-02 1.000000e-01 -1.670601e-02

7.200000e-02 -1.000000e-01 -1.729497e-02
7.200000e-02 -9.600000e-02 -1.640460e-02
7.200000e-02 -9.200000e-02 -1.554975e-02
7.200000e-02 -8.800000e-02 -1.473050e-02
7.200000e-02 -8.400000e-02 -1.394693e-02
7.200000e-02 -8.000000e-02 -1.319913e-02
7.200000e-02 -7.600000e-02 -1.248717e-02
7.200000e-02 -7.200000e-02 -1.181112e-02
7.200000e-02 -6.800000e-02 -1.117106e-02
7.200000e-02 -6.400000e-02 -1.056706e-02
7.200000e-02 -6.000000e-02 -9.999178e-03
7.200000e-02 -5.600000e-02 -9.467486e-03
7.200000e-02 -5.200000e-02 -8.972044e-03
7.200000e-02 -4.800000e-02 -8.512911e-03
7.200000e-02 -4.400000e-02 -8.090144e-03
7.200000e-02 -4.000000e-02 -7.703797e-03
7.200000e-02 -3.600000e-02 -7.353923e-03
7.200000e-02 -3.200000e-02 -7.040569e-03
7.200000e-02 -2.800000e-02 -6.763782e-03
7.200000e-02 -2.400000e-02 -6.523608e-03
7.200000e-02 -2.000000e-02 -6.320086e-03
7.200000e-02 -1.600000e-02 -6.153257e-03
7.200000e-02 -1.200000e-02 -6.023157e-03
7.200000e-02 -8.000000e-03 -5.929819e-03
7.200000e-02 -4.000000e-03 -5.873274e-03
7.200000e-02 0.000000e+00 -5.853551e-03
7.200000e-02 4.000000e-03 -5.870676e-03
7.200000e-02 8.000000e-03 -5.924673e-03
7.200000e-02 1.200000e-02 -6.015562e-03
7.200000e-02 1.600000e-02 -6.143361e-03
7.200000e-02 2.000000e-02 -6.308086e-03
7.200000e-02 2.400000e-02 -6.509749e-03
7.200000e-02 2.800000e-02 -6.748362e-03
7.200000e-02 3.200000e-02 -7.023932e-03
7.200000e-02 3.600000e-02 -7.336464e-03
7.200000e-02 4.000000e-02 -7.685960e-03
7.200000e-02 4.400000e-02 -8.072419e-03
7.200000e-02 4.800000e-02 -8.495841e-03
7.200000e-02 5.200000e-02 -8.956217e-03
7.200000e-02 5.600000e-02 -9.453542e-03
7.200000e-02 6.000000e-02 -9.987803e-03
7.200000e-02 6.400000e-02 -1.055899e-02
7.200000e-02 6.800000e-02 -1.116708e-02
7.200000e-02 7.200000e-02 -1.181206e-02
7.200000e-02 7.600000e-02 -1.249391e-02
7.200000e-02 8.000000e-02 -1.321260e-02
7.200000e-02 8.400000e-02 -1.396811e-02
7.200000e-02 8.800000e-02 -1.476041e-02
7.200000e-02 9.200000e-02 -1.558946e-02
7.200000e-02 9.600000e-02 -1.645523e-02
7.200000e-02 1.000000e-01 -1.735769e-02

7.600000e-02 -1.000000e-01 -1.798703e-02
7.600000e-02 -9.600000e-02 -1.709510e-02
7.600000e-02 -9.200000e-02 -1.623871e-02
7.600000e-02 -8.800000e-02 -1.541797e-02
7.600000e-02 -8.400000e-02 -1.463294e-02
7.600000e-02 -8.000000e-02 -1.388372e-02
7.600000e-02 -7.600000e-02 -1.317038e-02
7.600000e-02 -7.200000e-02 -1.249300e-02
7.600000e-02 -6.800000e-02 -1.185166e-02
7.600000e-02 -6.400000e-02 -1.124641e-02
7.600000e-02 -6.000000e-02 -1.067734e-02
7.600000e-02 -5.600000e-02 -1.014450e-02
7.600000e-02 -5.200000e-02 -9.647965e-03
7.600000e-02 -4.800000e-02 -9.187791e-03
7.600000e-02 -4.400000e-02 -8.764038e-03
7.600000e-02 -4.000000e-02 -8.376761e-03
7.600000e-02 -3.600000e-02 -8.026013e-03
7.600000e-02 -3.200000e-02 -7.711847e-03
7.600000e-02 -2.800000e-02 -7.434309e-03
7.600000e-02 -2.400000e-02 -7.193445e-03
7.600000e-02 -2.000000e-02 -6.989299e-03
7.600000e-02 -1.600000e-02 -6.821911e-03
7.600000e-02 -1.200000e-02 -6.691319e-03
7.600000e-02 -8.000000e-03 -6.597559e-03
7.600000e-02 -4.000000e-03 -6.540662e-03
7.600000e-02 0.000000e+00 -6.520660e-03
7.600000e-02 4.000000e-03 -6.537580e-03
7.600000e-02 8.000000e-03 -6.591447e-03
7.600000e-02 1.200000e-02 -6.682282e-03
7.600000e-02 1.600000e-02 -6.810107e-03
7.600000e-02 2.000000e-02 -6.974937e-03
7.600000e-02 2.400000e-02 -7.176788e-03
7.600000e-02 2.800000e-02 -7.415671e-03
7.600000e-02 3.200000e-02 -7.691595e-03
7.600000e-02 3.600000e-02 -8.004567e-03
7.600000e-02 4.000000e-02 -8.354591e-03
7.600000e-02 4.400000e-02 -8.741668e-03
7.600000e-02 4.800000e-02 -9.165797e-03
7.600000e-02 5.200000e-02 -9.626973e-03
7.600000e-02 5.600000e-02 -1.012519e-02
7.600000e-02 6.000000e-02 -1.066044e-02
7.600000e-02 6.400000e-02 -1.123271e-02
7.600000e-02 6.800000e-02 -1.184198e-02
7.600000e-02 7.200000e-02 -1.248824e-02
7.600000e-02 7.600000e-02 -1.317147e-02
7.600000e-02 8.000000e-02 -1.389165e-02
7.600000e-02 8.400000e-02 -1.464874e-02
7.600000e-02 8.800000e-02 -1.544273e-02
7.600000e-02 9.200000e-02 -1.627358e-02
7.600000e-02 9.600000e-02 -1.714126e-02
7.600000e-02 1.000000e-01 -1.804573e-02

8.000000e-02 -1.000000e-01 -1.871678e-02
8.000000e-02 -9.600000e-02 -1.782315e-02
8.000000e-02 -9.200000e-02 -1.696511e-02
8.000000e-02 -8.800000e-02 -1.614276e-02
8.000000e-02 -8.400000e-02 -1.535616e-02
8.000000e-02 -8.000000e-02 -1.460542e-02
8.000000e-02 -7.600000e-02 -1.389060e-02
8.000000e-02 -7.200000e-02 -1.321179e-02
8.000000e-02 -6.800000e-02 -1.256905e-02
8.000000e-02 -6.400000e-02 -1.196247e-02
8.000000e-02 -6.000000e-02 -1.139212e-02
8.000000e-02 -5.600000e-02 -1.085805e-02
8.000000e-02 -5.200000e-02 -1.036034e-02
8.000000e-02 -4.800000e-02 -9.899048e-03
8.000000e-02 -4.400000e-02 -9.474235e-03
8.000000e-02 -4.000000e-02 -9.085959e-03
8.000000e-02 -3.600000e-02 -8.734274e-03
8.000000e-02 -3.200000e-02 -8.419233e-03
8.000000e-02 -2.800000e-02 -8.140885e-03
8.000000e-02 -2.400000e-02 -7.899279e-03
8.000000e-02 -2.000000e-02 -7.694459e-03
8.000000e-02 -1.600000e-02 -7.526466e-03
8.000000e-02 -1.200000e-02 -7.395341e-03
8.000000e-02 -8.000000e-03 -7.301120e-03
8.000000e-02 -4.000000e-03 -7.243838e-03
8.000000e-02 0.000000e+00 -7.223527e-03
8.000000e-02 4.000000e-03 -7.240215e-03
8.000000e-02 8.000000e-03 -7.293929e-03
8.000000e-02 1.200000e-02 -7.384693e-03
8.000000e-02 1.600000e-02 -7.512528e-03
8.000000e-02 2.000000e-02 -7.677453e-03
8.000000e-02 2.400000e-02 -7.879484e-03
8.000000e-02 2.800000e-02 -8.118634e-03
8.000000e-02 3.200000e-02 -8.394914e-03
8.000000e-02 3.600000e-02 -8.708332e-03
8.000000e-02 4.000000e-02 -9.058893e-03
8.000000e-02 4.400000e-02 -9.446600e-03
8.000000e-02 4.800000e-02 -9.871453e-03
8.000000e-02 5.200000e-02 -1.033345e-02
8.000000e-02 5.600000e-02 -1.083258e-02
8.000000e-02 6.000000e-02 -1.136885e-02
8.000000e-02 6.400000e-02 -1.194223e-02
8.000000e-02 6.800000e-02 -1.255273e-02
8.000000e-02 7.200000e-02 -1.320031e-02
8.000000e-02 7.600000e-02 -1.388496e-02
8.000000e-02 8.000000e-02 -1.460667e-02
8.000000e-02 8.400000e-02 -1.536540e-02
8.000000e-02 8.800000e-02 -1.616113e-02
8.000000e-02 9.200000e-02 -1.699384e-02
8.000000e-02 9.600000e-02 -1.786348e-02
8.000000e-02 1.000000e-01 -1.877003e-02

8.400000e-02 -1.000000e-01 -1.948418e-02
8.400000e-02 -9.600000e-02 -1.858874e-02
8.400000e-02 -9.200000e-02 -1.772894e-02
8.400000e-02 -8.800000e-02 -1.690485e-02
8.400000e-02 -8.400000e-02 -1.611658e-02
8.400000e-02 -8.000000e-02 -1.536420e-02
8.400000e-02 -7.600000e-02 -1.464779e-02
8.400000e-02 -7.200000e-02 -1.396745e-02
8.400000e-02 -6.800000e-02 -1.332323e-02
8.400000e-02 -6.400000e-02 -1.271522e-02
8.400000e-02 -6.000000e-02 -1.214349e-02
8.400000e-02 -5.600000e-02 -1.160811e-02
8.400000e-02 -5.200000e-02 -1.110914e-02
8.400000e-02 -4.800000e-02 -1.064665e-02
8.400000e-02 -4.400000e-02 -1.022070e-02
8.400000e-02 -4.000000e-02 -9.831358e-03
8.400000e-02 -3.600000e-02 -9.478669e-03
8.400000e-02 -3.200000e-02 -9.162691e-03
8.400000e-02 -2.800000e-02 -8.883475e-03
8.400000e-02 -2.400000e-02 -8.641071e-03
8.400000e-02 -2.000000e-02 -8.435525e-03
8.400000e-02 -1.600000e-02 -8.266880e-03
8.400000e-02 -1.200000e-02 -8.135178e-03
8.400000e-02 -8.000000e-03 -8.040458e-03
8.400000e-02 -4.000000e-03 -7.982754e-03
8.400000e-02 0.000000e+00 -7.962102e-03
8.400000e-02 4.000000e-03 -7.978530e-03
8.400000e-02 8.000000e-03 -8.032068e-03
8.400000e-02 1.200000e-02 -8.122741e-03
8.400000e-02 1.600000e-02 -8.250571e-03
8.400000e-02 2.000000e-02 -8.415579e-03
8.400000e-02 2.400000e-02 -8.617781e-03
8.400000e-02 2.800000e-02 -8.857194e-03
8.400000e-02 3.200000e-02 -9.133829e-03
8.400000e-02 3.600000e-02 -9.447696e-03
8.400000e-02 4.000000e-02 -9.798801e-03
8.400000e-02 4.400000e-02 -1.018715e-02
8.400000e-02 4.800000e-02 -1.061274e-02
8.400000e-02 5.200000e-02 -1.107558e-02
8.400000e-02 5.600000e-02 -1.157565e-02
8.400000e-02 6.000000e-02 -1.211296e-02
8.400000e-02 6.400000e-02 -1.268749e-02
8.400000e-02 6.800000e-02 -1.329923e-02
8.400000e-02 7.200000e-02 -1.394818e-02
8.400000e-02 7.600000e-02 -1.463430e-02
8.400000e-02 8.000000e-02 -1.535758e-02
8.400000e-02 8.400000e-02 -1.611800e-02
8.400000e-02 8.800000e-02 -1.691553e-02
8.400000e-02 9.200000e-02 -1.775014e-02
8.400000e-02 9.600000e-02 -1.862181e-02
8.400000e-02 1.000000e-01 -1.953050e-02

8.800000e-02 -1.000000e-01 -2.028924e-02
8.800000e-02 -9.600000e-02 -1.939187e-02
8.800000e-02 -9.200000e-02 -1.853016e-02
8.800000e-02 -8.800000e-02 -1.770423e-02
8.800000e-02 -8.400000e-02 -1.691416e-02
8.800000e-02 -8.000000e-02 -1.616004e-02
8.800000e-02 -7.600000e-02 -1.544194e-02
8.800000e-02 -7.200000e-02 -1.475995e-02
8.800000e-02 -6.800000e-02 -1.411416e-02
8.800000e-02 -6.400000e-02 -1.350462e-02
8.800000e-02 -6.000000e-02 -1.293143e-02
8.800000e-02 -5.600000e-02 -1.239464e-02
8.800000e-02 -5.200000e-02 -1.189433e-02
8.800000e-02 -4.800000e-02 -1.143057e-02
8.800000e-02 -4.400000e-02 -1.100341e-02
8.800000e-02 -4.000000e-02 -1.061292e-02
8.800000e-02 -3.600000e-02 -1.025916e-02
8.800000e-02 -3.200000e-02 -9.942181e-03
8.800000e-02 -2.800000e-02 -9.662037e-03
8.800000e-02 -2.400000e-02 -9.418778e-03
8.800000e-02 -2.000000e-02 -9.212454e-03
8.800000e-02 -1.600000e-02 -9.043108e-03
8.800000e-02 -1.200000e-02 -8.910785e-03
8.800000e-02 -8.000000e-03 -8.815524e-03
8.800000e-02 -4.000000e-03 -8.757362e-03
8.800000e-02 0.000000e+00 -8.736335e-03
8.800000e-02 4.000000e-03 -8.752475e-03
8.800000e-02 8.000000e-03 -8.805811e-03
8.800000e-02 1.200000e-02 -8.896370e-03
8.800000e-02 1.600000e-02 -9.024178e-03
8.800000e-02 2.000000e-02 -9.189254e-03
8.800000e-02 2.400000e-02 -9.391619e-03
8.800000e-02 2.800000e-02 -9.631289e-03
8.800000e-02 3.200000e-02 -9.908277e-03
8.800000e-02 3.600000e-02 -1.022259e-02
8.800000e-02 4.000000e-02 -1.057425e-02
8.800000e-02 4.400000e-02 -1.096325e-02
8.800000e-02 4.800000e-02 -1.138959e-02
8.800000e-02 5.200000e-02 -1.185328e-02
8.800000e-02 5.600000e-02 -1.235432e-02
8.800000e-02 6.000000e-02 -1.289270e-02
8.800000e-02 6.400000e-02 -1.346840e-02
8.800000e-02 6.800000e-02 -1.408143e-02
8.800000e-02 7.200000e-02 -1.473177e-02
8.800000e-02 7.600000e-02 -1.541939e-02
8.800000e-02 8.000000e-02 -1.614430e-02
8.800000e-02 8.400000e-02 -1.690645e-02
8.800000e-02 8.800000e-02 -1.770583e-02
8.800000e-02 9.200000e-02 -1.854242e-02
8.800000e-02 9.600000e-02 -1.941617e-02
8.800000e-02 1.000000e-01 -2.032707e-02

9.200000e-02 -1.000000e-01 -2.113194e-02
9.200000e-02 -9.600000e-02 -2.023249e-02
9.200000e-02 -9.200000e-02 -1.936877e-02
9.200000e-02 -8.800000e-02 -1.854088e-02
9.200000e-02 -8.400000e-02 -1.774890e-02
9.200000e-02 -8.000000e-02 -1.699291e-02
9.200000e-02 -7.600000e-02 -1.627302e-02
9.200000e-02 -7.200000e-02 -1.558929e-02
9.200000e-02 -6.800000e-02 -1.494180e-02
9.200000e-02 -6.400000e-02 -1.433065e-02
9.200000e-02 -6.000000e-02 -1.375590e-02
9.200000e-02 -5.600000e-02 -1.321762e-02
9.200000e-02 -5.200000e-02 -1.271588e-02
9.200000e-02 -4.800000e-02 -1.225076e-02
9.200000e-02 -4.400000e-02 -1.182232e-02
9.200000e-02 -4.000000e-02 -1.143061e-02
9.200000e-02 -3.600000e-02 -1.107571e-02
9.200000e-02 -3.200000e-02 -1.075766e-02
9.200000e-02 -2.800000e-02 -1.047653e-02
9.200000e-02 -2.400000e-02 -1.023236e-02
9.200000e-02 -2.000000e-02 -1.002520e-02
9.200000e-02 -1.600000e-02 -9.855104e-03
9.200000e-02 -1.200000e-02 -9.722112e-03
9.200000e-02 -8.000000e-03 -9.626268e-03
9.200000e-02 -4.000000e-03 -9.567609e-03
9.200000e-02 0.000000e+00 -9.546173e-03
9.200000e-02 4.000000e-03 -9.561993e-03
9.200000e-02 8.000000e-03 -9.615101e-03
9.200000e-02 1.200000e-02 -9.705524e-03
9.200000e-02 1.600000e-02 -9.833289e-03
9.200000e-02 2.000000e-02 -9.998420e-03
9.200000e-02 2.400000e-02 -1.020094e-02
9.200000e-02 2.800000e-02 -1.044085e-02
9.200000e-02 3.200000e-02 -1.071819e-02
9.200000e-02 3.600000e-02 -1.103296e-02
9.200000e-02 4.000000e-02 -1.138517e-02
9.200000e-02 4.400000e-02 -1.177483e-02
9.200000e-02 4.800000e-02 -1.220194e-02
9.200000e-02 5.200000e-02 -1.266650e-02
9.200000e-02 5.600000e-02 -1.316852e-02
9.200000e-02 6.000000e-02 -1.370798e-02
9.200000e-02 6.400000e-02 -1.428489e-02
9.200000e-02 6.800000e-02 -1.489923e-02
9.200000e-02 7.200000e-02 -1.555100e-02
9.200000e-02 7.600000e-02 -1.624017e-02
9.200000e-02 8.000000e-02 -1.696674e-02
9.200000e-02 8.400000e-02 -1.773067e-02
9.200000e-02 8.800000e-02 -1.853196e-02
9.200000e-02 9.200000e-02 -1.937056e-02
9.200000e-02 9.600000e-02 -2.024646e-02
9.200000e-02 1.000000e-01 -2.115962e-02

9.600000e-02 -1.000000e-01 -2.201224e-02
9.600000e-02 -9.600000e-02 -2.111060e-02
9.600000e-02 -9.200000e-02 -2.024474e-02
9.600000e-02 -8.800000e-02 -1.941476e-02
9.600000e-02 -8.400000e-02 -1.862075e-02
9.600000e-02 -8.000000e-02 -1.786280e-02
9.600000e-02 -7.600000e-02 -1.714099e-02
9.600000e-02 -7.200000e-02 -1.645541e-02
9.600000e-02 -6.800000e-02 -1.580614e-02
9.600000e-02 -6.400000e-02 -1.519327e-02
9.600000e-02 -6.000000e-02 -1.461687e-02
9.600000e-02 -5.600000e-02 -1.407701e-02
9.600000e-02 -5.200000e-02 -1.357376e-02
9.600000e-02 -4.800000e-02 -1.310720e-02
9.600000e-02 -4.400000e-02 -1.267739e-02
9.600000e-02 -4.000000e-02 -1.228439e-02
9.600000e-02 -3.600000e-02 -1.192827e-02
9.600000e-02 -3.200000e-02 -1.160909e-02
9.600000e-02 -2.800000e-02 -1.132690e-02
9.600000e-02 -2.400000e-02 -1.108176e-02
9.600000e-02 -2.000000e-02 -1.087372e-02
9.600000e-02 -1.600000e-02 -1.070282e-02
9.600000e-02 -1.200000e-02 -1.056911e-02
9.600000e-02 -8.000000e-03 -1.047264e-02
9.600000e-02 -4.000000e-03 -1.041344e-02
9.600000e-02 0.000000e+00 -1.039156e-02
9.600000e-02 4.000000e-03 -1.040703e-02
9.600000e-02 8.000000e-03 -1.045988e-02
9.600000e-02 1.200000e-02 -1.055014e-02
9.600000e-02 1.600000e-02 -1.067784e-02
9.600000e-02 2.000000e-02 -1.084301e-02
9.600000e-02 2.400000e-02 -1.104566e-02
9.600000e-02 2.800000e-02 -1.128582e-02
9.600000e-02 3.200000e-02 -1.156350e-02
9.600000e-02 3.600000e-02 -1.187872e-02
9.600000e-02 4.000000e-02 -1.223149e-02
9.600000e-02 4.400000e-02 -1.262181e-02
9.600000e-02 4.800000e-02 -1.304969e-02
9.600000e-02 5.200000e-02 -1.351514e-02
9.600000e-02 5.600000e-02 -1.401816e-02
9.600000e-02 6.000000e-02 -1.455874e-02
9.600000e-02 6.400000e-02 -1.513687e-02
9.600000e-02 6.800000e-02 -1.575256e-02
9.600000e-02 7.200000e-02 -1.640579e-02
9.600000e-02 7.600000e-02 -1.709655e-02
9.600000e-02 8.000000e-02 -1.782481e-02
9.600000e-02 8.400000e-02 -1.859057e-02
9.600000e-02 8.800000e-02 -1.939381e-02
9.600000e-02 9.200000e-02 -2.023448e-02
9.600000e-02 9.600000e-02 -2.111258e-02
9.600000e-02 1.000000e-01 -2.202807e-02

1.000000e-01 -1.000000e-01 -2.293014e-02
1.000000e-01 -9.600000e-02 -2.202617e-02
1.000000e-01 -9.200000e-02 -2.115805e-02
1.000000e-01 -8.800000e-02 -2.032586e-02
1.000000e-01 -8.400000e-02 -1.952970e-02
1.000000e-01 -8.000000e-02 -1.876966e-02
1.000000e-01 -7.600000e-02 -1.804583e-02
1.000000e-01 -7.200000e-02 -1.735829e-02
1.000000e-01 -6.800000e-02 -1.670714e-02
1.000000e-01 -6.400000e-02 -1.609245e-02
1.000000e-01 -6.000000e-02 -1.551430e-02
1.000000e-01 -5.600000e-02 -1.497276e-02
1.000000e-01 -5.200000e-02 -1.446792e-02
1.000000e-01 -4.800000e-02 -1.399983e-02
1.000000e-01 -4.400000e-02 -1.356857e-02
1.000000e-01 -4.000000e-02 -1.317421e-02
1.000000e-01 -3.600000e-02 -1.281681e-02
1.000000e-01 -3.200000e-02 -1.249642e-02
1.000000e-01 -2.800000e-02 -1.221311e-02
1.000000e-01 -2.400000e-02 -1.196694e-02
1.000000e-01 -2.000000e-02 -1.175795e-02
1.000000e-01 -1.600000e-02 -1.158619e-02
1.000000e-01 -1.200000e-02 -1.145172e-02
1.000000e-01 -8.000000e-03 -1.135458e-02
1.000000e-01 -4.000000e-03 -1.129480e-02
1.000000e-01 0.000000e+00 -1.127244e-02
1.000000e-01 4.000000e-03 -1.128752e-02
1.000000e-01 8.000000e-03 -1.134008e-02
1.000000e-01 1.200000e-02 -1.143016e-02
1.000000e-01 1.600000e-02 -1.155778e-02
1.000000e-01 2.000000e-02 -1.172296e-02
1.000000e-01 2.400000e-02 -1.192574e-02
1.000000e-01 2.800000e-02 -1.216613e-02
1.000000e-01 3.200000e-02 -1.244415e-02
1.000000e-01 3.600000e-02 -1.275981e-02
1.000000e-01 4.000000e-02 -1.311313e-02
1.000000e-01 4.400000e-02 -1.350413e-02
1.000000e-01 4.800000e-02 -1.393279e-02
1.000000e-01 5.200000e-02 -1.439914e-02
1.000000e-01 5.600000e-02 -1.490317e-02
1.000000e-01 6.000000e-02 -1.544488e-02
1.000000e-01 6.400000e-02 -1.602427e-02
1.000000e-01 6.800000e-02 -1.664133e-02
1.000000e-01 7.200000e-02 -1.729605e-02
1.000000e-01 7.600000e-02 -1.798843e-02
1.000000e-01 8.000000e-02 -1.871844e-02
1.000000e-01 8.400000e-02 -1.948606e-02
1.000000e-01 8.800000e-02 -2.029129e-02
1.000000e-01 9.200000e-02 -2.113409e-02
1.000000e-01 9.600000e-02 -2.201445e-02
1.000000e-01 1.000000e-01 -2.293232e-02



==> example3_gauss_res.csv <==
input,manifold1,manifold2
-1.000000e-01 -1.000000e-01 -2.831138e-03
-1.000000e-01 -9.600000e-02 -2.773494e-03
-1.000000e-01 -9.200000e-02 -2.709766e-03
-1.000000e-01 -8.800000e-02 -2.640682e-03
-1.000000e-01 -8.400000e-02 -2.566956e-03
-1.000000e-01 -8.000000e-02 -2.489284e-03
-1.000000e-01 -7.600000e-02 -2.408346e-03
-1.000000e-01 -7.200000e-02 -2.324805e-03
-1.000000e-01 -6.800000e-02 -2.239308e-03
-1.000000e-01 -6.400000e-02 -2.152484e-03
-1.000000e-01 -6.000000e-02 -2.064945e-03
-1.000000e-01 -5.600000e-02 -1.977288e-03
-1.000000e-01 -5.200000e-02 -1.890088e-03
-1.000000e-01 -4.800000e-02 -1.803907e-03
-1.000000e-01 -4.400000e-02 -1.719288e-03
-1.000000e-01 -4.000000e-02 -1.636755e-03
-1.000000e-01 -3.600000e-02 -1.556817e-03
-1.000000e-01 -3.200000e-02 -1.479963e-03
-1.000000e-01 -2.800000e-02 -1.406665e-03
-1.000000e-01 -2.400000e-02 -1.337376e-03
-1.000000e-01 -2.000000e-02 -1.272534e-03
-1.000000e-01 -1.600000e-02 -1.212557e-03
-1.000000e-01 -1.200000e-02 -1.157844e-03
-1.000000e-01 -8.000000e-03 -1.108778e-03
-1.000000e-01 -4.000000e-03 -1.065724e-03
-1.000000e-01 0.000000e+00 -1.029026e-03
-1.000000e-01 4.000000e-03 -9.990143e-04
-1.000000e-01 8.000000e-03 -9.759981e-04
-1.000000e-01 1.200000e-02 -9.602697e-04
-1.000000e-01 1.600000e-02 -9.521035e-04
-1.000000e-01 2.000000e-02 -9.517557e-04
-1.000000e-01 2.400000e-02 -9.594646e-04
-1.000000e-01 2.800000e-02 -9.754511e-04
-1.000000e-01 3.200000e-02 -9.999178e-04
-1.000000e-01 3.600000e-02 -1.033050e-03
-1.000000e-01 4.000000e-02 -1.075015e-03
-1.000000e-01 4.400000e-02 -1.125962e-03
-1.000000e-01 4.800000e-02 -1.186025e-03
-1.000000e-01 5.200000e-02 -1.255317e-03
-1.000000e-01 5.600000e-02 -1.333938e-03
-1.000000e-01 6.000000e-02 -1.421967e-03
-1.000000e-01 6.400000e-02 -1.519468e-03
-1.000000e-01 6.800000e-02 -1.626488e-03
-1.000000e-01 7.200000e-02 -1.743056e-03
-1.000000e-01 7.600000e-02 -1.869185e-03
-1.000000e-01 8.000000e-02 -2.004873e-03
-1.000000e-01 8.400000e-02 -2.150099e-03
-1.000000e-01 8.800000e-02 -2.304827e-03
-1.000000e-01 9.200000e-02 -2.469005e-03
-1.000000e-01 9.600000e-02 -2.642566e-03
-1.000000e-01 1.000000e-01 -2.825425e-03

-9.600000e-02 -1.000000e-01 -2.651067e-03
-9.600000e-02 -9.600000e-02 -2.597687e-03
-9.600000e-02 -9.200000e-02 -2.538379e-03
-9.600000e-02 -8.800000e-02 -2.473855e-03
-9.600000e-02 -8.400000e-02 -2.404814e-03
-9.600000e-02 -8.000000e-02 -2.331937e-03
-9.600000e-02 -7.600000e-02 -2.255887e-03
-9.600000e-02 -7.200000e-02 -2.177315e-03
-9.600000e-02 -6.800000e-02 -2.096851e-03
-9.600000e-02 -6.400000e-02 -2.015110e-03
-9.600000e-02 -6.000000e-02 -1.932690e-03
-9.600000e-02 -5.600000e-02 -1.850171e-03
-9.600000e-02 -5.200000e-02 -1.768117e-03
-9.600000e-02 -4.800000e-02 -1.687073e-03
-9.600000e-02 -4.400000e-02 -1.607568e-03
-9.600000e-02 -4.000000e-02 -1.530113e-03
-9.600000e-02 -3.600000e-02 -1.455202e-03
-9.600000e-02 -3.200000e-02 -1.383311e-03
-9.600000e-02 -2.800000e-02 -1.314897e-03
-9.600000e-02 -2.400000e-02 -1.250402e-03
-9.600000e-02 -2.000000e-02 -1.190247e-03
-9.600000e-02 -1.600000e-02 -1.134837e-03
-9.600000e-02 -1.200000e-02 -1.084559e-03
-9.600000e-02 -8.000000e-03 -1.039782e-03
-9.600000e-02 -4.000000e-03 -1.000857e-03
-9.600000e-02 0.000000e+00 -9.681176e-04
-9.600000e-02 4.000000e-03 -9.418782e-04
-9.600000e-02 8.000000e-03 -9.224365e-04
-9.600000e-02 1.200000e-02 -9.100718e-04
-9.600000e-02 1.600000e-02 -9.050455e-04
-9.600000e-02 2.000000e-02 -9.076015e-04
-9.600000e-02 2.400000e-02 -9.179657e-04
-9.600000e-02 2.800000e-02 -9.363463e-04
-9.600000e-02 3.200000e-02 -9.629337e-04
-9.600000e-02 3.600000e-02 -9.979008e-04
-9.600000e-02 4.000000e-02 -1.041403e-03
-9.600000e-02 4.400000e-02 -1.093578e-03
-9.600000e-02 4.800000e-02 -1.154547e-03
-9.600000e-02 5.200000e-02 -1.224413e-03
-9.600000e-02 5.600000e-02 -1.303261e-03
-9.600000e-02 6.000000e-02 -1.391161e-03
-9.600000e-02 6.400000e-02 -1.488165e-03
-9.600000e-02 6.800000e-02 -1.594307e-03
-9.600000e-02 7.200000e-02 -1.709607e-03
-9.600000e-02 7.600000e-02 -1.834066e-03
-9.600000e-02 8.000000e-02 -1.967669e-03
-9.600000e-02 8.400000e-02 -2.110385e-03
-9.600000e-02 8.800000e-02 -2.262168e-03
-9.600000e-02 9.200000e-02 -2.422955e-03
-9.600000e-02 9.600000e-02 -2.592666e-03
-9.600000e-02 1.000000e-01 -2.771206e-03

-9.200000e-02 -1.000000e-01 -2.480136e-03
-9.200000e-02 -9.600000e-02 -2.430558e-03
-9.200000e-02 -9.200000e-02 -2.375212e-03
-9.200000e-02 -8.800000e-02 -2.314797e-03
-9.200000e-02 -8.400000e-02 -2.249994e-03
-9.200000e-02 -8.000000e-02 -2.181470e-03
-9.200000e-02 -7.600000e-02 -2.109875e-03
-9.200000e-02 -7.200000e-02 -2.035842e-03
-9.200000e-02 -6.800000e-02 -1.959988e-03
-9.200000e-02 -6.400000e-02 -1.882914e-03
-9.200000e-02 -6.000000e-02 -1.805201e-03
-9.200000e-02 -5.600000e-02 -1.727416e-03
-9.200000e-02 -5.200000e-02 -1.650108e-03
-9.200000e-02 -4.800000e-02 -1.573809e-03
-9.200000e-02 -4.400000e-02 -1.499032e-03
-9.200000e-02 -4.000000e-02 -1.426276e-03
-9.200000e-02 -3.600000e-02 -1.356020e-03
-9.200000e-02 -3.200000e-02 -1.288724e-03
-9.200000e-02 -2.800000e-02 -1.224835e-03
-9.200000e-02 -2.400000e-02 -1.164778e-03
-9.200000e-02 -2.000000e-02 -1.108963e-03
-9.200000e-02 -1.600000e-02 -1.057780e-03
-9.200000e-02 -1.200000e-02 -1.011603e-03
-9.200000e-02 -8.000000e-03 -9.707882e-04
-9.200000e-02 -4.000000e-03 -9.356726e-04
-9.200000e-02 0.000000e+00 -9.065766e-04
-9.200000e-02 4.000000e-03 -8.838024e-04
-9.200000e-02 8.000000e-03 -8.676343e-04
-9.200000e-02 1.200000e-02 -8.583387e-04
-9.200000e-02 1.600000e-02 -8.561648e-04
-9.200000e-02 2.000000e-02 -8.613435e-04
-9.200000e-02 2.400000e-02 -8.740882e-04
-9.200000e-02 2.800000e-02 -8.945948e-04
-9.200000e-02 3.200000e-02 -9.230414e-04
-9.200000e-02 3.600000e-02 -9.595886e-04
-9.200000e-02 4.000000e-02 -1.004380e-03
-9.200000e-02 4.400000e-02 -1.057541e-03
-9.200000e-02 4.800000e-02 -1.119180e-03
-9.200000e-02 5.200000e-02 -1.189389e-03
-9.200000e-02 5.600000e-02 -1.268241e-03
-9.200000e-02 6.000000e-02 -1.355795e-03
-9.200000e-02 6.400000e-02 -1.452090e-03
-9.200000e-02 6.800000e-02 -1.557150e-03
-9.200000e-02 7.200000e-02 -1.670983e-03
-9.200000e-02 7.600000e-02 -1.793577e-03
-9.200000e-02 8.000000e-02 -1.924909e-03
-9.200000e-02 8.400000e-02 -2.064935e-03
-9.200000e-02 8.800000e-02 -2.213597e-03
-9.200000e-02 9.200000e-02 -2.370821e-03
-9.200000e-02 9.600000e-02 -2.536518e-03
-9.200000e-02 1.000000e-01 -2.710582e-03

-8.800000e-02 -1.000000e-01 -2.318428e-03
-8.800000e-02 -9.600000e-02 -2.272200e-03
-8.800000e-02 -9.200000e-02 -2.220370e-03
-8.800000e-02 -8.800000e-02 -2.163622e-03
-8.800000e-02 -8.400000e-02 -2.102622e-03
-8.800000e-02 -8.000000e-02 -2.038023e-03
-8.800000e-02 -7.600000e-02 -1.970458e-03
-8.800000e-02 -7.200000e-02 -1.900547e-03
-8.800000e-02 -6.800000e-02 -1.828892e-03
-8.800000e-02 -6.400000e-02 -1.756078e-03
-8.800000e-02 -6.000000e-02 -1.682673e-03
-8.800000e-02 -5.600000e-02 -1.609229e-03
-8.800000e-02 -5.200000e-02 -1.536281e-03
-8.800000e-02 -4.800000e-02 -1.464346e-03
-8.800000e-02 -4.400000e-02 -1.393924e-03
-8.800000e-02 -4.000000e-02 -1.325499e-03
-8.800000e-02 -3.600000e-02 -1.259536e-03
-8.800000e-02 -3.200000e-02 -1.196483e-03
-8.800000e-02 -2.800000e-02 -1.136770e-03
-8.800000e-02 -2.400000e-02 -1.080811e-03
-8.800000e-02 -2.000000e-02 -1.029001e-03
-8.800000e-02 -1.600000e-02 -9.817171e-04
-8.800000e-02 -1.200000e-02 -9.393203e-04
-8.800000e-02 -8.000000e-03 -9.021525e-04
-8.800000e-02 -4.000000e-03 -8.705385e-04
-8.800000e-02 0.000000e+00 -8.447850e-04
-8.800000e-02 4.000000e-03 -8.251814e-04
-8.800000e-02 8.000000e-03 -8.119991e-04
-8.800000e-02 1.200000e-02 -8.054918e-04
-8.800000e-02 1.600000e-02 -8.058960e-04
-8.800000e-02 2.000000e-02 -8.134297e-04
-8.800000e-02 2.400000e-02 -8.282940e-04
-8.800000e-02 2.800000e-02 -8.506722e-04
-8.800000e-02 3.200000e-02 -8.807301e-04
-8.800000e-02 3.600000e-02 -9.186162e-04
-8.800000e-02 4.000000e-02 -9.644614e-04
-8.800000e-02 4.400000e-02 -1.018379e-03
-8.800000e-02 4.800000e-02 -1.080467e-03
-8.800000e-02 5.200000e-02 -1.150804e-03
-8.800000e-02 5.600000e-02 -1.229452e-03
-8.800000e-02 6.000000e-02 -1.316456e-03
-8.800000e-02 6.400000e-02 -1.411846e-03
-8.800000e-02 6.800000e-02 -1.515634e-03
-8.800000e-02 7.200000e-02 -1.627814e-03
-8.800000e-02 7.600000e-02 -1.748367e-03
-8.800000e-02 8.000000e-02 -1.877254e-03
-8.800000e-02 8.400000e-02 -2.014423e-03
-8.800000e-02 8.800000e-02 -2.159804e-03
-8.800000e-02 9.200000e-02 -2.313311e-03
-8.800000e-02 9.600000e-02 -2.474845e-03
-8.800000e-02 1.000000e-01 -2.644287e-03

-8.400000e-02 -1.000000e-01 -2.166010e-03
-8.400000e-02 -9.600000e-02 -2.122690e-03
-8.400000e-02 -9.200000e-02 -2.073941e-03
-8.400000e-02 -8.800000e-02 -2.020430e-03
-8.400000e-02 -8.400000e-02 -1.962810e-03
-8.400000e-02 -8.000000e-02 -1.901717e-03
-8.400000e-02 -7.600000e-02 -1.837770e-03
-8.400000e-02 -7.200000e-02 -1.771575e-03
-8.400000e-02 -6.800000e-02 -1.703719e-03
-8.400000e-02 -6.400000e-02 -1.634771e-03
-8.400000e-02 -6.000000e-02 -1.565287e-03
-8.400000e-02 -5.600000e-02 -1.495803e-03
-8.400000e-02 -5.200000e-02 -1.426840e-03
-8.400000e-02 -4.800000e-02 -1.358901e-03
-8.400000e-02 -4.400000e-02 -1.292473e-03
-8.400000e-02 -4.000000e-02 -1.228024e-03
-8.400000e-02 -3.600000e-02 -1.166005e-03
-8.400000e-02 -3.200000e-02 -1.106852e-03
-8.400000e-02 -2.800000e-02 -1.050980e-03
-8.400000e-02 -2.400000e-02 -9.987901e-04
-8.400000e-02 -2.000000e-02 -9.506631e-04
-8.400000e-02 -1.600000e-02 -9.069635e-04
-8.400000e-02 -1.200000e-02 -8.680382e-04
-8.400000e-02 -8.000000e-03 -8.342159e-04
-8.400000e-02 -4.000000e-03 -8.058085e-04
-8.400000e-02 0.000000e+00 -7.831096e-04
-8.400000e-02 4.000000e-03 -7.663954e-04
-8.400000e-02 8.000000e-03 -7.559244e-04
-8.400000e-02 1.200000e-02 -7.519378e-04
-8.400000e-02 1.600000e-02 -7.546588e-04
-8.400000e-02 2.000000e-02 -7.642933e-04
-8.400000e-02 2.400000e-02 -7.810296e-04
-8.400000e-02 2.800000e-02 -8.050386e-04
-8.400000e-02 3.200000e-02 -8.364737e-04
-8.400000e-02 3.600000e-02 -8.754711e-04
-8.400000e-02 4.000000e-02 -9.221496e-04
-8.400000e-02 4.400000e-02 -9.766107e-04
-8.400000e-02 4.800000e-02 -1.038939e-03
-8.400000e-02 5.200000e-02 -1.109202e-03
-8.400000e-02 5.600000e-02 -1.187450e-03
-8.400000e-02 6.000000e-02 -1.273717e-03
-8.400000e-02 6.400000e-02 -1.368020e-03
-8.400000e-02 6.800000e-02 -1.470359e-03
-8.400000e-02 7.200000e-02 -1.580718e-03
-8.400000e-02 7.600000e-02 -1.699064e-03
-8.400000e-02 8.000000e-02 -1.825350e-03
-8.400000e-02 8.400000e-02 -1.959510e-03
-8.400000e-02 8.800000e-02 -2.101463e-03
-8.400000e-02 9.200000e-02 -2.251114e-03
-8.400000e-02 9.600000e-02 -2.408350e-03
-8.400000e-02 1.000000e-01 -2.573044e-03

-8.000000e-02 -1.000000e-01 -2.022931e-03
-8.000000e-02 -9.600000e-02 -1.982091e-03
-8.000000e-02 -9.200000e-02 -1.935998e-03
-8.000000e-02 -8.800000e-02 -1.885306e-03
-8.000000e-02 -8.400000e-02 -1.830652e-03
-8.000000e-02 -8.000000e-02 -1.772659e-03
-8.000000e-02 -7.600000e-02 -1.711930e-03
-8.000000e-02 -7.200000e-02 -1.649056e-03
-8.000000e-02 -6.800000e-02 -1.584610e-03
-8.000000e-02 -6.400000e-02 -1.519147e-03
-8.000000e-02 -6.000000e-02 -1.453208e-03
-8.000000e-02 -5.600000e-02 -1.387315e-03
-8.000000e-02 -5.200000e-02 -1.321975e-03
-8.000000e-02 -4.800000e-02 -1.257676e-03
-8.000000e-02 -4.400000e-02 -1.194891e-03
-8.000000e-02 -4.000000e-02 -1.134074e-03
-8.000000e-02 -3.600000e-02 -1.075664e-03
-8.000000e-02 -3.200000e-02 -1.020081e-03
-8.000000e-02 -2.800000e-02 -9.677280e-04
-8.000000e-02 -2.400000e-02 -9.189907e-04
-8.000000e-02 -2.000000e-02 -8.742376e-04
-8.000000e-02 -1.600000e-02 -8.338196e-04
-8.000000e-02 -1.200000e-02 -7.980701e-04
-8.000000e-02 -8.000000e-03 -7.673047e-04
-8.000000e-02 -4.000000e-03 -7.418219e-04
-8.000000e-02 0.000000e+00 -7.219023e-04
-8.000000e-02 4.000000e-03 -7.078092e-04
-8.000000e-02 8.000000e-03 -6.997884e-04
-8.000000e-02 1.200000e-02 -6.980677e-04
-8.000000e-02 1.600000e-02 -7.028581e-04
-8.000000e-02 2.000000e-02 -7.143524e-04
-8.000000e-02 2.400000e-02 -7.327268e-04
-8.000000e-02 2.800000e-02 -7.581393e-04
-8.000000e-02 3.200000e-02 -7.907311e-04
-8.000000e-02 3.600000e-02 -8.306261e-04
-8.000000e-02 4.000000e-02 -8.779307e-04
-8.000000e-02 4.400000e-02 -9.327343e-04
-8.000000e-02 4.800000e-02 -9.951094e-04
-8.000000e-02 5.200000e-02 -1.065112e-03
-8.000000e-02 5.600000e-02 -1.142779e-03
-8.000000e-02 6.000000e-02 -1.228134e-03
-8.000000e-02 6.400000e-02 -1.321182e-03
-8.000000e-02 6.800000e-02 -1.421911e-03
-8.000000e-02 7.200000e-02 -1.530293e-03
-8.000000e-02 7.600000e-02 -1.646285e-03
-8.000000e-02 8.000000e-02 -1.769826e-03
-8.000000e-02 8.400000e-02 -1.900840e-03
-8.000000e-02 8.800000e-02 -2.039235e-03
-8.000000e-02 9.200000e-02 -2.184904e-03
-8.000000e-02 9.600000e-02 -2.337723e-03
-8.000000e-02 1.000000e-01 -2.497554e-03

-7.600000e-02 -1.000000e-01 -1.889228e-03
-7.600000e-02 -9.600000e-02 -1.850447e-03
-7.600000e-02 -9.200000e-02 -1.806598e-03
-7.600000e-02 -8.800000e-02 -1.758317e-03
-7.600000e-02 -8.400000e-02 -1.706229e-03
-7.600000e-02 -8.000000e-02 -1.650940e-03
-7.600000e-02 -7.600000e-02 -1.593040e-03
-7.600000e-02 -7.200000e-02 -1.533105e-03
-7.600000e-02 -6.800000e-02 -1.471693e-03
-7.600000e-02 -6.400000e-02 -1.409345e-03
-7.600000e-02 -6.000000e-02 -1.346587e-03
-7.600000e-02 -5.600000e-02 -1.283927e-03
-7.600000e-02 -5.200000e-02 -1.221858e-03
-7.600000e-02 -4.800000e-02 -1.160855e-03
-7.600000e-02 -4.400000e-02 -1.101376e-03
-7.600000e-02 -4.000000e-02 -1.043861e-03
-7.600000e-02 -3.600000e-02 -9.887358e-04
-7.600000e-02 -3.200000e-02 -9.364057e-04
-7.600000e-02 -2.800000e-02 -8.872606e-04
-7.600000e-02 -2.400000e-02 -8.416728e-04
-7.600000e-02 -2.000000e-02 -7.999970e-04
-7.600000e-02 -1.600000e-02 -7.625707e-04
-7.600000e-02 -1.200000e-02 -7.297141e-04
-7.600000e-02 -8.000000e-03 -7.017295e-04
-7.600000e-02 -4.000000e-03 -6.789024e-04
-7.600000e-02 0.000000e+00 -6.615000e-04
-7.600000e-02 4.000000e-03 -6.497731e-04
-7.600000e-02 8.000000e-03 -6.439539e-04
-7.600000e-02 1.200000e-02 -6.442580e-04
-7.600000e-02 1.600000e-02 -6.508833e-04
-7.600000e-02 2.000000e-02 -6.640102e-04
-7.600000e-02 2.400000e-02 -6.838019e-04
-7.600000e-02 2.800000e-02 -7.104044e-04
-7.600000e-02 3.200000e-02 -7.439461e-04
-7.600000e-02 3.600000e-02 -7.845385e-04
-7.600000e-02 4.000000e-02 -8.322759e-04
-7.600000e-02 4.400000e-02 -8.872355e-04
-7.600000e-02 4.800000e-02 -9.494776e-04
-7.600000e-02 5.200000e-02 -1.019046e-03
-7.600000e-02 5.600000e-02 -1.095966e-03
-7.600000e-02 6.000000e-02 -1.180249e-03
-7.600000e-02 6.400000e-02 -1.271888e-03
-7.600000e-02 6.800000e-02 -1.370859e-03
-7.600000e-02 7.200000e-02 -1.477124e-03
-7.600000e-02 7.600000e-02 -1.590626e-03
-7.600000e-02 8.000000e-02 -1.711294e-03
-7.600000e-02 8.400000e-02 -1.839041e-03
-7.600000e-02 8.800000e-02 -1.973762e-03
-7.600000e-02 9.200000e-02 -2.115339e-03
-7.600000e-02 9.600000e-02 -2.263637e-03
-7.600000e-02 1.000000e-01 -2.418506e-03

-7.200000e-02 -1.000000e-01 -1.764917e-03
-7.200000e-02 -9.600000e-02 -1.727789e-03
-7.200000e-02 -9.200000e-02 -1.685781e-03
-7.200000e-02 -8.800000e-02 -1.639517e-03
-7.200000e-02 -8.400000e-02 -1.589605e-03
-7.200000e-02 -8.000000e-02 -1.536636e-03
-7.200000e-02 -7.600000e-02 -1.481188e-03
-7.200000e-02 -7.200000e-02 -1.423820e-03
-7.200000e-02 -6.800000e-02 -1.365077e-03
-7.200000e-02 -6.400000e-02 -1.305485e-03
-7.200000e-02 -6.000000e-02 -1.245556e-03
-7.200000e-02 -5.600000e-02 -1.185785e-03
-7.200000e-02 -5.200000e-02 -1.126649e-03
-7.200000e-02 -4.800000e-02 -1.068610e-03
-7.200000e-02 -4.400000e-02 -1.012111e-03
-7.200000e-02 -4.000000e-02 -9.575804e-04
-7.200000e-02 -3.600000e-02 -9.054274e-04
-7.200000e-02 -3.200000e-02 -8.560455e-04
-7.200000e-02 -2.800000e-02 -8.098105e-04
-7.200000e-02 -2.400000e-02 -7.670808e-04
-7.200000e-02 -2.000000e-02 -7.281983e-04
-7.200000e-02 -1.600000e-02 -6.934867e-04
-7.200000e-02 -1.200000e-02 -6.632528e-04
-7.200000e-02 -8.000000e-03 -6.377861e-04
-7.200000e-02 -4.000000e-03 -6.173583e-04
-7.200000e-02 0.000000e+00 -6.022244e-04
-7.200000e-02 4.000000e-03 -5.926212e-04
-7.200000e-02 8.000000e-03 -5.887688e-04
-7.200000e-02 1.200000e-02 -5.908697e-04
-7.200000e-02 1.600000e-02 -5.991088e-04
-7.200000e-02 2.000000e-02 -6.136542e-04
-7.200000e-02 2.400000e-02 -6.346562e-04
-7.200000e-02 2.800000e-02 -6.622483e-04
-7.200000e-02 3.200000e-02 -6.965466e-04
-7.200000e-02 3.600000e-02 -7.376502e-04
-7.200000e-02 4.000000e-02 -7.856408e-04
-7.200000e-02 4.400000e-02 -8.405837e-04
-7.200000e-02 4.800000e-02 -9.025268e-04
-7.200000e-02 5.200000e-02 -9.715015e-04
-7.200000e-02 5.600000e-02 -1.047522e-03
-7.200000e-02 6.000000e-02 -1.130587e-03
-7.200000e-02 6.400000e-02 -1.220678e-03
-7.200000e-02 6.800000e-02 -1.317759e-03
-7.200000e-02 7.200000e-02 -1.421780e-03
-7.200000e-02 7.600000e-02 -1.532672e-03
-7.200000e-02 8.000000e-02 -1.650353e-03
-7.200000e-02 8.400000e-02 -1.774724e-03
-7.200000e-02 8.800000e-02 -1.905670e-03
-7.200000e-02 9.200000e-02 -2.043059e-03
-7.200000e-02 9.600000e-02 -2.186747e-03
-7.200000e-02 1.000000e-01 -2.336572e-03

-6.800000e-02 -1.000000e-01 -1.650002e-03
-6.800000e-02 -9.600000e-02 -1.614130e-03
-6.800000e-02 -9.200000e-02 -1.573573e-03
-6.800000e-02 -8.800000e-02 -1.528941e-03
-6.800000e-02 -8.400000e-02 -1.480826e-03
-6.800000e-02 -8.000000e-02 -1.429806e-03
-6.800000e-02 -7.600000e-02 -1.376444e-03
-6.800000e-02 -7.200000e-02 -1.321284e-03
-6.800000e-02 -6.800000e-02 -1.264856e-03
-6.800000e-02 -6.400000e-02 -1.207675e-03
-6.800000e-02 -6.000000e-02 -1.150236e-03
-6.800000e-02 -5.600000e-02 -1.093019e-03
-6.800000e-02 -5.200000e-02 -1.036490e-03
-6.800000e-02 -4.800000e-02 -9.810948e-04
-6.800000e-02 -4.400000e-02 -9.272636e-04
-6.800000e-02 -4.000000e-02 -8.754100e-04
-6.800000e-02 -3.600000e-02 -8.259305e-04
-6.800000e-02 -3.200000e-02 -7.792044e-04
-6.800000e-02 -2.800000e-02 -7.355938e-04
-6.800000e-02 -2.400000e-02 -6.954442e-04
-6.800000e-02 -2.000000e-02 -6.590834e-04
-6.800000e-02 -1.600000e-02 -6.268221e-04
-6.800000e-02 -1.200000e-02 -5.989539e-04
-6.800000e-02 -8.000000e-03 -5.757545e-04
-6.800000e-02 -4.000000e-03 -5.574831e-04
-6.800000e-02 0.000000e+00 -5.443812e-04
-6.800000e-02 4.000000e-03 -5.366731e-04
-6.800000e-02 8.000000e-03 -5.345656e-04
-6.800000e-02 1.200000e-02 -5.382482e-04
-6.800000e-02 1.600000e-02 -5.478935e-04
-6.800000e-02 2.000000e-02 -5.636566e-04
-6.800000e-02 2.400000e-02 -5.856752e-04
-6.800000e-02 2.800000e-02 -6.140703e-04
-6.800000e-02 3.200000e-02 -6.489455e-04
-6.800000e-02 3.600000e-02 -6.903874e-04
-6.800000e-02 4.000000e-02 -7.384655e-04
-6.800000e-02 4.400000e-02 -7.932326e-04
-6.800000e-02 4.800000e-02 -8.547246e-04
-6.800000e-02 5.200000e-02 -9.229606e-04
-6.800000e-02 5.600000e-02 -9.979432e-04
-6.800000e-02 6.000000e-02 -1.079658e-03
-6.800000e-02 6.400000e-02 -1.168075e-03
-6.800000e-02 6.800000e-02 -1.263147e-03
-6.800000e-02 7.200000e-02 -1.364812e-03
-6.800000e-02 7.600000e-02 -1.472989e-03
-6.800000e-02 8.000000e-02 -1.587584e-03
-6.800000e-02 8.400000e-02 -1.708486e-03
-6.800000e-02 8.800000e-02 -1.835569e-03
-6.800000e-02 9.200000e-02 -1.968690e-03
-6.800000e-02 9.600000e-02 -2.107693e-03
-6.800000e-02 1.000000e-01 -2.252404e-03

-6.400000e-02 -1.000000e-01 -1.544467e-03
-6.400000e-02 -9.600000e-02 -1.509466e-03
-6.400000e-02 -9.200000e-02 -1.469982e-03
-6.400000e-02 -8.800000e-02 -1.426608e-03
-6.400000e-02 -8.400000e-02 -1.379925e-03
-6.400000e-02 -8.000000e-02 -1.330494e-03
-6.400000e-02 -7.600000e-02 -1.278863e-03
-6.400000e-02 -7.200000e-02 -1.225564e-03
-6.400000e-02 -6.800000e-02 -1.171111e-03
-6.400000e-02 -6.400000e-02 -1.116005e-03
-6.400000e-02 -6.000000e-02 -1.060727e-03
-6.400000e-02 -5.600000e-02 -1.005745e-03
-6.400000e-02 -5.200000e-02 -9.515076e-04
-6.400000e-02 -4.800000e-02 -8.984485e-04
-6.400000e-02 -4.400000e-02 -8.469842e-04
-6.400000e-02 -4.000000e-02 -7.975141e-04
-6.400000e-02 -3.600000e-02 -7.504210e-04
-6.400000e-02 -3.200000e-02 -7.060708e-04
-6.400000e-02 -2.800000e-02 -6.648121e-04
-6.400000e-02 -2.400000e-02 -6.269766e-04
-6.400000e-02 -2.000000e-02 -5.928788e-04
-6.400000e-02 -1.600000e-02 -5.628161e-04
-6.400000e-02 -1.200000e-02 -5.370687e-04
-6.400000e-02 -8.000000e-03 -5.158995e-04
-6.400000e-02 -4.000000e-03 -4.995542e-04
-6.400000e-02 0.000000e+00 -4.882615e-04
-6.400000e-02 4.000000e-03 -4.822323e-04
-6.400000e-02 8.000000e-03 -4.816608e-04
-6.400000e-02 1.200000e-02 -4.867236e-04
-6.400000e-02 1.600000e-02 -4.975805e-04
-6.400000e-02 2.000000e-02 -5.143738e-04
-6.400000e-02 2.400000e-02 -5.372289e-04
-6.400000e-02 2.800000e-02 -5.662538e-04
-6.400000e-02 3.200000e-02 -6.015396e-04
-6.400000e-02 3.600000e-02 -6.431605e-04
-6.400000e-02 4.000000e-02 -6.911740e-04
-6.400000e-02 4.400000e-02 -7.456201e-04
-6.400000e-02 4.800000e-02 -8.065226e-04
-6.400000e-02 5.200000e-02 -8.738886e-04
-6.400000e-02 5.600000e-02 -9.477081e-04
-6.400000e-02 6.000000e-02 -1.027955e-03
-6.400000e-02 6.400000e-02 -1.114588e-03
-6.400000e-02 6.800000e-02 -1.207546e-03
-6.400000e-02 7.200000e-02 -1.306756e-03
-6.400000e-02 7.600000e-02 -1.412126e-03
-6.400000e-02 8.000000e-02 -1.523550e-03
-6.400000e-02 8.400000e-02 -1.640905e-03
-6.400000e-02 8.800000e-02 -1.764053e-03
-6.400000e-02 9.200000e-02 -1.892840e-03
-6.400000e-02 9.600000e-02 -2.027098e-03
-6.400000e-02 1.000000e-01 -2.166641e-03

-6.000000e-02 -1.000000e-01 -1.448280e-03
-6.000000e-02 -9.600000e-02 -1.413778e-03
-6.000000e-02 -9.200000e-02 -1.374999e-03
-6.000000e-02 -8.800000e-02 -1.332524e-03
-6.000000e-02 -8.400000e-02 -1.286916e-03
-6.000000e-02 -8.000000e-02 -1.238725e-03
-6.000000e-02 -7.600000e-02 -1.188484e-03
-6.000000e-02 -7.200000e-02 -1.136709e-03
-6.000000e-02 -6.800000e-02 -1.083903e-03
-6.000000e-02 -6.400000e-02 -1.030549e-03
-6.000000e-02 -6.000000e-02 -9.771177e-04
-6.000000e-02 -5.600000e-02 -9.240601e-04
-6.000000e-02 -5.200000e-02 -8.718126e-04
-6.000000e-02 -4.800000e-02 -8.207945e-04
-6.000000e-02 -4.400000e-02 -7.714085e-04
-6.000000e-02 -4.000000e-02 -7.240405e-04
-6.000000e-02 -3.600000e-02 -6.790595e-04
-6.000000e-02 -3.200000e-02 -6.368177e-04
-6.000000e-02 -2.800000e-02 -5.976504e-04
-6.000000e-02 -2.400000e-02 -5.618758e-04
-6.000000e-02 -2.000000e-02 -5.297950e-04
-6.000000e-02 -1.600000e-02 -5.016920e-04
-6.000000e-02 -1.200000e-02 -4.778339e-04
-6.000000e-02 -8.000000e-03 -4.584703e-04
-6.000000e-02 -4.000000e-03 -4.438338e-04
-6.000000e-02 0.000000e+00 -4.341398e-04
-6.000000e-02 4.000000e-03 -4.295868e-04
-6.000000e-02 8.000000e-03 -4.303556e-04
-6.000000e-02 1.200000e-02 -4.366102e-04
-6.000000e-02 1.600000e-02 -4.484974e-04
-6.000000e-02 2.000000e-02 -4.661470e-04
-6.000000e-02 2.400000e-02 -4.896713e-04
-6.000000e-02 2.800000e-02 -5.191662e-04
-6.000000e-02 3.200000e-02 -5.547101e-04
-6.000000e-02 3.600000e-02 -5.963646e-04
-6.000000e-02 4.000000e-02 -6.441746e-04
-6.000000e-02 4.400000e-02 -6.981683e-04
-6.000000e-02 4.800000e-02 -7.583568e-04
-6.000000e-02 5.200000e-02 -8.247349e-04
-6.000000e-02 5.600000e-02 -8.972808e-04
-6.000000e-02 6.000000e-02 -9.759561e-04
-6.000000e-02 6.400000e-02 -1.060706e-03
-6.000000e-02 6.800000e-02 -1.151461e-03
-6.000000e-02 7.200000e-02 -1.248133e-03
-6.000000e-02 7.600000e-02 -1.350619e-03
-6.000000e-02 8.000000e-02 -1.458801e-03
-6.000000e-02 8.400000e-02 -1.572544e-03
-6.000000e-02 8.800000e-02 -1.691699e-03
-6.000000e-02 9.200000e-02 -1.816100e-03
-6.000000e-02 9.600000e-02 -1.945566e-03
-6.000000e-02 1.000000e-01 -2.079903e-03

-5.600000e-02 -1.000000e-01 -1.361395e-03
-5.600000e-02 -9.600000e-02 -1.327029e-03
-5.600000e-02 -9.200000e-02 -1.288600e-03
-5.600000e-02 -8.800000e-02 -1.246673e-03
-5.600000e-02 -8.400000e-02 -1.201799e-03
-5.600000e-02 -8.000000e-02 -1.154511e-03
-5.600000e-02 -7.600000e-02 -1.105329e-03
-5.600000e-02 -7.200000e-02 -1.054756e-03
-5.600000e-02 -6.800000e-02 -1.003278e-03
-5.600000e-02 -6.400000e-02 -9.513672e-04
-5.600000e-02 -6.000000e-02 -8.994775e-04
-5.600000e-02 -5.600000e-02 -8.480478e-04
-5.600000e-02 -5.200000e-02 -7.975002e-04
-5.600000e-02 -4.800000e-02 -7.482399e-04
-5.600000e-02 -4.400000e-02 -7.006562e-04
-5.600000e-02 -4.000000e-02 -6.551211e-04
-5.600000e-02 -3.600000e-02 -6.119901e-04
-5.600000e-02 -3.200000e-02 -5.716019e-04
-5.600000e-02 -2.800000e-02 -5.342783e-04
-5.600000e-02 -2.400000e-02 -5.003241e-04
-5.600000e-02 -2.000000e-02 -4.700267e-04
-5.600000e-02 -1.600000e-02 -4.436573e-04
-5.600000e-02 -1.200000e-02 -4.214696e-04
-5.600000e-02 -8.000000e-03 -4.036998e-04
-5.600000e-02 -4.000000e-03 -3.905678e-04
-5.600000e-02 0.000000e+00 -3.822756e-04
-5.600000e-02 4.000000e-03 -3.790088e-04
-5.600000e-02 8.000000e-03 -3.809355e-04
-5.600000e-02 1.200000e-02 -3.882064e-04
-5.600000e-02 1.600000e-02 -4.009560e-04
-5.600000e-02 2.000000e-02 -4.193008e-04
-5.600000e-02 2.400000e-02 -4.433410e-04
-5.600000e-02 2.800000e-02 -4.731594e-04
-5.600000e-02 3.200000e-02 -5.088220e-04
-5.600000e-02 3.600000e-02 -5.503780e-04
-5.600000e-02 4.000000e-02 -5.978598e-04
-5.600000e-02 4.400000e-02 -6.512830e-04
-5.600000e-02 4.800000e-02 -7.106467e-04
-5.600000e-02 5.200000e-02 -7.759330e-04
-5.600000e-02 5.600000e-02 -8.471082e-04
-5.600000e-02 6.000000e-02 -9.241216e-04
-5.600000e-02 6.400000e-02 -1.006907e-03
-5.600000e-02 6.800000e-02 -1.095381e-03
-5.600000e-02 7.200000e-02 -1.189444e-03
-5.600000e-02 7.600000e-02 -1.288983e-03
-5.600000e-02 8.000000e-02 -1.393866e-03
-5.600000e-02 8.400000e-02 -1.503948e-03
-5.600000e-02 8.800000e-02 -1.619066e-03
-5.600000e-02 9.200000e-02 -1.739044e-03
-5.600000e-02 9.600000e-02 -1.863688e-03
-5.600000e-02 1.000000e-01 -1.992793e-03

-5.200000e-02 -1.000000e-01 -1.283745e-03
-5.200000e-02 -9.600000e-02 -1.249166e-03
-5.200000e-02 -9.200000e-02 -1.210743e-03
-5.200000e-02 -8.800000e-02 -1.169027e-03
-5.200000e-02 -8.400000e-02 -1.124555e-03
-5.200000e-02 -8.000000e-02 -1.077846e-03
-5.200000e-02 -7.600000e-02 -1.029405e-03
-5.200000e-02 -7.200000e-02 -9.797207e-04
-5.200000e-02 -6.800000e-02 -9.292667e-04
-5.200000e-02 -6.400000e-02 -8.784998e-04
-5.200000e-02 -6.000000e-02 -8.278608e-04
-5.200000e-02 -5.600000e-02 -7.777745e-04
-5.200000e-02 -5.200000e-02 -7.286488e-04
-5.200000e-02 -4.800000e-02 -6.808758e-04
-5.200000e-02 -4.400000e-02 -6.348306e-04
-5.200000e-02 -4.000000e-02 -5.908718e-04
-5.200000e-02 -3.600000e-02 -5.493414e-04
-5.200000e-02 -3.200000e-02 -5.105645e-04
-5.200000e-02 -2.800000e-02 -4.748493e-04
-5.200000e-02 -2.400000e-02 -4.424874e-04
-5.200000e-02 -2.000000e-02 -4.137532e-04
-5.200000e-02 -1.600000e-02 -3.889039e-04
-5.200000e-02 -1.200000e-02 -3.681803e-04
-5.200000e-02 -8.000000e-03 -3.518057e-04
-5.200000e-02 -4.000000e-03 -3.399866e-04
-5.200000e-02 0.000000e+00 -3.329121e-04
-5.200000e-02 4.000000e-03 -3.307548e-04
-5.200000e-02 8.000000e-03 -3.336697e-04
-5.200000e-02 1.200000e-02 -3.417949e-04
-5.200000e-02 1.600000e-02 -3.552519e-04
-5.200000e-02 2.000000e-02 -3.741446e-04
-5.200000e-02 2.400000e-02 -3.985602e-04
-5.200000e-02 2.800000e-02 -4.285691e-04
-5.200000e-02 3.200000e-02 -4.642247e-04
-5.200000e-02 3.600000e-02 -5.055636e-04
-5.200000e-02 4.000000e-02 -5.526057e-04
-5.200000e-02 4.400000e-02 -6.053541e-04
-5.200000e-02 4.800000e-02 -6.637956e-04
-5.200000e-02 5.200000e-02 -7.279000e-04
-5.200000e-02 5.600000e-02 -7.976212e-04
-5.200000e-02 6.000000e-02 -8.728965e-04
-5.200000e-02 6.400000e-02 -9.536470e-04
-5.200000e-02 6.800000e-02 -1.039778e-03
-5.200000e-02 7.200000e-02 -1.131178e-03
-5.200000e-02 7.600000e-02 -1.227720e-03
-5.200000e-02 8.000000e-02 -1.329262e-03
-5.200000e-02 8.400000e-02 -1.435646e-03
-5.200000e-02 8.800000e-02 -1.546698e-03
-5.200000e-02 9.200000e-02 -1.662229e-03
-5.200000e-02 9.600000e-02 -1.782035e-03
-5.200000e-02 1.000000e-01 -1.905897e-03

-4.800000e-02 -1.000000e-01 -1.215249e-03
-4.800000e-02 -9.600000e-02 -1.180118e-03
-4.800000e-02 -9.200000e-02 -1.141369e-03
-4.800000e-02 -8.800000e-02 -1.099539e-03
-4.800000e-02 -8.400000e-02 -1.055149e-03
-4.800000e-02 -8.000000e-02 -1.008706e-03
-4.800000e-02 -7.600000e-02 -9.606996e-04
-4.800000e-02 -7.200000e-02 -9.116053e-04
-4.800000e-02 -6.800000e-02 -8.618822e-04
-4.800000e-02 -6.400000e-02 -8.119734e-04
-4.800000e-02 -6.000000e-02 -7.623057e-04
-4.800000e-02 -5.600000e-02 -7.132901e-04
-4.800000e-02 -5.200000e-02 -6.653211e-04
-4.800000e-02 -4.800000e-02 -6.187769e-04
-4.800000e-02 -4.400000e-02 -5.740190e-04
-4.800000e-02 -4.000000e-02 -5.313925e-04
-4.800000e-02 -3.600000e-02 -4.912256e-04
-4.800000e-02 -3.200000e-02 -4.538302e-04
-4.800000e-02 -2.800000e-02 -4.195011e-04
-4.800000e-02 -2.400000e-02 -3.885163e-04
-4.800000e-02 -2.000000e-02 -3.611370e-04
-4.800000e-02 -1.600000e-02 -3.376074e-04
-4.800000e-02 -1.200000e-02 -3.181547e-04
-4.800000e-02 -8.000000e-03 -3.029893e-04
-4.800000e-02 -4.000000e-03 -2.923046e-04
-4.800000e-02 0.000000e+00 -2.862767e-04
-4.800000e-02 4.000000e-03 -2.850650e-04
-4.800000e-02 8.000000e-03 -2.888118e-04
-4.800000e-02 1.200000e-02 -2.976423e-04
-4.800000e-02 1.600000e-02 -3.116650e-04
-4.800000e-02 2.000000e-02 -3.309712e-04
-4.800000e-02 2.400000e-02 -3.556353e-04
-4.800000e-02 2.800000e-02 -3.857150e-04
-4.800000e-02 3.200000e-02 -4.212511e-04
-4.800000e-02 3.600000e-02 -4.622677e-04
-4.800000e-02 4.000000e-02 -5.087721e-04
-4.800000e-02 4.400000e-02 -5.607550e-04
-4.800000e-02 4.800000e-02 -6.181906e-04
-4.800000e-02 5.200000e-02 -6.810366e-04
-4.800000e-02 5.600000e-02 -7.492344e-04
-4.800000e-02 6.000000e-02 -8.227090e-04
-4.800000e-02 6.400000e-02 -9.013693e-04
-4.800000e-02 6.800000e-02 -9.851081e-04
-4.800000e-02 7.200000e-02 -1.073802e-03
-4.800000e-02 7.600000e-02 -1.167313e-03
-4.800000e-02 8.000000e-02 -1.265485e-03
-4.800000e-02 8.400000e-02 -1.368149e-03
-4.800000e-02 8.800000e-02 -1.475120e-03
-4.800000e-02 9.200000e-02 -1.586195e-03
-4.800000e-02 9.600000e-02 -1.701160e-03
-4.800000e-02 1.000000e-01 -1.819783e-03

-4.400000e-02 -1.000000e-01 -1.155807e-03
-4.400000e-02 -9.600000e-02 -1.119798e-03
-4.400000e-02 -9.200000e-02 -1.080404e-03
-4.400000e-02 -8.800000e-02 -1.038145e-03
-4.400000e-02 -8.400000e-02 -9.935307e-04
-4.400000e-02 -8.000000e-02 -9.470523e-04
-4.400000e-02 -7.600000e-02 -8.991865e-04
-4.400000e-02 -7.200000e-02 -8.503946e-04
-4.400000e-02 -6.800000e-02 -8.011215e-04
-4.400000e-02 -6.400000e-02 -7.517968e-04
-4.400000e-02 -6.000000e-02 -7.028335e-04
-4.400000e-02 -5.600000e-02 -6.546288e-04
-4.400000e-02 -5.200000e-02 -6.075635e-04
-4.400000e-02 -4.800000e-02 -5.620020e-04
-4.400000e-02 -4.400000e-02 -5.182925e-04
-4.400000e-02 -4.000000e-02 -4.767665e-04
-4.400000e-02 -3.600000e-02 -4.377388e-04
-4.400000e-02 -3.200000e-02 -4.015077e-04
-4.400000e-02 -2.800000e-02 -3.683548e-04
-4.400000e-02 -2.400000e-02 -3.385446e-04
-4.400000e-02 -2.000000e-02 -3.123251e-04
-4.400000e-02 -1.600000e-02 -2.899273e-04
-4.400000e-02 -1.200000e-02 -2.715651e-04
-4.400000e-02 -8.000000e-03 -2.574361e-04
-4.400000e-02 -4.000000e-03 -2.477201e-04
-4.400000e-02 0.000000e+00 -2.425805e-04
-4.400000e-02 4.000000e-03 -2.421638e-04
-4.400000e-02 8.000000e-03 -2.465991e-04
-4.400000e-02 1.200000e-02 -2.559989e-04
-4.400000e-02 1.600000e-02 -2.704588e-04
-4.400000e-02 2.000000e-02 -2.900574e-04
-4.400000e-02 2.400000e-02 -3.148563e-04
-4.400000e-02 2.800000e-02 -3.449004e-04
-4.400000e-02 3.200000e-02 -3.802180e-04
-4.400000e-02 3.600000e-02 -4.208205e-04
-4.400000e-02 4.000000e-02 -4.667027e-04
-4.400000e-02 4.400000e-02 -5.178428e-04
-4.400000e-02 4.800000e-02 -5.742025e-04
-4.400000e-02 5.200000e-02 -6.357272e-04
-4.400000e-02 5.600000e-02 -7.023456e-04
-4.400000e-02 6.000000e-02 -7.739707e-04
-4.400000e-02 6.400000e-02 -8.504988e-04
-4.400000e-02 6.800000e-02 -9.318108e-04
-4.400000e-02 7.200000e-02 -1.017771e-03
-4.400000e-02 7.600000e-02 -1.108229e-03
-4.400000e-02 8.000000e-02 -1.203017e-03
-4.400000e-02 8.400000e-02 -1.301954e-03
-4.400000e-02 8.800000e-02 -1.404841e-03
-4.400000e-02 9.200000e-02 -1.511466e-03
-4.400000e-02 9.600000e-02 -1.621601e-03
-4.400000e-02 1.000000e-01 -1.735004e-03

-4.000000e-02 -1.000000e-01 -1.105303e-03
-4.000000e-02 -9.600000e-02 -1.068103e-03
-4.000000e-02 -9.200000e-02 -1.027754e-03
-4.000000e-02 -8.800000e-02 -9.847653e-04
-4.000000e-02 -8.400000e-02 -9.396309e-04
-4.000000e-02 -8.000000e-02 -8.928286e-04
-4.000000e-02 -7.600000e-02 -8.448214e-04
-4.000000e-02 -7.200000e-02 -7.960564e-04
-4.000000e-02 -6.800000e-02 -7.469650e-04
-4.000000e-02 -6.400000e-02 -6.979627e-04
-4.000000e-02 -6.000000e-02 -6.494491e-04
-4.000000e-02 -5.600000e-02 -6.018075e-04
-4.000000e-02 -5.200000e-02 -5.554053e-04
-4.000000e-02 -4.800000e-02 -5.105932e-04
-4.000000e-02 -4.400000e-02 -4.677059e-04
-4.000000e-02 -4.000000e-02 -4.270613e-04
-4.000000e-02 -3.600000e-02 -3.889610e-04
-4.000000e-02 -3.200000e-02 -3.536897e-04
-4.000000e-02 -2.800000e-02 -3.215157e-04
-4.000000e-02 -2.400000e-02 -2.926902e-04
-4.000000e-02 -2.000000e-02 -2.674481e-04
-4.000000e-02 -1.600000e-02 -2.460070e-04
-4.000000e-02 -1.200000e-02 -2.285679e-04
-4.000000e-02 -8.000000e-03 -2.153149e-04
-4.000000e-02 -4.000000e-03 -2.064151e-04
-4.000000e-02 0.000000e+00 -2.020187e-04
-4.000000e-02 4.000000e-03 -2.022592e-04
-4.000000e-02 8.000000e-03 -2.072528e-04
-4.000000e-02 1.200000e-02 -2.170991e-04
-4.000000e-02 1.600000e-02 -2.318809e-04
-4.000000e-02 2.000000e-02 -2.516638e-04
-4.000000e-02 2.400000e-02 -2.764968e-04
-4.000000e-02 2.800000e-02 -3.064124e-04
-4.000000e-02 3.200000e-02 -3.414258e-04
-4.000000e-02 3.600000e-02 -3.815358e-04
-4.000000e-02 4.000000e-02 -4.267247e-04
-4.000000e-02 4.400000e-02 -4.769583e-04
-4.000000e-02 4.800000e-02 -5.321854e-04
-4.000000e-02 5.200000e-02 -5.923393e-04
-4.000000e-02 5.600000e-02 -6.573362e-04
-4.000000e-02 6.000000e-02 -7.270764e-04
-4.000000e-02 6.400000e-02 -8.014444e-04
-4.000000e-02 6.800000e-02 -8.803084e-04
-4.000000e-02 7.200000e-02 -9.635207e-04
-4.000000e-02 7.600000e-02 -1.050918e-03
-4.000000e-02 8.000000e-02 -1.142321e-03
-4.000000e-02 8.400000e-02 -1.237536e-03
-4.000000e-02 8.800000e-02 -1.336353e-03
-4.000000e-02 9.200000e-02 -1.438547e-03
-4.000000e-02 9.600000e-02 -1.543878e-03
-4.000000e-02 1.000000e-01 -1.652091e-03

-3.600000e-02 -1.000000e-01 -1.063604e-03
-3.600000e-02 -9.600000e-02 -1.024909e-03
-3.600000e-02 -9.200000e-02 -9.833098e-04
-3.600000e-02 -8.800000e-02 -9.393017e-04
-3.600000e-02 -8.400000e-02 -8.933642e-04
-3.600000e-02 -8.000000e-02 -8.459617e-04
-3.600000e-02 -7.600000e-02 -7.975432e-04
-3.600000e-02 -7.200000e-02 -7.485422e-04
-3.600000e-02 -6.800000e-02 -6.993762e-04
-3.600000e-02 -6.400000e-02 -6.504471e-04
-3.600000e-02 -6.000000e-02 -6.021409e-04
-3.600000e-02 -5.600000e-02 -5.548272e-04
-3.600000e-02 -5.200000e-02 -5.088598e-04
-3.600000e-02 -4.800000e-02 -4.645762e-04
-3.600000e-02 -4.400000e-02 -4.222972e-04
-3.600000e-02 -4.000000e-02 -3.823276e-04
-3.600000e-02 -3.600000e-02 -3.449554e-04
-3.600000e-02 -3.200000e-02 -3.104521e-04
-3.600000e-02 -2.800000e-02 -2.790726e-04
-3.600000e-02 -2.400000e-02 -2.510549e-04
-3.600000e-02 -2.000000e-02 -2.266204e-04
-3.600000e-02 -1.600000e-02 -2.059739e-04
-3.600000e-02 -1.200000e-02 -1.893030e-04
-3.600000e-02 -8.000000e-03 -1.767789e-04
-3.600000e-02 -4.000000e-03 -1.685555e-04
-3.600000e-02 0.000000e+00 -1.647700e-04
-3.600000e-02 4.000000e-03 -1.655429e-04
-3.600000e-02 8.000000e-03 -1.709776e-04
-3.600000e-02 1.200000e-02 -1.811607e-04
-3.600000e-02 1.600000e-02 -1.961621e-04
-3.600000e-02 2.000000e-02 -2.160348e-04
-3.600000e-02 2.400000e-02 -2.408148e-04
-3.600000e-02 2.800000e-02 -2.705218e-04
-3.600000e-02 3.200000e-02 -3.051584e-04
-3.600000e-02 3.600000e-02 -3.447110e-04
-3.600000e-02 4.000000e-02 -3.891489e-04
-3.600000e-02 4.400000e-02 -4.384254e-04
-3.600000e-02 4.800000e-02 -4.924769e-04
-3.600000e-02 5.200000e-02 -5.512240e-04
-3.600000e-02 5.600000e-02 -6.145705e-04
-3.600000e-02 6.000000e-02 -6.824045e-04
-3.600000e-02 6.400000e-02 -7.545976e-04
-3.600000e-02 6.800000e-02 -8.310060e-04
-3.600000e-02 7.200000e-02 -9.114695e-04
-3.600000e-02 7.600000e-02 -9.958126e-04
-3.600000e-02 8.000000e-02 -1.083844e-03
-3.600000e-02 8.400000e-02 -1.175357e-03
-3.600000e-02 8.800000e-02 -1.270130e-03
-3.600000e-02 9.200000e-02 -1.367926e-03
-3.600000e-02 9.600000e-02 -1.468492e-03
-3.600000e-02 1.000000e-01 -1.571562e-03

-3.200000e-02 -1.000000e-01 -1.030558e-03
-3.200000e-02 -9.600000e-02 -9.900779e-04
-3.200000e-02 -9.200000e-02 -9.469447e-04
-3.200000e-02 -8.800000e-02 -9.016396e-04
-3.200000e-02 -8.400000e-02 -8.546282e-04
-3.200000e-02 -8.000000e-02 -8.063612e-04
-3.200000e-02 -7.600000e-02 -7.572740e-04
-3.200000e-02 -7.200000e-02 -7.077862e-04
-3.200000e-02 -6.800000e-02 -6.583019e-04
-3.200000e-02 -6.400000e-02 -6.092091e-04
-3.200000e-02 -6.000000e-02 -5.608804e-04
-3.200000e-02 -5.600000e-02 -5.136719e-04
-3.200000e-02 -5.200000e-02 -4.679239e-04
-3.200000e-02 -4.800000e-02 -4.239602e-04
-3.200000e-02 -4.400000e-02 -3.820884e-04
-3.200000e-02 -4.000000e-02 -3.425999e-04
-3.200000e-02 -3.600000e-02 -3.057693e-04
-3.200000e-02 -3.200000e-02 -2.718547e-04
-3.200000e-02 -2.800000e-02 -2.410978e-04
-3.200000e-02 -2.400000e-02 -2.137235e-04
-3.200000e-02 -2.000000e-02 -1.899399e-04
-3.200000e-02 -1.600000e-02 -1.699387e-04
-3.200000e-02 -1.200000e-02 -1.538942e-04
-3.200000e-02 -8.000000e-03 -1.419646e-04
-3.200000e-02 -4.000000e-03 -1.342907e-04
-3.200000e-02 0.000000e+00 -1.309969e-04
-3.200000e-02 4.000000e-03 -1.321906e-04
-3.200000e-02 8.000000e-03 -1.379621e-04
-3.200000e-02 1.200000e-02 -1.483855e-04
-3.200000e-02 1.600000e-02 -1.635174e-04
-3.200000e-02 2.000000e-02 -1.833980e-04
-3.200000e-02 2.400000e-02 -2.080510e-04
-3.200000e-02 2.800000e-02 -2.374827e-04
-3.200000e-02 3.200000e-02 -2.716836e-04
-3.200000e-02 3.600000e-02 -3.106267e-04
-3.200000e-02 4.000000e-02 -3.542693e-04
-3.200000e-02 4.400000e-02 -4.025516e-04
-3.200000e-02 4.800000e-02 -4.553978e-04
-3.200000e-02 5.200000e-02 -5.127156e-04
-3.200000e-02 5.600000e-02 -5.743965e-04
-3.200000e-02 6.000000e-02 -6.403160e-04
-3.200000e-02 6.400000e-02 -7.103334e-04
-3.200000e-02 6.800000e-02 -7.842921e-04
-3.200000e-02 7.200000e-02 -8.620198e-04
-3.200000e-02 7.600000e-02 -9.433286e-04
-3.200000e-02 8.000000e-02 -1.028015e-03
-3.200000e-02 8.400000e-02 -1.115860e-03
-3.200000e-02 8.800000e-02 -1.206629e-03
-3.200000e-02 9.200000e-02 -1.300073e-03
-3.200000e-02 9.600000e-02 -1.395928e-03
-3.200000e-02 1.000000e-01 -1.493914e-03

-2.800000e-02 -1.000000e-01 -1.005996e-03
-2.800000e-02 -9.600000e-02 -9.634532e-04
-2.800000e-02 -9.200000e-02 -9.185144e-04
-2.800000e-02 -8.800000e-02 -8.716470e-04
-2.800000e-02 -8.400000e-02 -8.233032e-04
-2.800000e-02 -8.000000e-02 -7.739200e-04
-2.800000e-02 -7.600000e-02 -7.239188e-04
-2.800000e-02 -7.200000e-02 -6.737060e-04
-2.800000e-02 -6.800000e-02 -6.236719e-04
-2.800000e-02 -6.400000e-02 -5.741911e-04
-2.800000e-02 -6.000000e-02 -5.256226e-04
-2.800000e-02 -5.600000e-02 -4.783089e-04
-2.800000e-02 -5.200000e-02 -4.325773e-04
-2.800000e-02 -4.800000e-02 -3.887377e-04
-2.800000e-02 -4.400000e-02 -3.470846e-04
-2.800000e-02 -4.000000e-02 -3.078959e-04
-2.800000e-02 -3.600000e-02 -2.714330e-04
-2.800000e-02 -3.200000e-02 -2.379408e-04
-2.800000e-02 -2.800000e-02 -2.076476e-04
-2.800000e-02 -2.400000e-02 -1.807651e-04
-2.800000e-02 -2.000000e-02 -1.574883e-04
-2.800000e-02 -1.600000e-02 -1.379956e-04
-2.800000e-02 -1.200000e-02 -1.224487e-04
-2.800000e-02 -8.000000e-03 -1.109921e-04
-2.800000e-02 -4.000000e-03 -1.037541e-04
-2.800000e-02 0.000000e+00 -1.008457e-04
-2.800000e-02 4.000000e-03 -1.023613e-04
-2.800000e-02 8.000000e-03 -1.083787e-04
-2.800000e-02 1.200000e-02 -1.189585e-04
-2.800000e-02 1.600000e-02 -1.341449e-04
-2.800000e-02 2.000000e-02 -1.539652e-04
-2.800000e-02 2.400000e-02 -1.784300e-04
-2.800000e-02 2.800000e-02 -2.075332e-04
-2.800000e-02 3.200000e-02 -2.412521e-04
-2.800000e-02 3.600000e-02 -2.795474e-04
-2.800000e-02 4.000000e-02 -3.223634e-04
-2.800000e-02 4.400000e-02 -3.696279e-04
-2.800000e-02 4.800000e-02 -4.212522e-04
-2.800000e-02 5.200000e-02 -4.771318e-04
-2.800000e-02 5.600000e-02 -5.371451e-04
-2.800000e-02 6.000000e-02 -6.011554e-04
-2.800000e-02 6.400000e-02 -6.690093e-04
-2.800000e-02 6.800000e-02 -7.405380e-04
-2.800000e-02 7.200000e-02 -8.155565e-04
-2.800000e-02 7.600000e-02 -8.938644e-04
-2.800000e-02 8.000000e-02 -9.752460e-04
-2.800000e-02 8.400000e-02 -1.059470e-03
-2.800000e-02 8.800000e-02 -1.146289e-03
-2.800000e-02 9.200000e-02 -1.235442e-03
-2.800000e-02 9.600000e-02 -1.326652e-03
-2.800000e-02 1.000000e-01 -1.419629e-03

-2.400000e-02 -1.000000e-01 -9.897325e-04
-2.400000e-02 -9.600000e-02 -9.448608e-04
-2.400000e-02 -9.200000e-02 -8.978571e-04
-2.400000e-02 -8.800000e-02 -8.491747e-04
-2.400000e-02 -8.400000e-02 -7.992523e-04
-2.400000e-02 -8.000000e-02 -7.485132e-04
-2.400000e-02 -7.600000e-02 -6.973656e-04
-2.400000e-02 -7.200000e-02 -6.462019e-04
-2.400000e-02 -6.800000e-02 -5.953991e-04
-2.400000e-02 -6.400000e-02 -5.453185e-04
-2.400000e-02 -6.000000e-02 -4.963053e-04
-2.400000e-02 -5.600000e-02 -4.486892e-04
-2.400000e-02 -5.200000e-02 -4.027831e-04
-2.400000e-02 -4.800000e-02 -3.588845e-04
-2.400000e-02 -4.400000e-02 -3.172742e-04
-2.400000e-02 -4.000000e-02 -2.782168e-04
-2.400000e-02 -3.600000e-02 -2.419605e-04
-2.400000e-02 -3.200000e-02 -2.087368e-04
-2.400000e-02 -2.800000e-02 -1.787611e-04
-2.400000e-02 -2.400000e-02 -1.522317e-04
-2.400000e-02 -2.000000e-02 -1.293306e-04
-2.400000e-02 -1.600000e-02 -1.102230e-04
-2.400000e-02 -1.200000e-02 -9.505735e-05
-2.400000e-02 -8.000000e-03 -8.396536e-05
-2.400000e-02 -4.000000e-03 -7.706207e-05
-2.400000e-02 0.000000e+00 -7.444564e-05
-2.400000e-02 4.000000e-03 -7.619765e-05
-2.400000e-02 8.000000e-03 -8.238263e-05
-2.400000e-02 1.200000e-02 -9.304852e-05
-2.400000e-02 1.600000e-02 -1.082266e-04
-2.400000e-02 2.000000e-02 -1.279310e-04
-2.400000e-02 2.400000e-02 -1.521598e-04
-2.400000e-02 2.800000e-02 -1.808942e-04
-2.400000e-02 3.200000e-02 -2.140983e-04
-2.400000e-02 3.600000e-02 -2.517205e-04
-2.400000e-02 4.000000e-02 -2.936921e-04
-2.400000e-02 4.400000e-02 -3.399283e-04
-2.400000e-02 4.800000e-02 -3.903277e-04
-2.400000e-02 5.200000e-02 -4.447730e-04
-2.400000e-02 5.600000e-02 -5.031304e-04
-2.400000e-02 6.000000e-02 -5.652500e-04
-2.400000e-02 6.400000e-02 -6.309665e-04
-2.400000e-02 6.800000e-02 -7.000980e-04
-2.400000e-02 7.200000e-02 -7.724473e-04
-2.400000e-02 7.600000e-02 -8.478014e-04
-2.400000e-02 8.000000e-02 -9.259318e-04
-2.400000e-02 8.400000e-02 -1.006595e-03
-2.400000e-02 8.800000e-02 -1.089532e-03
-2.400000e-02 9.200000e-02 -1.174468e-03
-2.400000e-02 9.600000e-02 -1.261115e-03
-2.400000e-02 1.000000e-01 -1.349168e-03

-2.000000e-02 -1.000000e-01 -9.815629e-04
-2.000000e-02 -9.600000e-02 -9.341093e-04
-2.000000e-02 -9.200000e-02 -8.847937e-04
-2.000000e-02 -8.800000e-02 -8.340560e-04
-2.000000e-02 -8.400000e-02 -7.823213e-04
-2.000000e-02 -8.000000e-02 -7.299994e-04
-2.000000e-02 -7.600000e-02 -6.774851e-04
-2.000000e-02 -7.200000e-02 -6.251573e-04
-2.000000e-02 -6.800000e-02 -5.733796e-04
-2.000000e-02 -6.400000e-02 -5.224998e-04
-2.000000e-02 -6.000000e-02 -4.728498e-04
-2.000000e-02 -5.600000e-02 -4.247460e-04
-2.000000e-02 -5.200000e-02 -3.784880e-04
-2.000000e-02 -4.800000e-02 -3.343598e-04
-2.000000e-02 -4.400000e-02 -2.926292e-04
-2.000000e-02 -4.000000e-02 -2.535472e-04
-2.000000e-02 -3.600000e-02 -2.173491e-04
-2.000000e-02 -3.200000e-02 -1.842531e-04
-2.000000e-02 -2.800000e-02 -1.544614e-04
-2.000000e-02 -2.400000e-02 -1.281592e-04
-2.000000e-02 -2.000000e-02 -1.055154e-04
-2.000000e-02 -1.600000e-02 -8.668200e-05
-2.000000e-02 -1.200000e-02 -7.179439e-05
-2.000000e-02 -8.000000e-03 -6.097145e-05
-2.000000e-02 -4.000000e-03 -5.431497e-05
-2.000000e-02 0.000000e+00 -5.191034e-05
-2.000000e-02 4.000000e-03 -5.382585e-05
-2.000000e-02 8.000000e-03 -6.011339e-05
-2.000000e-02 1.200000e-02 -7.080776e-05
-2.000000e-02 1.600000e-02 -8.592742e-05
-2.000000e-02 2.000000e-02 -1.054738e-04
-2.000000e-02 2.400000e-02 -1.294320e-04
-2.000000e-02 2.800000e-02 -1.577701e-04
-2.000000e-02 3.200000e-02 -1.904401e-04
-2.000000e-02 3.600000e-02 -2.273770e-04
-2.000000e-02 4.000000e-02 -2.684995e-04
-2.000000e-02 4.400000e-02 -3.137101e-04
-2.000000e-02 4.800000e-02 -3.628947e-04
-2.000000e-02 5.200000e-02 -4.159232e-04
-2.000000e-02 5.600000e-02 -4.726493e-04
-2.000000e-02 6.000000e-02 -5.329105e-04
-2.000000e-02 6.400000e-02 -5.965285e-04
-2.000000e-02 6.800000e-02 -6.633091e-04
-2.000000e-02 7.200000e-02 -7.330425e-04
-2.000000e-02 7.600000e-02 -8.055030e-04
-2.000000e-02 8.000000e-02 -8.804498e-04
-2.000000e-02 8.400000e-02 -9.576265e-04
-2.000000e-02 8.800000e-02 -1.036762e-03
-2.000000e-02 9.200000e-02 -1.117568e-03
-2.000000e-02 9.600000e-02 -1.199746e-03
-2.000000e-02 1.000000e-01 -1.282977e-03

-1.600000e-02 -1.000000e-01 -9.812660e-04
-1.600000e-02 -9.600000e-02 -9.309895e-04
-1.600000e-02 -9.200000e-02 -8.791275e-04
-1.600000e-02 -8.800000e-02 -8.261067e-04
-1.600000e-02 -8.400000e-02 -7.723386e-04
-1.600000e-02 -8.000000e-02 -7.182196e-04
-1.600000e-02 -7.600000e-02 -6.641310e-04
-1.600000e-02 -7.200000e-02 -6.104384e-04
-1.600000e-02 -6.800000e-02 -5.574921e-04
-1.600000e-02 -6.400000e-02 -5.056265e-04
-1.600000e-02 -6.000000e-02 -4.551603e-04
-1.600000e-02 -5.600000e-02 -4.063963e-04
-1.600000e-02 -5.200000e-02 -3.596213e-04
-1.600000e-02 -4.800000e-02 -3.151058e-04
-1.600000e-02 -4.400000e-02 -2.731044e-04
-1.600000e-02 -4.000000e-02 -2.338550e-04
-1.600000e-02 -3.600000e-02 -1.975794e-04
-1.600000e-02 -3.200000e-02 -1.644831e-04
-1.600000e-02 -2.800000e-02 -1.347547e-04
-1.600000e-02 -2.400000e-02 -1.085666e-04
-1.600000e-02 -2.000000e-02 -8.607452e-05
-1.600000e-02 -1.600000e-02 -6.741744e-05
-1.600000e-02 -1.200000e-02 -5.271766e-05
-1.600000e-02 -8.000000e-03 -4.208107e-05
-1.600000e-02 -4.000000e-03 -3.559637e-05
-1.600000e-02 0.000000e+00 -3.333608e-05
-1.600000e-02 4.000000e-03 -3.535538e-05
-1.600000e-02 8.000000e-03 -4.169323e-05
-1.600000e-02 1.200000e-02 -5.237177e-05
-1.600000e-02 1.600000e-02 -6.739620e-05
-1.600000e-02 2.000000e-02 -8.675534e-05
-1.600000e-02 2.400000e-02 -1.104212e-04
-1.600000e-02 2.800000e-02 -1.383491e-04
-1.600000e-02 3.200000e-02 -1.704782e-04
-1.600000e-02 3.600000e-02 -2.067307e-04
-1.600000e-02 4.000000e-02 -2.470125e-04
-1.600000e-02 4.400000e-02 -2.912135e-04
-1.600000e-02 4.800000e-02 -3.392067e-04
-1.600000e-02 5.200000e-02 -3.908492e-04
-1.600000e-02 5.600000e-02 -4.459819e-04
-1.600000e-02 6.000000e-02 -5.044299e-04
-1.600000e-02 6.400000e-02 -5.660020e-04
-1.600000e-02 6.800000e-02 -6.304913e-04
-1.600000e-02 7.200000e-02 -6.976755e-04
-1.600000e-02 7.600000e-02 -7.673162e-04
-1.600000e-02 8.000000e-02 -8.391597e-04
-1.600000e-02 8.400000e-02 -9.129375e-04
-1.600000e-02 8.800000e-02 -9.883651e-04
-1.600000e-02 9.200000e-02 -1.065144e-03
-1.600000e-02 9.600000e-02 -1.142959e-03
-1.600000e-02 1.000000e-01 -1.221482e-03

-1.200000e-02 -1.000000e-01 -9.886021e-04
-1.200000e-02 -9.600000e-02 -9.352745e-04
-1.200000e-02 -9.200000e-02 -8.806444e-04
-1.200000e-02 -8.800000e-02 -8.251253e-04
-1.200000e-02 -8.400000e-02 -7.691153e-04
-1.200000e-02 -8.000000e-02 -7.129974e-04
-1.200000e-02 -7.600000e-02 -6.571396e-04
-1.200000e-02 -7.200000e-02 -6.018942e-04
-1.200000e-02 -6.800000e-02 -5.475983e-04
-1.200000e-02 -6.400000e-02 -4.945731e-04
-1.200000e-02 -6.000000e-02 -4.431239e-04
-1.200000e-02 -5.600000e-02 -3.935403e-04
-1.200000e-02 -5.200000e-02 -3.460959e-04
-1.200000e-02 -4.800000e-02 -3.010482e-04
-1.200000e-02 -4.400000e-02 -2.586382e-04
-1.200000e-02 -4.000000e-02 -2.190910e-04
-1.200000e-02 -3.600000e-02 -1.826153e-04
-1.200000e-02 -3.200000e-02 -1.494032e-04
-1.200000e-02 -2.800000e-02 -1.196305e-04
-1.200000e-02 -2.400000e-02 -9.345637e-05
-1.200000e-02 -2.000000e-02 -7.102346e-05
-1.200000e-02 -1.600000e-02 -5.245759e-05
-1.200000e-02 -1.200000e-02 -3.786839e-05
-1.200000e-02 -8.000000e-03 -2.734827e-05
-1.200000e-02 -4.000000e-03 -2.097334e-05
-1.200000e-02 0.000000e+00 -1.880280e-05
-1.200000e-02 4.000000e-03 -2.087911e-05
-1.200000e-02 8.000000e-03 -2.722831e-05
-1.200000e-02 1.200000e-02 -3.785944e-05
-1.200000e-02 1.600000e-02 -5.276487e-05
-1.200000e-02 2.000000e-02 -7.192045e-05
-1.200000e-02 2.400000e-02 -9.528532e-05
-1.200000e-02 2.800000e-02 -1.228022e-04
-1.200000e-02 3.200000e-02 -1.543968e-04
-1.200000e-02 3.600000e-02 -1.899792e-04
-1.200000e-02 4.000000e-02 -2.294421e-04
-1.200000e-02 4.400000e-02 -2.726623e-04
-1.200000e-02 4.800000e-02 -3.195005e-04
-1.200000e-02 5.200000e-02 -3.698008e-04
-1.200000e-02 5.600000e-02 -4.233914e-04
-1.200000e-02 6.000000e-02 -4.800845e-04
-1.200000e-02 6.400000e-02 -5.396763e-04
-1.200000e-02 6.800000e-02 -6.019473e-04
-1.200000e-02 7.200000e-02 -6.666620e-04
-1.200000e-02 7.600000e-02 -7.335698e-04
-1.200000e-02 8.000000e-02 -8.024041e-04
-1.200000e-02 8.400000e-02 -8.728835e-04
-1.200000e-02 8.800000e-02 -9.447114e-04
-1.200000e-02 9.200000e-02 -1.017576e-03
-1.200000e-02 9.600000e-02 -1.091150e-03
-1.200000e-02 1.000000e-01 -1.165092e-03

-8.000000e-03 -1.000000e-01 -1.003314e-03
-8.000000e-03 -9.600000e-02 -9.467199e-04
-8.000000e-03 -9.200000e-02 -8.891127e-04
-8.000000e-03 -8.800000e-02 -8.308927e-04
-8.000000e-03 -8.400000e-02 -7.724447e-04
-8.000000e-03 -8.000000e-02 -7.141390e-04
-8.000000e-03 -7.600000e-02 -6.563298e-04
-8.000000e-03 -7.200000e-02 -5.993566e-04
-8.000000e-03 -6.800000e-02 -5.435429e-04
-8.000000e-03 -6.400000e-02 -4.891969e-04
-8.000000e-03 -6.000000e-02 -4.366107e-04
-8.000000e-03 -5.600000e-02 -3.860607e-04
-8.000000e-03 -5.200000e-02 -3.378075e-04
-8.000000e-03 -4.800000e-02 -2.920952e-04
-8.000000e-03 -4.400000e-02 -2.491520e-04
-8.000000e-03 -4.000000e-02 -2.091897e-04
-8.000000e-03 -3.600000e-02 -1.724039e-04
-8.000000e-03 -3.200000e-02 -1.389737e-04
-8.000000e-03 -2.800000e-02 -1.090618e-04
-8.000000e-03 -2.400000e-02 -8.281423e-05
-8.000000e-03 -2.000000e-02 -6.036073e-05
-8.000000e-03 -1.600000e-02 -4.181416e-05
-8.000000e-03 -1.200000e-02 -2.727092e-05
-8.000000e-03 -8.000000e-03 -1.681055e-05
-8.000000e-03 -4.000000e-03 -1.049619e-05
-8.000000e-03 0.000000e+00 -8.374040e-06
-8.000000e-03 4.000000e-03 -1.047370e-05
-8.000000e-03 8.000000e-03 -1.680794e-05
-8.000000e-03 1.200000e-02 -2.737317e-05
-8.000000e-03 1.600000e-02 -4.214870e-05
-8.000000e-03 2.000000e-02 -6.109755e-05
-8.000000e-03 2.400000e-02 -8.416598e-05
-8.000000e-03 2.800000e-02 -1.112835e-04
-8.000000e-03 3.200000e-02 -1.423637e-04
-8.000000e-03 3.600000e-02 -1.773028e-04
-8.000000e-03 4.000000e-02 -2.159814e-04
-8.000000e-03 4.400000e-02 -2.582631e-04
-8.000000e-03 4.800000e-02 -3.039958e-04
-8.000000e-03 5.200000e-02 -3.530108e-04
-8.000000e-03 5.600000e-02 -4.051236e-04
-8.000000e-03 6.000000e-02 -4.601335e-04
-8.000000e-03 6.400000e-02 -5.178237e-04
-8.000000e-03 6.800000e-02 -5.779622e-04
-8.000000e-03 7.200000e-02 -6.403006e-04
-8.000000e-03 7.600000e-02 -7.045755e-04
-8.000000e-03 8.000000e-02 -7.705076e-04
-8.000000e-03 8.400000e-02 -8.378028e-04
-8.000000e-03 8.800000e-02 -9.061515e-04
-8.000000e-03 9.200000e-02 -9.752292e-04
-8.000000e-03 9.600000e-02 -1.044696e-03
-8.000000e-03 1.000000e-01 -1.114199e-03

-4.000000e-03 -1.000000e-01 -1.025127e-03
-4.000000e-03 -9.600000e-02 -9.650634e-04
-4.000000e-03 -9.200000e-02 -9.042827e-04
-4.000000e-03 -8.800000e-02 -8.431721e-04
-4.000000e-03 -8.400000e-02 -7.821035e-04
-4.000000e-03 -8.000000e-02 -7.214336e-04
-4.000000e-03 -7.600000e-02 -6.615038e-04
-4.000000e-03 -7.200000e-02 -6.026400e-04
-4.000000e-03 -6.800000e-02 -5.451533e-04
-4.000000e-03 -6.400000e-02 -4.893381e-04
-4.000000e-03 -6.000000e-02 -4.354738e-04
-4.000000e-03 -5.600000e-02 -3.838238e-04
-4.000000e-03 -5.200000e-02 -3.346349e-04
-4.000000e-03 -4.800000e-02 -2.881388e-04
-4.000000e-03 -4.400000e-02 -2.445504e-04
-4.000000e-03 -4.000000e-02 -2.040685e-04
-4.000000e-03 -3.600000e-02 -1.668756e-04
-4.000000e-03 -3.200000e-02 -1.331378e-04
-4.000000e-03 -2.800000e-02 -1.030047e-04
-4.000000e-03 -2.400000e-02 -7.660939e-05
-4.000000e-03 -2.000000e-02 -5.406851e-05
-4.000000e-03 -1.600000e-02 -3.548199e-05
-4.000000e-03 -1.200000e-02 -2.093313e-05
-4.000000e-03 -8.000000e-03 -1.048880e-05
-4.000000e-03 -4.000000e-03 -4.198660e-06
-4.000000e-03 0.000000e+00 -2.096390e-06
-4.000000e-03 4.000000e-03 -4.198359e-06
-4.000000e-03 8.000000e-03 -1.050468e-05
-4.000000e-03 1.200000e-02 -2.099840e-05
-4.000000e-03 1.600000e-02 -3.564627e-05
-4.000000e-03 2.000000e-02 -5.439829e-05
-4.000000e-03 2.400000e-02 -7.718760e-05
-4.000000e-03 2.800000e-02 -1.039311e-04
-4.000000e-03 3.200000e-02 -1.345291e-04
-4.000000e-03 3.600000e-02 -1.688653e-04
-4.000000e-03 4.000000e-02 -2.068071e-04
-4.000000e-03 4.400000e-02 -2.482055e-04
-4.000000e-03 4.800000e-02 -2.928954e-04
-4.000000e-03 5.200000e-02 -3.406952e-04
-4.000000e-03 5.600000e-02 -3.914074e-04
-4.000000e-03 6.000000e-02 -4.448187e-04
-4.000000e-03 6.400000e-02 -5.006992e-04
-4.000000e-03 6.800000e-02 -5.588042e-04
-4.000000e-03 7.200000e-02 -6.188724e-04
-4.000000e-03 7.600000e-02 -6.806276e-04
-4.000000e-03 8.000000e-02 -7.437778e-04
-4.000000e-03 8.400000e-02 -8.080158e-04
-4.000000e-03 8.800000e-02 -8.730191e-04
-4.000000e-03 9.200000e-02 -9.384506e-04
-4.000000e-03 9.600000e-02 -1.003958e-03
-4.000000e-03 1.000000e-01 -1.069175e-03

0.000000e+00 -1.000000e-01 -1.053749e-03
0.000000e+00 -9.600000e-02 -9.900250e-04
0.000000e+00 -9.200000e-02 -9.258874e-04
0.000000e+00 -8.800000e-02 -8.617094e-04
0.000000e+00 -8.400000e-02 -7.978499e-04
0.000000e+00 -8.000000e-02 -7.346525e-04
0.000000e+00 -7.600000e-02 -6.724455e-04
0.000000e+00 -7.200000e-02 -6.115421e-04
0.000000e+00 -6.800000e-02 -5.522395e-04
0.000000e+00 -6.400000e-02 -4.948200e-04
0.000000e+00 -6.000000e-02 -4.395493e-04
0.000000e+00 -5.600000e-02 -3.866779e-04
0.000000e+00 -5.200000e-02 -3.364399e-04
0.000000e+00 -4.800000e-02 -2.890536e-04
0.000000e+00 -4.400000e-02 -2.447211e-04
0.000000e+00 -4.000000e-02 -2.036280e-04
0.000000e+00 -3.600000e-02 -1.659439e-04
0.000000e+00 -3.200000e-02 -1.318219e-04
0.000000e+00 -2.800000e-02 -1.013986e-04
0.000000e+00 -2.400000e-02 -7.479404e-05
0.000000e+00 -2.000000e-02 -5.211195e-05
0.000000e+00 -1.600000e-02 -3.343929e-05
0.000000e+00 -1.200000e-02 -1.884642e-05
0.000000e+00 -8.000000e-03 -8.386984e-06
0.000000e+00 -4.000000e-03 -2.097972e-06
0.000000e+00 0.000000e+00 5.820766e-11
0.000000e+00 4.000000e-03 -2.096438e-06
0.000000e+00 8.000000e-03 -8.374460e-06
0.000000e+00 1.200000e-02 -1.880433e-05
0.000000e+00 1.600000e-02 -3.333961e-05
0.000000e+00 2.000000e-02 -5.191739e-05
0.000000e+00 2.400000e-02 -7.445801e-05
0.000000e+00 2.800000e-02 -1.008655e-04
0.000000e+00 3.200000e-02 -1.310269e-04
0.000000e+00 3.600000e-02 -1.648134e-04
0.000000e+00 4.000000e-02 -2.020792e-04
0.000000e+00 4.400000e-02 -2.426624e-04
0.000000e+00 4.800000e-02 -2.863850e-04
0.000000e+00 5.200000e-02 -3.330525e-04
0.000000e+00 5.600000e-02 -3.824545e-04
0.000000e+00 6.000000e-02 -4.343647e-04
0.000000e+00 6.400000e-02 -4.885406e-04
0.000000e+00 6.800000e-02 -5.447241e-04
0.000000e+00 7.200000e-02 -6.026413e-04
0.000000e+00 7.600000e-02 -6.620029e-04
0.000000e+00 8.000000e-02 -7.225042e-04
0.000000e+00 8.400000e-02 -7.838249e-04
0.000000e+00 8.800000e-02 -8.456299e-04
0.000000e+00 9.200000e-02 -9.075689e-04
0.000000e+00 9.600000e-02 -9.692769e-04
0.000000e+00 1.000000e-01 -1.030374e-03

4.000000e-03 -1.000000e-01 -1.088867e-03
4.000000e-03 -9.600000e-02 -1.021307e-03
4.000000e-03 -9.200000e-02 -9.536420e-04
4.000000e-03 -8.800000e-02 -8.862327e-04
4.000000e-03 -8.400000e-02 -8.194252e-04
4.000000e-03 -8.000000e-02 -7.535500e-04
4.000000e-03 -7.600000e-02 -6.889224e-04
4.000000e-03 -7.200000e-02 -6.258425e-04
4.000000e-03 -6.800000e-02 -5.645948e-04
4.000000e-03 -6.400000e-02 -5.054483e-04
4.000000e-03 -6.000000e-02 -4.486560e-04
4.000000e-03 -5.600000e-02 -3.944554e-04
4.000000e-03 -5.200000e-02 -3.430675e-04
4.000000e-03 -4.800000e-02 -2.946975e-04
4.000000e-03 -4.400000e-02 -2.495348e-04
4.000000e-03 -4.000000e-02 -2.077519e-04
4.000000e-03 -3.600000e-02 -1.695055e-04
4.000000e-03 -3.200000e-02 -1.349357e-04
4.000000e-03 -2.800000e-02 -1.041661e-04
4.000000e-03 -2.400000e-02 -7.730387e-05
4.000000e-03 -2.000000e-02 -5.443965e-05
4.000000e-03 -1.600000e-02 -3.564755e-05
4.000000e-03 -1.200000e-02 -2.098494e-05
4.000000e-03 -8.000000e-03 -1.049260e-05
4.000000e-03 -4.000000e-03 -4.194453e-06
4.000000e-03 0.000000e+00 -2.098049e-06
4.000000e-03 4.000000e-03 -4.194036e-06
4.000000e-03 8.000000e-03 -1.045665e-05
4.000000e-03 1.200000e-02 -2.084295e-05
4.000000e-03 1.600000e-02 -3.529376e-05
4.000000e-03 2.000000e-02 -5.373315e-05
4.000000e-03 2.400000e-02 -7.606845e-05
4.000000e-03 2.800000e-02 -1.021908e-04
4.000000e-03 3.200000e-02 -1.319743e-04
4.000000e-03 3.600000e-02 -1.652770e-04
4.000000e-03 4.000000e-02 -2.019403e-04
4.000000e-03 4.400000e-02 -2.417894e-04
4.000000e-03 4.800000e-02 -2.846332e-04
4.000000e-03 5.200000e-02 -3.302645e-04
4.000000e-03 5.600000e-02 -3.784596e-04
4.000000e-03 6.000000e-02 -4.289793e-04
4.000000e-03 6.400000e-02 -4.815682e-04
4.000000e-03 6.800000e-02 -5.359551e-04
4.000000e-03 7.200000e-02 -5.918534e-04
4.000000e-03 7.600000e-02 -6.489608e-04
4.000000e-03 8.000000e-02 -7.069591e-04
4.000000e-03 8.400000e-02 -7.655157e-04
4.000000e-03 8.800000e-02 -8.242821e-04
4.000000e-03 9.200000e-02 -8.828952e-04
4.000000e-03 9.600000e-02 -9.409768e-04
4.000000e-03 1.000000e-01 -9.981343e-04

8.000000e-03 -1.000000e-01 -1.130155e-03
8.000000e-03 -9.600000e-02 -1.058594e-03
8.000000e-03 -9.200000e-02 -9.872440e-04
8.000000e-03 -8.800000e-02 -9.164527e-04
8.000000e-03 -8.400000e-02 -8.465529e-04
8.000000e-03 -8.000000e-02 -7.778625e-04
8.000000e-03 -7.600000e-02 -7.106838e-04
8.000000e-03 -7.200000e-02 -6.453040e-04
8.000000e-03 -6.800000e-02 -5.819948e-04
8.000000e-03 -6.400000e-02 -5.210121e-04
8.000000e-03 -6.000000e-02 -4.625959e-04
8.000000e-03 -5.600000e-02 -4.069709e-04
8.000000e-03 -5.200000e-02 -3.543453e-04
8.000000e-03 -4.800000e-02 -3.049114e-04
8.000000e-03 -4.400000e-02 -2.588455e-04
8.000000e-03 -4.000000e-02 -2.163072e-04
8.000000e-03 -3.600000e-02 -1.774403e-04
8.000000e-03 -3.200000e-02 -1.423720e-04
8.000000e-03 -2.800000e-02 -1.112131e-04
8.000000e-03 -2.400000e-02 -8.405768e-05
8.000000e-03 -2.000000e-02 -6.098353e-05
8.000000e-03 -1.600000e-02 -4.205169e-05
8.000000e-03 -1.200000e-02 -2.730671e-05
8.000000e-03 -8.000000e-03 -1.677631e-05
8.000000e-03 -4.000000e-03 -1.047175e-05
8.000000e-03 0.000000e+00 -8.387405e-06
8.000000e-03 4.000000e-03 -1.050099e-05
8.000000e-03 8.000000e-03 -1.677373e-05
8.000000e-03 1.200000e-02 -2.714982e-05
8.000000e-03 1.600000e-02 -4.155717e-05
8.000000e-03 2.000000e-02 -5.990677e-05
8.000000e-03 2.400000e-02 -8.209310e-05
8.000000e-03 2.800000e-02 -1.079941e-04
8.000000e-03 3.200000e-02 -1.374712e-04
8.000000e-03 3.600000e-02 -1.703691e-04
8.000000e-03 4.000000e-02 -2.065165e-04
8.000000e-03 4.400000e-02 -2.457256e-04
8.000000e-03 4.800000e-02 -2.877921e-04
8.000000e-03 5.200000e-02 -3.324957e-04
8.000000e-03 5.600000e-02 -3.796001e-04
8.000000e-03 6.000000e-02 -4.288528e-04
8.000000e-03 6.400000e-02 -4.799853e-04
8.000000e-03 6.800000e-02 -5.327136e-04
8.000000e-03 7.200000e-02 -5.867380e-04
8.000000e-03 7.600000e-02 -6.417428e-04
8.000000e-03 8.000000e-02 -6.973974e-04
8.000000e-03 8.400000e-02 -7.533555e-04
8.000000e-03 8.800000e-02 -8.092559e-04
8.000000e-03 9.200000e-02 -8.647224e-04
8.000000e-03 9.600000e-02 -9.193637e-04
8.000000e-03 1.000000e-01 -9.727741e-04

1.200000e-02 -1.000000e-01 -1.177264e-03
1.200000e-02 -9.600000e-02 -1.101552e-03
1.200000e-02 -9.200000e-02 -1.026373e-03
1.200000e-02 -8.800000e-02 -9.520620e-04
1.200000e-02 -8.400000e-02 -8.789393e-04
1.200000e-02 -8.000000e-02 -8.073093e-04
1.200000e-02 -7.600000e-02 -7.374623e-04
1.200000e-02 -7.200000e-02 -6.696722e-04
1.200000e-02 -6.800000e-02 -6.041980e-04
1.200000e-02 -6.400000e-02 -5.412827e-04
1.200000e-02 -6.000000e-02 -4.811536e-04
1.200000e-02 -5.600000e-02 -4.240225e-04
1.200000e-02 -5.200000e-02 -3.700844e-04
1.200000e-02 -4.800000e-02 -3.195192e-04
1.200000e-02 -4.400000e-02 -2.724901e-04
1.200000e-02 -4.000000e-02 -2.291439e-04
1.200000e-02 -3.600000e-02 -1.896115e-04
1.200000e-02 -3.200000e-02 -1.540071e-04
1.200000e-02 -2.800000e-02 -1.224288e-04
1.200000e-02 -2.400000e-02 -9.495760e-05
1.200000e-02 -2.000000e-02 -7.165857e-05
1.200000e-02 -1.600000e-02 -5.257977e-05
1.200000e-02 -1.200000e-02 -3.775274e-05
1.200000e-02 -8.000000e-03 -2.719237e-05
1.200000e-02 -4.000000e-03 -2.089689e-05
1.200000e-02 0.000000e+00 -1.884786e-05
1.200000e-02 4.000000e-03 -2.101006e-05
1.200000e-02 8.000000e-03 -2.733152e-05
1.200000e-02 1.200000e-02 -3.774376e-05
1.200000e-02 1.600000e-02 -5.216161e-05
1.200000e-02 2.000000e-02 -7.048294e-05
1.200000e-02 2.400000e-02 -9.258943e-05
1.200000e-02 2.800000e-02 -1.183460e-04
1.200000e-02 3.200000e-02 -1.476008e-04
1.200000e-02 3.600000e-02 -1.801860e-04
1.200000e-02 4.000000e-02 -2.159169e-04
1.200000e-02 4.400000e-02 -2.545928e-04
1.200000e-02 4.800000e-02 -2.959962e-04
1.200000e-02 5.200000e-02 -3.398940e-04
1.200000e-02 5.600000e-02 -3.860365e-04
1.200000e-02 6.000000e-02 -4.341583e-04
1.200000e-02 6.400000e-02 -4.839780e-04
1.200000e-02 6.800000e-02 -5.351984e-04
1.200000e-02 7.200000e-02 -5.875064e-04
1.200000e-02 7.600000e-02 -6.405737e-04
1.200000e-02 8.000000e-02 -6.940559e-04
1.200000e-02 8.400000e-02 -7.475943e-04
1.200000e-02 8.800000e-02 -8.008142e-04
1.200000e-02 9.200000e-02 -8.533261e-04
1.200000e-02 9.600000e-02 -9.047258e-04
1.200000e-02 1.000000e-01 -9.545942e-04

1.600000e-02 -1.000000e-01 -1.229832e-03
1.600000e-02 -9.600000e-02 -1.149831e-03
1.600000e-02 -9.200000e-02 -1.070691e-03
1.600000e-02 -8.800000e-02 -9.927363e-04
1.600000e-02 -8.400000e-02 -9.162724e-04
1.600000e-02 -8.000000e-02 -8.415923e-04
1.600000e-02 -7.600000e-02 -7.689728e-04
1.600000e-02 -7.200000e-02 -6.986752e-04
1.600000e-02 -6.800000e-02 -6.309458e-04
1.600000e-02 -6.400000e-02 -5.660148e-04
1.600000e-02 -6.000000e-02 -5.040968e-04
1.600000e-02 -5.600000e-02 -4.453905e-04
1.600000e-02 -5.200000e-02 -3.900786e-04
1.600000e-02 -4.800000e-02 -3.383279e-04
1.600000e-02 -4.400000e-02 -2.902886e-04
1.600000e-02 -4.000000e-02 -2.460950e-04
1.600000e-02 -3.600000e-02 -2.058651e-04
1.600000e-02 -3.200000e-02 -1.697002e-04
1.600000e-02 -2.800000e-02 -1.376854e-04
1.600000e-02 -2.400000e-02 -1.098891e-04
1.600000e-02 -2.000000e-02 -8.636337e-05
1.600000e-02 -1.600000e-02 -6.714320e-05
1.600000e-02 -1.200000e-02 -5.224744e-05
1.600000e-02 -8.000000e-03 -4.167804e-05
1.600000e-02 -4.000000e-03 -3.542038e-05
1.600000e-02 0.000000e+00 -3.344289e-05
1.600000e-02 4.000000e-03 -3.569753e-05
1.600000e-02 8.000000e-03 -4.211936e-05
1.600000e-02 1.200000e-02 -5.262696e-05
1.600000e-02 1.600000e-02 -6.712200e-05
1.600000e-02 2.000000e-02 -8.548955e-05
1.600000e-02 2.400000e-02 -1.075983e-04
1.600000e-02 2.800000e-02 -1.332999e-04
1.600000e-02 3.200000e-02 -1.624299e-04
1.600000e-02 3.600000e-02 -1.948069e-04
1.600000e-02 4.000000e-02 -2.302335e-04
1.600000e-02 4.400000e-02 -2.684958e-04
1.600000e-02 4.800000e-02 -3.093632e-04
1.600000e-02 5.200000e-02 -3.525895e-04
1.600000e-02 5.600000e-02 -3.979120e-04
1.600000e-02 6.000000e-02 -4.450521e-04
1.600000e-02 6.400000e-02 -4.937152e-04
1.600000e-02 6.800000e-02 -5.435909e-04
1.600000e-02 7.200000e-02 -5.943531e-04
1.600000e-02 7.600000e-02 -6.456601e-04
1.600000e-02 8.000000e-02 -6.971546e-04
1.600000e-02 8.400000e-02 -7.484644e-04
1.600000e-02 8.800000e-02 -7.992016e-04
1.600000e-02 9.200000e-02 -8.489638e-04
1.600000e-02 9.600000e-02 -8.973332e-04
1.600000e-02 1.000000e-01 -9.438776e-04

2.000000e-02 -1.000000e-01 -1.287475e-03
2.000000e-02 -9.600000e-02 -1.203061e-03
2.000000e-02 -9.200000e-02 -1.119844e-03
2.000000e-02 -8.800000e-02 -1.038133e-03
2.000000e-02 -8.400000e-02 -9.582239e-04
2.000000e-02 -8.000000e-02 -8.803958e-04
2.000000e-02 -7.600000e-02 -8.049127e-04
2.000000e-02 -7.200000e-02 -7.320239e-04
2.000000e-02 -6.800000e-02 -6.619623e-04
2.000000e-02 -6.400000e-02 -5.949457e-04
2.000000e-02 -6.000000e-02 -5.311760e-04
2.000000e-02 -5.600000e-02 -4.708390e-04
2.000000e-02 -5.200000e-02 -4.141049e-04
2.000000e-02 -4.800000e-02 -3.611274e-04
2.000000e-02 -4.400000e-02 -3.120445e-04
2.000000e-02 -4.000000e-02 -2.669772e-04
2.000000e-02 -3.600000e-02 -2.260308e-04
2.000000e-02 -3.200000e-02 -1.892938e-04
2.000000e-02 -2.800000e-02 -1.568387e-04
2.000000e-02 -2.400000e-02 -1.287208e-04
2.000000e-02 -2.000000e-02 -1.049793e-04
2.000000e-02 -1.600000e-02 -8.563662e-05
2.000000e-02 -1.200000e-02 -7.069864e-05
2.000000e-02 -8.000000e-03 -6.015420e-05
2.000000e-02 -4.000000e-03 -5.397575e-05
2.000000e-02 0.000000e+00 -5.211910e-05
2.000000e-02 4.000000e-03 -5.452291e-05
2.000000e-02 8.000000e-03 -6.110963e-05
2.000000e-02 1.200000e-02 -7.178464e-05
2.000000e-02 1.600000e-02 -8.643674e-05
2.000000e-02 2.000000e-02 -1.049378e-04
2.000000e-02 2.400000e-02 -1.271436e-04
2.000000e-02 2.800000e-02 -1.528929e-04
2.000000e-02 3.200000e-02 -1.820078e-04
2.000000e-02 3.600000e-02 -2.142944e-04
2.000000e-02 4.000000e-02 -2.495417e-04
2.000000e-02 4.400000e-02 -2.875226e-04
2.000000e-02 4.800000e-02 -3.279940e-04
2.000000e-02 5.200000e-02 -3.706959e-04
2.000000e-02 5.600000e-02 -4.153529e-04
2.000000e-02 6.000000e-02 -4.616730e-04
2.000000e-02 6.400000e-02 -5.093483e-04
2.000000e-02 6.800000e-02 -5.580553e-04
2.000000e-02 7.200000e-02 -6.074548e-04
2.000000e-02 7.600000e-02 -6.571916e-04
2.000000e-02 8.000000e-02 -7.068954e-04
2.000000e-02 8.400000e-02 -7.561804e-04
2.000000e-02 8.800000e-02 -8.046458e-04
2.000000e-02 9.200000e-02 -8.518753e-04
2.000000e-02 9.600000e-02 -8.974383e-04
2.000000e-02 1.000000e-01 -9.408891e-04

2.400000e-02 -1.000000e-01 -1.349794e-03
2.400000e-02 -9.600000e-02 -1.260855e-03
2.400000e-02 -9.200000e-02 -1.173456e-03
2.400000e-02 -8.800000e-02 -1.087892e-03
2.400000e-02 -8.400000e-02 -1.004447e-03
2.400000e-02 -8.000000e-02 -9.233865e-04
2.400000e-02 -7.600000e-02 -8.449627e-04
2.400000e-02 -7.200000e-02 -7.694117e-04
2.400000e-02 -6.800000e-02 -6.969542e-04
2.400000e-02 -6.400000e-02 -6.277956e-04
2.400000e-02 -6.000000e-02 -5.621245e-04
2.400000e-02 -5.600000e-02 -5.001146e-04
2.400000e-02 -5.200000e-02 -4.419232e-04
2.400000e-02 -4.800000e-02 -3.876913e-04
2.400000e-02 -4.400000e-02 -3.375439e-04
2.400000e-02 -4.000000e-02 -2.915897e-04
2.400000e-02 -3.600000e-02 -2.499210e-04
2.400000e-02 -3.200000e-02 -2.126139e-04
2.400000e-02 -2.800000e-02 -1.797275e-04
2.400000e-02 -2.400000e-02 -1.513046e-04
2.400000e-02 -2.000000e-02 -1.273718e-04
2.400000e-02 -1.600000e-02 -1.079383e-04
2.400000e-02 -1.200000e-02 -9.299720e-05
2.400000e-02 -8.000000e-03 -8.252469e-05
2.400000e-02 -4.000000e-03 -7.648022e-05
2.400000e-02 0.000000e+00 -7.480638e-05
2.400000e-02 4.000000e-03 -7.742935e-05
2.400000e-02 8.000000e-03 -8.425827e-05
2.400000e-02 1.200000e-02 -9.518572e-05
2.400000e-02 1.600000e-02 -1.100874e-04
2.400000e-02 2.000000e-02 -1.288222e-04
2.400000e-02 2.400000e-02 -1.512329e-04
2.400000e-02 2.800000e-02 -1.771450e-04
2.400000e-02 3.200000e-02 -2.063678e-04
2.400000e-02 3.600000e-02 -2.386940e-04
2.400000e-02 4.000000e-02 -2.738996e-04
2.400000e-02 4.400000e-02 -3.117446e-04
2.400000e-02 4.800000e-02 -3.519723e-04
2.400000e-02 5.200000e-02 -3.943099e-04
2.400000e-02 5.600000e-02 -4.384684e-04
2.400000e-02 6.000000e-02 -4.841427e-04
2.400000e-02 6.400000e-02 -5.310118e-04
2.400000e-02 6.800000e-02 -5.787388e-04
2.400000e-02 7.200000e-02 -6.269712e-04
2.400000e-02 7.600000e-02 -6.753405e-04
2.400000e-02 8.000000e-02 -7.234630e-04
2.400000e-02 8.400000e-02 -7.709397e-04
2.400000e-02 8.800000e-02 -8.173562e-04
2.400000e-02 9.200000e-02 -8.622829e-04
2.400000e-02 9.600000e-02 -9.052758e-04
2.400000e-02 1.000000e-01 -9.458757e-04

2.800000e-02 -1.000000e-01 -1.416370e-03
2.800000e-02 -9.600000e-02 -1.322811e-03
2.800000e-02 -9.200000e-02 -1.231138e-03
2.800000e-02 -8.800000e-02 -1.141637e-03
2.800000e-02 -8.400000e-02 -1.054578e-03
2.800000e-02 -8.000000e-02 -9.702142e-04
2.800000e-02 -7.600000e-02 -8.887854e-04
2.800000e-02 -7.200000e-02 -8.105152e-04
2.800000e-02 -6.800000e-02 -7.356118e-04
2.800000e-02 -6.400000e-02 -6.642675e-04
2.800000e-02 -6.000000e-02 -5.966592e-04
2.800000e-02 -5.600000e-02 -5.329472e-04
2.800000e-02 -5.200000e-02 -4.732766e-04
2.800000e-02 -4.800000e-02 -4.177755e-04
2.800000e-02 -4.400000e-02 -3.665564e-04
2.800000e-02 -4.000000e-02 -3.197154e-04
2.800000e-02 -3.600000e-02 -2.773319e-04
2.800000e-02 -3.200000e-02 -2.394693e-04
2.800000e-02 -2.800000e-02 -2.061740e-04
2.800000e-02 -2.400000e-02 -1.774761e-04
2.800000e-02 -2.000000e-02 -1.533890e-04
2.800000e-02 -1.600000e-02 -1.339097e-04
2.800000e-02 -1.200000e-02 -1.190179e-04
2.800000e-02 -8.000000e-03 -1.086772e-04
2.800000e-02 -4.000000e-03 -1.028341e-04
2.800000e-02 0.000000e+00 -1.014184e-04
2.800000e-02 4.000000e-03 -1.043431e-04
2.800000e-02 8.000000e-03 -1.115046e-04
2.800000e-02 1.200000e-02 -1.227823e-04
2.800000e-02 1.600000e-02 -1.380389e-04
2.800000e-02 2.000000e-02 -1.571205e-04
2.800000e-02 2.400000e-02 -1.798566e-04
2.800000e-02 2.800000e-02 -2.060596e-04
2.800000e-02 3.200000e-02 -2.355258e-04
2.800000e-02 3.600000e-02 -2.680347e-04
2.800000e-02 4.000000e-02 -3.033492e-04
2.800000e-02 4.400000e-02 -3.412159e-04
2.800000e-02 4.800000e-02 -3.813652e-04
2.800000e-02 5.200000e-02 -4.235108e-04
2.800000e-02 5.600000e-02 -4.673505e-04
2.800000e-02 6.000000e-02 -5.125660e-04
2.800000e-02 6.400000e-02 -5.588231e-04
2.800000e-02 6.800000e-02 -6.057712e-04
2.800000e-02 7.200000e-02 -6.530446e-04
2.800000e-02 7.600000e-02 -7.002615e-04
2.800000e-02 8.000000e-02 -7.470246e-04
2.800000e-02 8.400000e-02 -7.929217e-04
2.800000e-02 8.800000e-02 -8.375247e-04
2.800000e-02 9.200000e-02 -8.803909e-04
2.800000e-02 9.600000e-02 -9.210622e-04
2.800000e-02 1.000000e-01 -9.590664e-04

3.200000e-02 -1.000000e-01 -1.486768e-03
3.200000e-02 -9.600000e-02 -1.388504e-03
3.200000e-02 -9.200000e-02 -1.292481e-03
3.200000e-02 -8.800000e-02 -1.198973e-03
3.200000e-02 -8.400000e-02 -1.108235e-03
3.200000e-02 -8.000000e-02 -1.020511e-03
3.200000e-02 -7.600000e-02 -9.360267e-04
3.200000e-02 -7.200000e-02 -8.549936e-04
3.200000e-02 -6.800000e-02 -7.776073e-04
3.200000e-02 -6.400000e-02 -7.040477e-04
3.200000e-02 -6.000000e-02 -6.344792e-04
3.200000e-02 -5.600000e-02 -5.690496e-04
3.200000e-02 -5.200000e-02 -5.078911e-04
3.200000e-02 -4.800000e-02 -4.511197e-04
3.200000e-02 -4.400000e-02 -3.988349e-04
3.200000e-02 -4.000000e-02 -3.511203e-04
3.200000e-02 -3.600000e-02 -3.080427e-04
3.200000e-02 -3.200000e-02 -2.696526e-04
3.200000e-02 -2.800000e-02 -2.359837e-04
3.200000e-02 -2.400000e-02 -2.070537e-04
3.200000e-02 -2.000000e-02 -1.828629e-04
3.200000e-02 -1.600000e-02 -1.633954e-04
3.200000e-02 -1.200000e-02 -1.486186e-04
3.200000e-02 -8.000000e-03 -1.384826e-04
3.200000e-02 -4.000000e-03 -1.329215e-04
3.200000e-02 0.000000e+00 -1.318519e-04
3.200000e-02 4.000000e-03 -1.351740e-04
3.200000e-02 8.000000e-03 -1.427711e-04
3.200000e-02 1.200000e-02 -1.545099e-04
3.200000e-02 1.600000e-02 -1.702398e-04
3.200000e-02 2.000000e-02 -1.897940e-04
3.200000e-02 2.400000e-02 -2.129887e-04
3.200000e-02 2.800000e-02 -2.396235e-04
3.200000e-02 3.200000e-02 -2.694814e-04
3.200000e-02 3.600000e-02 -3.023286e-04
3.200000e-02 4.000000e-02 -3.379151e-04
3.200000e-02 4.400000e-02 -3.759741e-04
3.200000e-02 4.800000e-02 -4.162226e-04
3.200000e-02 5.200000e-02 -4.583614e-04
3.200000e-02 5.600000e-02 -5.020746e-04
3.200000e-02 6.000000e-02 -5.470308e-04
3.200000e-02 6.400000e-02 -5.928822e-04
3.200000e-02 6.800000e-02 -6.392651e-04
3.200000e-02 7.200000e-02 -6.858001e-04
3.200000e-02 7.600000e-02 -7.320920e-04
3.200000e-02 8.000000e-02 -7.777303e-04
3.200000e-02 8.400000e-02 -8.222888e-04
3.200000e-02 8.800000e-02 -8.653262e-04
3.200000e-02 9.200000e-02 -9.063860e-04
3.200000e-02 9.600000e-02 -9.449969e-04
3.200000e-02 1.000000e-01 -9.806726e-04

3.600000e-02 -1.000000e-01 -1.560534e-03
3.600000e-02 -9.600000e-02 -1.457496e-03
3.600000e-02 -9.200000e-02 -1.357060e-03
3.600000e-02 -8.800000e-02 -1.259486e-03
3.600000e-02 -8.400000e-02 -1.165020e-03
3.600000e-02 -8.000000e-02 -1.073892e-03
3.600000e-02 -7.600000e-02 -9.863151e-04
3.600000e-02 -7.200000e-02 -9.024889e-04
3.600000e-02 -6.800000e-02 -8.225965e-04
3.600000e-02 -6.400000e-02 -7.468053e-04
3.600000e-02 -6.000000e-02 -6.752672e-04
3.600000e-02 -5.600000e-02 -6.081176e-04
3.600000e-02 -5.200000e-02 -5.454762e-04
3.600000e-02 -4.800000e-02 -4.874465e-04
3.600000e-02 -4.400000e-02 -4.341154e-04
3.600000e-02 -4.000000e-02 -3.855538e-04
3.600000e-02 -3.600000e-02 -3.418158e-04
3.600000e-02 -3.200000e-02 -3.029395e-04
3.600000e-02 -2.800000e-02 -2.689458e-04
3.600000e-02 -2.400000e-02 -2.398396e-04
3.600000e-02 -2.000000e-02 -2.156087e-04
3.600000e-02 -1.600000e-02 -1.962242e-04
3.600000e-02 -1.200000e-02 -1.816406e-04
3.600000e-02 -8.000000e-03 -1.717955e-04
3.600000e-02 -4.000000e-03 -1.666096e-04
3.600000e-02 0.000000e+00 -1.659873e-04
3.600000e-02 4.000000e-03 -1.698154e-04
3.600000e-02 8.000000e-03 -1.779642e-04
3.600000e-02 1.200000e-02 -1.902876e-04
3.600000e-02 1.600000e-02 -2.066219e-04
3.600000e-02 2.000000e-02 -2.267873e-04
3.600000e-02 2.400000e-02 -2.505868e-04
3.600000e-02 2.800000e-02 -2.778069e-04
3.600000e-02 3.200000e-02 -3.082174e-04
3.600000e-02 3.600000e-02 -3.415713e-04
3.600000e-02 4.000000e-02 -3.776055e-04
3.600000e-02 4.400000e-02 -4.160397e-04
3.600000e-02 4.800000e-02 -4.565779e-04
3.600000e-02 5.200000e-02 -4.989073e-04
3.600000e-02 5.600000e-02 -5.426989e-04
3.600000e-02 6.000000e-02 -5.876076e-04
3.600000e-02 6.400000e-02 -6.332724e-04
3.600000e-02 6.800000e-02 -6.793161e-04
3.600000e-02 7.200000e-02 -7.253456e-04
3.600000e-02 7.600000e-02 -7.709524e-04
3.600000e-02 8.000000e-02 -8.157123e-04
3.600000e-02 8.400000e-02 -8.591857e-04
3.600000e-02 8.800000e-02 -9.009175e-04
3.600000e-02 9.200000e-02 -9.404375e-04
3.600000e-02 9.600000e-02 -9.772609e-04
3.600000e-02 1.000000e-01 -1.010887e-03

4.000000e-02 -1.000000e-01 -1.637198e-03
4.000000e-02 -9.600000e-02 -1.529328e-03
4.000000e-02 -9.200000e-02 -1.424429e-03
4.000000e-02 -8.800000e-02 -1.322748e-03
4.000000e-02 -8.400000e-02 -1.224517e-03
4.000000e-02 -8.000000e-02 -1.129955e-03
4.000000e-02 -7.600000e-02 -1.039262e-03
4.000000e-02 -7.200000e-02 -9.526260e-04
4.000000e-02 -6.800000e-02 -8.702178e-04
4.000000e-02 -6.400000e-02 -7.921922e-04
4.000000e-02 -6.000000e-02 -7.186888e-04
4.000000e-02 -5.600000e-02 -6.498305e-04
4.000000e-02 -5.200000e-02 -5.857246e-04
4.000000e-02 -4.800000e-02 -5.264619e-04
4.000000e-02 -4.400000e-02 -4.721170e-04
4.000000e-02 -4.000000e-02 -4.227483e-04
4.000000e-02 -3.600000e-02 -3.783973e-04
4.000000e-02 -3.200000e-02 -3.390892e-04
4.000000e-02 -2.800000e-02 -3.048328e-04
4.000000e-02 -2.400000e-02 -2.756196e-04
4.000000e-02 -2.000000e-02 -2.514251e-04
4.000000e-02 -1.600000e-02 -2.322076e-04
4.000000e-02 -1.200000e-02 -2.179089e-04
4.000000e-02 -8.000000e-03 -2.084537e-04
4.000000e-02 -4.000000e-03 -2.037497e-04
4.000000e-02 0.000000e+00 -2.036884e-04
4.000000e-02 4.000000e-03 -2.081439e-04
4.000000e-02 8.000000e-03 -2.169736e-04
4.000000e-02 1.200000e-02 -2.300180e-04
4.000000e-02 1.600000e-02 -2.471007e-04
4.000000e-02 2.000000e-02 -2.680285e-04
4.000000e-02 2.400000e-02 -2.925915e-04
4.000000e-02 2.800000e-02 -3.205632e-04
4.000000e-02 3.200000e-02 -3.516999e-04
4.000000e-02 3.600000e-02 -3.857416e-04
4.000000e-02 4.000000e-02 -4.224117e-04
4.000000e-02 4.400000e-02 -4.614169e-04
4.000000e-02 4.800000e-02 -5.024476e-04
4.000000e-02 5.200000e-02 -5.451777e-04
4.000000e-02 5.600000e-02 -5.892648e-04
4.000000e-02 6.000000e-02 -6.343505e-04
4.000000e-02 6.400000e-02 -6.800599e-04
4.000000e-02 6.800000e-02 -7.260025e-04
4.000000e-02 7.200000e-02 -7.717719e-04
4.000000e-02 7.600000e-02 -8.169458e-04
4.000000e-02 8.000000e-02 -8.610862e-04
4.000000e-02 8.400000e-02 -9.037399e-04
4.000000e-02 8.800000e-02 -9.444382e-04
4.000000e-02 9.200000e-02 -9.826973e-04
4.000000e-02 9.600000e-02 -1.018018e-03
4.000000e-02 1.000000e-01 -1.049887e-03

4.400000e-02 -1.000000e-01 -1.716269e-03
4.400000e-02 -9.600000e-02 -1.603528e-03
4.400000e-02 -9.200000e-02 -1.494130e-03
4.400000e-02 -8.800000e-02 -1.388311e-03
4.400000e-02 -8.400000e-02 -1.286293e-03
4.400000e-02 -8.000000e-02 -1.188279e-03
4.400000e-02 -7.600000e-02 -1.094461e-03
4.400000e-02 -7.200000e-02 -1.005013e-03
4.400000e-02 -6.800000e-02 -9.200930e-04
4.400000e-02 -6.400000e-02 -8.398439e-04
4.400000e-02 -6.000000e-02 -7.643928e-04
4.400000e-02 -5.600000e-02 -6.938506e-04
4.400000e-02 -5.200000e-02 -6.283118e-04
4.400000e-02 -4.800000e-02 -5.678552e-04
4.400000e-02 -4.400000e-02 -5.125427e-04
4.400000e-02 -4.000000e-02 -4.624201e-04
4.400000e-02 -3.600000e-02 -4.175165e-04
4.400000e-02 -3.200000e-02 -3.778446e-04
4.400000e-02 -2.800000e-02 -3.434002e-04
4.400000e-02 -2.400000e-02 -3.141627e-04
4.400000e-02 -2.000000e-02 -2.900944e-04
4.400000e-02 -1.600000e-02 -2.711412e-04
4.400000e-02 -1.200000e-02 -2.572319e-04
4.400000e-02 -8.000000e-03 -2.482785e-04
4.400000e-02 -4.000000e-03 -2.441762e-04
4.400000e-02 0.000000e+00 -2.448028e-04
4.400000e-02 4.000000e-03 -2.500202e-04
4.400000e-02 8.000000e-03 -2.596725e-04
4.400000e-02 1.200000e-02 -2.735872e-04
4.400000e-02 1.600000e-02 -2.915749e-04
4.400000e-02 2.000000e-02 -3.134294e-04
4.400000e-02 2.400000e-02 -3.389276e-04
4.400000e-02 2.800000e-02 -3.678297e-04
4.400000e-02 3.200000e-02 -3.998788e-04
4.400000e-02 3.600000e-02 -4.348019e-04
4.400000e-02 4.000000e-02 -4.723088e-04
4.400000e-02 4.400000e-02 -5.120930e-04
4.400000e-02 4.800000e-02 -5.538315e-04
4.400000e-02 5.200000e-02 -5.971848e-04
4.400000e-02 5.600000e-02 -6.417969e-04
4.400000e-02 6.000000e-02 -6.872961e-04
4.400000e-02 6.400000e-02 -7.332939e-04
4.400000e-02 6.800000e-02 -7.793862e-04
4.400000e-02 7.200000e-02 -8.251529e-04
4.400000e-02 7.600000e-02 -8.701579e-04
4.400000e-02 8.000000e-02 -9.139498e-04
4.400000e-02 8.400000e-02 -9.560615e-04
4.400000e-02 8.800000e-02 -9.960106e-04
4.400000e-02 9.200000e-02 -1.033299e-03
4.400000e-02 9.600000e-02 -1.067415e-03
4.400000e-02 1.000000e-01 -1.097830e-03

4.800000e-02 -1.000000e-01 -1.797243e-03
4.800000e-02 -9.600000e-02 -1.679601e-03
4.800000e-02 -9.200000e-02 -1.565682e-03
4.800000e-02 -8.800000e-02 -1.455711e-03
4.800000e-02 -8.400000e-02 -1.349896e-03
4.800000e-02 -8.000000e-02 -1.248430e-03
4.800000e-02 -7.600000e-02 -1.151491e-03
4.800000e-02 -7.200000e-02 -1.059241e-03
4.800000e-02 -6.800000e-02 -9.718267e-04
4.800000e-02 -6.400000e-02 -8.893786e-04
4.800000e-02 -6.000000e-02 -8.120112e-04
4.800000e-02 -5.600000e-02 -7.398234e-04
4.800000e-02 -5.200000e-02 -6.728972e-04
4.800000e-02 -4.800000e-02 -6.112991e-04
4.800000e-02 -4.400000e-02 -5.550785e-04
4.800000e-02 -4.000000e-02 -5.042687e-04
4.800000e-02 -3.600000e-02 -4.588865e-04
4.800000e-02 -3.200000e-02 -4.189316e-04
4.800000e-02 -2.800000e-02 -3.843879e-04
4.800000e-02 -2.400000e-02 -3.552216e-04
4.800000e-02 -2.000000e-02 -3.313826e-04
4.800000e-02 -1.600000e-02 -3.128041e-04
4.800000e-02 -1.200000e-02 -2.994020e-04
4.800000e-02 -8.000000e-03 -2.910756e-04
4.800000e-02 -4.000000e-03 -2.877070e-04
4.800000e-02 0.000000e+00 -2.891619e-04
4.800000e-02 4.000000e-03 -2.952883e-04
4.800000e-02 8.000000e-03 -3.059179e-04
4.800000e-02 1.200000e-02 -3.208650e-04
4.800000e-02 1.600000e-02 -3.399273e-04
4.800000e-02 2.000000e-02 -3.628852e-04
4.800000e-02 2.400000e-02 -3.895028e-04
4.800000e-02 2.800000e-02 -4.195267e-04
4.800000e-02 3.200000e-02 -4.526873e-04
4.800000e-02 3.600000e-02 -4.886978e-04
4.800000e-02 4.000000e-02 -5.272549e-04
4.800000e-02 4.400000e-02 -5.680388e-04
4.800000e-02 4.800000e-02 -6.107129e-04
4.800000e-02 5.200000e-02 -6.549242e-04
4.800000e-02 5.600000e-02 -7.003034e-04
4.800000e-02 6.000000e-02 -7.464649e-04
4.800000e-02 6.400000e-02 -7.930069e-04
4.800000e-02 6.800000e-02 -8.395117e-04
4.800000e-02 7.200000e-02 -8.855452e-04
4.800000e-02 7.600000e-02 -9.306578e-04
4.800000e-02 8.000000e-02 -9.743843e-04
4.800000e-02 8.400000e-02 -1.016244e-03
4.800000e-02 8.800000e-02 -1.055740e-03
4.800000e-02 9.200000e-02 -1.092360e-03
4.800000e-02 9.600000e-02 -1.125580e-03
4.800000e-02 1.000000e-01 -1.154855e-03

5.200000e-02 -1.000000e-01 -1.879594e-03
5.200000e-02 -9.600000e-02 -1.757038e-03
5.200000e-02 -9.200000e-02 -1.638591e-03
5.200000e-02 -8.800000e-02 -1.524467e-03
5.200000e-02 -8.400000e-02 -1.414860e-03
5.200000e-02 -8.000000e-02 -1.309953e-03
5.200000e-02 -7.600000e-02 -1.209911e-03
5.200000e-02 -7.200000e-02 -1.114884e-03
5.200000e-02 -6.800000e-02 -1.025007e-03
5.200000e-02 -6.400000e-02 -9.403978e-04
5.200000e-02 -6.000000e-02 -8.611595e-04
5.200000e-02 -5.600000e-02 -7.873780e-04
5.200000e-02 -5.200000e-02 -7.191235e-04
5.200000e-02 -4.800000e-02 -6.564498e-04
5.200000e-02 -4.400000e-02 -5.993940e-04
5.200000e-02 -4.000000e-02 -5.479773e-04
5.200000e-02 -3.600000e-02 -5.022036e-04
5.200000e-02 -3.200000e-02 -4.620605e-04
5.200000e-02 -2.800000e-02 -4.275189e-04
5.200000e-02 -2.400000e-02 -3.985328e-04
5.200000e-02 -2.000000e-02 -3.750393e-04
5.200000e-02 -1.600000e-02 -3.569590e-04
5.200000e-02 -1.200000e-02 -3.441949e-04
5.200000e-02 -8.000000e-03 -3.366336e-04
5.200000e-02 -4.000000e-03 -3.341446e-04
5.200000e-02 0.000000e+00 -3.365802e-04
5.200000e-02 4.000000e-03 -3.437760e-04
5.200000e-02 8.000000e-03 -3.555504e-04
5.200000e-02 1.200000e-02 -3.717049e-04
5.200000e-02 1.600000e-02 -3.920239e-04
5.200000e-02 2.000000e-02 -4.162750e-04
5.200000e-02 2.400000e-02 -4.442087e-04
5.200000e-02 2.800000e-02 -4.755589e-04
5.200000e-02 3.200000e-02 -5.100422e-04
5.200000e-02 3.600000e-02 -5.473588e-04
5.200000e-02 4.000000e-02 -5.871920e-04
5.200000e-02 4.400000e-02 -6.292085e-04
5.200000e-02 4.800000e-02 -6.730582e-04
5.200000e-02 5.200000e-02 -7.183748e-04
5.200000e-02 5.600000e-02 -7.647753e-04
5.200000e-02 6.000000e-02 -8.118604e-04
5.200000e-02 6.400000e-02 -8.592148e-04
5.200000e-02 6.800000e-02 -9.064069e-04
5.200000e-02 7.200000e-02 -9.529888e-04
5.200000e-02 7.600000e-02 -9.984975e-04
5.200000e-02 8.000000e-02 -1.042454e-03
5.200000e-02 8.400000e-02 -1.084362e-03
5.200000e-02 8.800000e-02 -1.123713e-03
5.200000e-02 9.200000e-02 -1.159981e-03
5.200000e-02 9.600000e-02 -1.192624e-03
5.200000e-02 1.000000e-01 -1.221088e-03

5.600000e-02 -1.000000e-01 -1.962783e-03
5.600000e-02 -9.600000e-02 -1.835312e-03
5.600000e-02 -9.200000e-02 -1.712344e-03
5.600000e-02 -8.800000e-02 -1.594078e-03
5.600000e-02 -8.400000e-02 -1.480699e-03
5.600000e-02 -8.000000e-02 -1.372377e-03
5.600000e-02 -7.600000e-02 -1.269264e-03
5.600000e-02 -7.200000e-02 -1.171499e-03
5.600000e-02 -6.800000e-02 -1.079205e-03
5.600000e-02 -6.400000e-02 -9.924869e-04
5.600000e-02 -6.000000e-02 -9.114363e-04
5.600000e-02 -5.600000e-02 -8.361270e-04
5.600000e-02 -5.200000e-02 -7.666167e-04
5.600000e-02 -4.800000e-02 -7.029469e-04
5.600000e-02 -4.400000e-02 -6.451427e-04
5.600000e-02 -4.000000e-02 -5.932126e-04
5.600000e-02 -3.600000e-02 -5.471480e-04
5.600000e-02 -3.200000e-02 -5.069245e-04
5.600000e-02 -2.800000e-02 -4.725002e-04
5.600000e-02 -2.400000e-02 -4.438165e-04
5.600000e-02 -2.000000e-02 -4.207980e-04
5.600000e-02 -1.600000e-02 -4.033524e-04
5.600000e-02 -1.200000e-02 -3.913704e-04
5.600000e-02 -8.000000e-03 -3.847255e-04
5.600000e-02 -4.000000e-03 -3.832745e-04
5.600000e-02 0.000000e+00 -3.868568e-04
5.600000e-02 4.000000e-03 -3.952951e-04
5.600000e-02 8.000000e-03 -4.083948e-04
5.600000e-02 1.200000e-02 -4.259443e-04
5.600000e-02 1.600000e-02 -4.477151e-04
5.600000e-02 2.000000e-02 -4.734615e-04
5.600000e-02 2.400000e-02 -5.029210e-04
5.600000e-02 2.800000e-02 -5.358141e-04
5.600000e-02 3.200000e-02 -5.718442e-04
5.600000e-02 3.600000e-02 -6.106980e-04
5.600000e-02 4.000000e-02 -6.520455e-04
5.600000e-02 4.400000e-02 -6.955400e-04
5.600000e-02 4.800000e-02 -7.408179e-04
5.600000e-02 5.200000e-02 -7.874992e-04
5.600000e-02 5.600000e-02 -8.351873e-04
5.600000e-02 6.000000e-02 -8.834695e-04
5.600000e-02 6.400000e-02 -9.319163e-04
5.600000e-02 6.800000e-02 -9.800826e-04
5.600000e-02 7.200000e-02 -1.027507e-03
5.600000e-02 7.600000e-02 -1.073712e-03
5.600000e-02 8.000000e-02 -1.118205e-03
5.600000e-02 8.400000e-02 -1.160476e-03
5.600000e-02 8.800000e-02 -1.200002e-03
5.600000e-02 9.200000e-02 -1.236242e-03
5.600000e-02 9.600000e-02 -1.268642e-03
5.600000e-02 1.000000e-01 -1.296633e-03

6.000000e-02 -1.000000e-01 -2.046249e-03
6.000000e-02 -9.600000e-02 -1.913880e-03
6.000000e-02 -9.200000e-02 -1.786411e-03
6.000000e-02 -8.800000e-02 -1.664031e-03
6.000000e-02 -8.400000e-02 -1.546913e-03
6.000000e-02 -8.000000e-02 -1.435215e-03
6.000000e-02 -7.600000e-02 -1.329077e-03
6.000000e-02 -7.200000e-02 -1.228627e-03
6.000000e-02 -6.800000e-02 -1.133974e-03
6.000000e-02 -6.400000e-02 -1.045214e-03
6.000000e-02 -6.000000e-02 -9.624240e-04
6.000000e-02 -5.600000e-02 -8.856662e-04
6.000000e-02 -5.200000e-02 -8.149864e-04
6.000000e-02 -4.800000e-02 -7.504139e-04
6.000000e-02 -4.400000e-02 -6.919613e-04
6.000000e-02 -4.000000e-02 -6.396248e-04
6.000000e-02 -3.600000e-02 -5.933839e-04
6.000000e-02 -3.200000e-02 -5.532011e-04
6.000000e-02 -2.800000e-02 -5.190225e-04
6.000000e-02 -2.400000e-02 -4.907767e-04
6.000000e-02 -2.000000e-02 -4.683759e-04
6.000000e-02 -1.600000e-02 -4.517150e-04
6.000000e-02 -1.200000e-02 -4.406721e-04
6.000000e-02 -8.000000e-03 -4.351079e-04
6.000000e-02 -4.000000e-03 -4.348663e-04
6.000000e-02 0.000000e+00 -4.397742e-04
6.000000e-02 4.000000e-03 -4.496409e-04
6.000000e-02 8.000000e-03 -4.642592e-04
6.000000e-02 1.200000e-02 -4.834044e-04
6.000000e-02 1.600000e-02 -5.068347e-04
6.000000e-02 2.000000e-02 -5.342915e-04
6.000000e-02 2.400000e-02 -5.654989e-04
6.000000e-02 2.800000e-02 -6.001641e-04
6.000000e-02 3.200000e-02 -6.379774e-04
6.000000e-02 3.600000e-02 -6.786121e-04
6.000000e-02 4.000000e-02 -7.217248e-04
6.000000e-02 4.400000e-02 -7.669549e-04
6.000000e-02 4.800000e-02 -8.139257e-04
6.000000e-02 5.200000e-02 -8.622434e-04
6.000000e-02 5.600000e-02 -9.114978e-04
6.000000e-02 6.000000e-02 -9.612623e-04
6.000000e-02 6.400000e-02 -1.011094e-03
6.000000e-02 6.800000e-02 -1.060534e-03
6.000000e-02 7.200000e-02 -1.109106e-03
6.000000e-02 7.600000e-02 -1.156320e-03
6.000000e-02 8.000000e-02 -1.201668e-03
6.000000e-02 8.400000e-02 -1.244627e-03
6.000000e-02 8.800000e-02 -1.284659e-03
6.000000e-02 9.200000e-02 -1.321210e-03
6.000000e-02 9.600000e-02 -1.353711e-03
6.000000e-02 1.000000e-01 -1.381578e-03

6.400000e-02 -1.000000e-01 -2.129418e-03
6.400000e-02 -9.600000e-02 -1.992179e-03
6.400000e-02 -9.200000e-02 -1.860244e-03
6.400000e-02 -8.800000e-02 -1.733792e-03
6.400000e-02 -8.400000e-02 -1.612983e-03
6.400000e-02 -8.000000e-02 -1.497962e-03
6.400000e-02 -7.600000e-02 -1.388860e-03
6.400000e-02 -7.200000e-02 -1.285792e-03
6.400000e-02 -6.800000e-02 -1.188854e-03
6.400000e-02 -6.400000e-02 -1.098131e-03
6.400000e-02 -6.000000e-02 -1.013688e-03
6.400000e-02 -5.600000e-02 -9.355753e-04
6.400000e-02 -5.200000e-02 -8.638261e-04
6.400000e-02 -4.800000e-02 -7.984577e-04
6.400000e-02 -4.400000e-02 -7.394706e-04
6.400000e-02 -4.000000e-02 -6.868487e-04
6.400000e-02 -3.600000e-02 -6.405589e-04
6.400000e-02 -3.200000e-02 -6.005517e-04
6.400000e-02 -2.800000e-02 -5.667605e-04
6.400000e-02 -2.400000e-02 -5.391015e-04
6.400000e-02 -2.000000e-02 -5.174742e-04
6.400000e-02 -1.600000e-02 -5.017612e-04
6.400000e-02 -1.200000e-02 -4.918276e-04
6.400000e-02 -8.000000e-03 -4.875215e-04
6.400000e-02 -4.000000e-03 -4.886741e-04
6.400000e-02 0.000000e+00 -4.950991e-04
6.400000e-02 4.000000e-03 -5.065934e-04
6.400000e-02 8.000000e-03 -5.229364e-04
6.400000e-02 1.200000e-02 -5.438903e-04
6.400000e-02 1.600000e-02 -5.692007e-04
6.400000e-02 2.000000e-02 -5.985954e-04
6.400000e-02 2.400000e-02 -6.317855e-04
6.400000e-02 2.800000e-02 -6.684648e-04
6.400000e-02 3.200000e-02 -7.083103e-04
6.400000e-02 3.600000e-02 -7.509820e-04
6.400000e-02 4.000000e-02 -7.961227e-04
6.400000e-02 4.400000e-02 -8.433586e-04
6.400000e-02 4.800000e-02 -8.922992e-04
6.400000e-02 5.200000e-02 -9.425372e-04
6.400000e-02 5.600000e-02 -9.936487e-04
6.400000e-02 6.000000e-02 -1.045193e-03
6.400000e-02 6.400000e-02 -1.096714e-03
6.400000e-02 6.800000e-02 -1.147738e-03
6.400000e-02 7.200000e-02 -1.197776e-03
6.400000e-02 7.600000e-02 -1.246322e-03
6.400000e-02 8.000000e-02 -1.292856e-03
6.400000e-02 8.400000e-02 -1.336840e-03
6.400000e-02 8.800000e-02 -1.377722e-03
6.400000e-02 9.200000e-02 -1.414933e-03
6.400000e-02 9.600000e-02 -1.447891e-03
6.400000e-02 1.000000e-01 -1.475996e-03

6.800000e-02 -1.000000e-01 -2.211696e-03
6.800000e-02 -9.600000e-02 -2.069630e-03
6.800000e-02 -9.200000e-02 -1.933281e-03
6.800000e-02 -8.800000e-02 -1.802812e-03
6.800000e-02 -8.400000e-02 -1.678373e-03
6.800000e-02 -8.000000e-02 -1.560098e-03
6.800000e-02 -7.600000e-02 -1.448107e-03
6.800000e-02 -7.200000e-02 -1.342501e-03
6.800000e-02 -6.800000e-02 -1.243366e-03
6.800000e-02 -6.400000e-02 -1.150774e-03
6.800000e-02 -6.000000e-02 -1.064778e-03
6.800000e-02 -5.600000e-02 -9.854177e-04
6.800000e-02 -5.200000e-02 -9.127130e-04
6.800000e-02 -4.800000e-02 -8.466694e-04
6.800000e-02 -4.400000e-02 -7.872752e-04
6.800000e-02 -4.000000e-02 -7.345021e-04
6.800000e-02 -3.600000e-02 -6.883049e-04
6.800000e-02 -3.200000e-02 -6.486214e-04
6.800000e-02 -2.800000e-02 -6.153728e-04
6.800000e-02 -2.400000e-02 -5.884628e-04
6.800000e-02 -2.000000e-02 -5.677784e-04
6.800000e-02 -1.600000e-02 -5.531895e-04
6.800000e-02 -1.200000e-02 -5.445486e-04
6.800000e-02 -8.000000e-03 -5.416911e-04
6.800000e-02 -4.000000e-03 -5.444354e-04
6.800000e-02 0.000000e+00 -5.525823e-04
6.800000e-02 4.000000e-03 -5.659159e-04
6.800000e-02 8.000000e-03 -5.842026e-04
6.800000e-02 1.200000e-02 -6.071915e-04
6.800000e-02 1.600000e-02 -6.346151e-04
6.800000e-02 2.000000e-02 -6.661880e-04
6.800000e-02 2.400000e-02 -7.016081e-04
6.800000e-02 2.800000e-02 -7.405560e-04
6.800000e-02 3.200000e-02 -7.826950e-04
6.800000e-02 3.600000e-02 -8.276721e-04
6.800000e-02 4.000000e-02 -8.751162e-04
6.800000e-02 4.400000e-02 -9.246402e-04
6.800000e-02 4.800000e-02 -9.758400e-04
6.800000e-02 5.200000e-02 -1.028294e-03
6.800000e-02 5.600000e-02 -1.081566e-03
6.800000e-02 6.000000e-02 -1.135200e-03
6.800000e-02 6.400000e-02 -1.188726e-03
6.800000e-02 6.800000e-02 -1.241657e-03
6.800000e-02 7.200000e-02 -1.293489e-03
6.800000e-02 7.600000e-02 -1.343704e-03
6.800000e-02 8.000000e-02 -1.391766e-03
6.800000e-02 8.400000e-02 -1.437124e-03
6.800000e-02 8.800000e-02 -1.479210e-03
6.800000e-02 9.200000e-02 -1.517443e-03
6.800000e-02 9.600000e-02 -1.551224e-03
6.800000e-02 1.000000e-01 -1.579940e-03

7.200000e-02 -1.000000e-01 -2.292474e-03
7.200000e-02 -9.600000e-02 -2.145640e-03
7.200000e-02 -9.200000e-02 -2.004939e-03
7.200000e-02 -8.800000e-02 -1.870524e-03
7.200000e-02 -8.400000e-02 -1.742532e-03
7.200000e-02 -8.000000e-02 -1.621086e-03
7.200000e-02 -7.600000e-02 -1.506294e-03
7.200000e-02 -7.200000e-02 -1.398245e-03
7.200000e-02 -6.800000e-02 -1.297015e-03
7.200000e-02 -6.400000e-02 -1.202662e-03
7.200000e-02 -6.000000e-02 -1.115228e-03
7.200000e-02 -5.600000e-02 -1.034740e-03
7.200000e-02 -5.200000e-02 -9.612081e-04
7.200000e-02 -4.800000e-02 -8.946238e-04
7.200000e-02 -4.400000e-02 -8.349638e-04
7.200000e-02 -4.000000e-02 -7.821875e-04
7.200000e-02 -3.600000e-02 -7.362377e-04
7.200000e-02 -3.200000e-02 -6.970397e-04
7.200000e-02 -2.800000e-02 -6.645022e-04
7.200000e-02 -2.400000e-02 -6.385168e-04
7.200000e-02 -2.000000e-02 -6.189579e-04
7.200000e-02 -1.600000e-02 -6.056826e-04
7.200000e-02 -1.200000e-02 -5.985309e-04
7.200000e-02 -8.000000e-03 -5.973258e-04
7.200000e-02 -4.000000e-03 -6.018724e-04
7.200000e-02 0.000000e+00 -6.119591e-04
7.200000e-02 4.000000e-03 -6.273565e-04
7.200000e-02 8.000000e-03 -6.478187e-04
7.200000e-02 1.200000e-02 -6.730815e-04
7.200000e-02 1.600000e-02 -7.028641e-04
7.200000e-02 2.000000e-02 -7.368681e-04
7.200000e-02 2.400000e-02 -7.747781e-04
7.200000e-02 2.800000e-02 -8.162613e-04
7.200000e-02 3.200000e-02 -8.609680e-04
7.200000e-02 3.600000e-02 -9.085311e-04
7.200000e-02 4.000000e-02 -9.585664e-04
7.200000e-02 4.400000e-02 -1.010673e-03
7.200000e-02 4.800000e-02 -1.064433e-03
7.200000e-02 5.200000e-02 -1.119412e-03
7.200000e-02 5.600000e-02 -1.175158e-03
7.200000e-02 6.000000e-02 -1.231203e-03
7.200000e-02 6.400000e-02 -1.287063e-03
7.200000e-02 6.800000e-02 -1.342235e-03
7.200000e-02 7.200000e-02 -1.396204e-03
7.200000e-02 7.600000e-02 -1.448435e-03
7.200000e-02 8.000000e-02 -1.498379e-03
7.200000e-02 8.400000e-02 -1.545470e-03
7.200000e-02 8.800000e-02 -1.589127e-03
7.200000e-02 9.200000e-02 -1.628753e-03
7.200000e-02 9.600000e-02 -1.663736e-03
7.200000e-02 1.000000e-01 -1.693449e-03

7.600000e-02 -1.000000e-01 -2.371124e-03
7.600000e-02 -9.600000e-02 -2.219596e-03
7.600000e-02 -9.200000e-02 -2.074622e-03
7.600000e-02 -8.800000e-02 -1.936345e-03
7.600000e-02 -8.400000e-02 -1.804891e-03
7.600000e-02 -8.000000e-02 -1.680372e-03
7.600000e-02 -7.600000e-02 -1.562881e-03
7.600000e-02 -7.200000e-02 -1.452499e-03
7.600000e-02 -6.800000e-02 -1.349289e-03
7.600000e-02 -6.400000e-02 -1.253297e-03
7.600000e-02 -6.000000e-02 -1.164554e-03
7.600000e-02 -5.600000e-02 -1.083075e-03
7.600000e-02 -5.200000e-02 -1.008857e-03
7.600000e-02 -4.800000e-02 -9.418798e-04
7.600000e-02 -4.400000e-02 -8.821090e-04
7.600000e-02 -4.000000e-02 -8.294913e-04
7.600000e-02 -3.600000e-02 -7.839572e-04
7.600000e-02 -3.200000e-02 -7.454200e-04
7.600000e-02 -2.800000e-02 -7.137760e-04
7.600000e-02 -2.400000e-02 -6.889042e-04
7.600000e-02 -2.000000e-02 -6.706666e-04
7.600000e-02 -1.600000e-02 -6.589078e-04
7.600000e-02 -1.200000e-02 -6.534552e-04
7.600000e-02 -8.000000e-03 -6.541189e-04
7.600000e-02 -4.000000e-03 -6.606915e-04
7.600000e-02 0.000000e+00 -6.729485e-04
7.600000e-02 4.000000e-03 -6.906477e-04
7.600000e-02 8.000000e-03 -7.135299e-04
7.600000e-02 1.200000e-02 -7.413181e-04
7.600000e-02 1.600000e-02 -7.737184e-04
7.600000e-02 2.000000e-02 -8.104190e-04
7.600000e-02 2.400000e-02 -8.510913e-04
7.600000e-02 2.800000e-02 -8.953894e-04
7.600000e-02 3.200000e-02 -9.429497e-04
7.600000e-02 3.600000e-02 -9.933920e-04
7.600000e-02 4.000000e-02 -1.046318e-03
7.600000e-02 4.400000e-02 -1.101315e-03
7.600000e-02 4.800000e-02 -1.157949e-03
7.600000e-02 5.200000e-02 -1.215772e-03
7.600000e-02 5.600000e-02 -1.274320e-03
7.600000e-02 6.000000e-02 -1.333109e-03
7.600000e-02 6.400000e-02 -1.391642e-03
7.600000e-02 6.800000e-02 -1.449403e-03
7.600000e-02 7.200000e-02 -1.505861e-03
7.600000e-02 7.600000e-02 -1.560467e-03
7.600000e-02 8.000000e-02 -1.612658e-03
7.600000e-02 8.400000e-02 -1.661855e-03
7.600000e-02 8.800000e-02 -1.707460e-03
7.600000e-02 9.200000e-02 -1.748864e-03
7.600000e-02 9.600000e-02 -1.785438e-03
7.600000e-02 1.000000e-01 -1.816542e-03

8.000000e-02 -1.000000e-01 -2.447004e-03
8.000000e-02 -9.600000e-02 -2.290869e-03
8.000000e-02 -9.200000e-02 -2.141716e-03
8.000000e-02 -8.800000e-02 -1.999677e-03
8.000000e-02 -8.400000e-02 -1.864867e-03
8.000000e-02 -8.000000e-02 -1.737384e-03
8.000000e-02 -7.600000e-02 -1.617314e-03
8.000000e-02 -7.200000e-02 -1.504722e-03
8.000000e-02 -6.800000e-02 -1.399662e-03
8.000000e-02 -6.400000e-02 -1.302168e-03
8.000000e-02 -6.000000e-02 -1.212259e-03
8.000000e-02 -5.600000e-02 -1.129937e-03
8.000000e-02 -5.200000e-02 -1.055188e-03
8.000000e-02 -4.800000e-02 -9.879807e-04
8.000000e-02 -4.400000e-02 -9.282678e-04
8.000000e-02 -4.000000e-02 -8.759842e-04
8.000000e-02 -3.600000e-02 -8.310480e-04
8.000000e-02 -3.200000e-02 -7.933604e-04
8.000000e-02 -2.800000e-02 -7.628054e-04
8.000000e-02 -2.400000e-02 -7.392496e-04
8.000000e-02 -2.000000e-02 -7.225425e-04
8.000000e-02 -1.600000e-02 -7.125163e-04
8.000000e-02 -1.200000e-02 -7.089858e-04
8.000000e-02 -8.000000e-03 -7.117482e-04
8.000000e-02 -4.000000e-03 -7.205836e-04
8.000000e-02 0.000000e+00 -7.352544e-04
8.000000e-02 4.000000e-03 -7.555059e-04
8.000000e-02 8.000000e-03 -7.810655e-04
8.000000e-02 1.200000e-02 -8.116436e-04
8.000000e-02 1.600000e-02 -8.469326e-04
8.000000e-02 2.000000e-02 -8.866080e-04
8.000000e-02 2.400000e-02 -9.303278e-04
8.000000e-02 2.800000e-02 -9.777323e-04
8.000000e-02 3.200000e-02 -1.028445e-03
8.000000e-02 3.600000e-02 -1.082072e-03
8.000000e-02 4.000000e-02 -1.138202e-03
8.000000e-02 4.400000e-02 -1.196406e-03
8.000000e-02 4.800000e-02 -1.256240e-03
8.000000e-02 5.200000e-02 -1.317240e-03
8.000000e-02 5.600000e-02 -1.378928e-03
8.000000e-02 6.000000e-02 -1.440807e-03
8.000000e-02 6.400000e-02 -1.502365e-03
8.000000e-02 6.800000e-02 -1.563072e-03
8.000000e-02 7.200000e-02 -1.622383e-03
8.000000e-02 7.600000e-02 -1.679736e-03
8.000000e-02 8.000000e-02 -1.734551e-03
8.000000e-02 8.400000e-02 -1.786236e-03
8.000000e-02 8.800000e-02 -1.834179e-03
8.000000e-02 9.200000e-02 -1.877755e-03
8.000000e-02 9.600000e-02 -1.916322e-03
8.000000e-02 1.000000e-01 -1.949223e-03

8.400000e-02 -1.000000e-01 -2.519452e-03
8.400000e-02 -9.600000e-02 -2.358813e-03
8.400000e-02 -9.200000e-02 -2.205591e-03
8.400000e-02 -8.800000e-02 -2.059904e-03
8.400000e-02 -8.400000e-02 -1.921857e-03
8.400000e-02 -8.000000e-02 -1.791538e-03
8.400000e-02 -7.600000e-02 -1.669019e-03
8.400000e-02 -7.200000e-02 -1.554357e-03
8.400000e-02 -6.800000e-02 -1.447591e-03
8.400000e-02 -6.400000e-02 -1.348745e-03
8.400000e-02 -6.000000e-02 -1.257826e-03
8.400000e-02 -5.600000e-02 -1.174825e-03
8.400000e-02 -5.200000e-02 -1.099715e-03
8.400000e-02 -4.800000e-02 -1.032454e-03
8.400000e-02 -4.400000e-02 -9.729817e-04
8.400000e-02 -4.000000e-02 -9.212213e-04
8.400000e-02 -3.600000e-02 -8.770788e-04
8.400000e-02 -3.200000e-02 -8.404434e-04
8.400000e-02 -2.800000e-02 -8.111864e-04
8.400000e-02 -2.400000e-02 -7.891625e-04
8.400000e-02 -2.000000e-02 -7.742087e-04
8.400000e-02 -1.600000e-02 -7.661444e-04
8.400000e-02 -1.200000e-02 -7.647719e-04
8.400000e-02 -8.000000e-03 -7.698760e-04
8.400000e-02 -4.000000e-03 -7.812240e-04
8.400000e-02 0.000000e+00 -7.985654e-04
8.400000e-02 4.000000e-03 -8.216326e-04
8.400000e-02 8.000000e-03 -8.501399e-04
8.400000e-02 1.200000e-02 -8.837847e-04
8.400000e-02 1.600000e-02 -9.222465e-04
8.400000e-02 2.000000e-02 -9.651874e-04
8.400000e-02 2.400000e-02 -1.012252e-03
8.400000e-02 2.800000e-02 -1.063067e-03
8.400000e-02 3.200000e-02 -1.117243e-03
8.400000e-02 3.600000e-02 -1.174373e-03
8.400000e-02 4.000000e-02 -1.234030e-03
8.400000e-02 4.400000e-02 -1.295774e-03
8.400000e-02 4.800000e-02 -1.359144e-03
8.400000e-02 5.200000e-02 -1.423665e-03
8.400000e-02 5.600000e-02 -1.488844e-03
8.400000e-02 6.000000e-02 -1.554170e-03
8.400000e-02 6.400000e-02 -1.619117e-03
8.400000e-02 6.800000e-02 -1.683140e-03
8.400000e-02 7.200000e-02 -1.745681e-03
8.400000e-02 7.600000e-02 -1.806162e-03
8.400000e-02 8.000000e-02 -1.863990e-03
8.400000e-02 8.400000e-02 -1.918557e-03
8.400000e-02 8.800000e-02 -1.969238e-03
8.400000e-02 9.200000e-02 -2.015393e-03
8.400000e-02 9.600000e-02 -2.056364e-03
8.400000e-02 1.000000e-01 -2.091480e-03

8.800000e-02 -1.000000e-01 -2.587794e-03
8.800000e-02 -9.600000e-02 -2.422769e-03
8.800000e-02 -9.200000e-02 -2.265599e-03
8.800000e-02 -8.800000e-02 -2.116394e-03
8.800000e-02 -8.400000e-02 -1.975245e-03
8.800000e-02 -8.000000e-02 -1.842231e-03
8.800000e-02 -7.600000e-02 -1.717411e-03
8.800000e-02 -7.200000e-02 -1.600830e-03
8.800000e-02 -6.800000e-02 -1.492517e-03
8.800000e-02 -6.400000e-02 -1.392484e-03
8.800000e-02 -6.000000e-02 -1.300726e-03
8.800000e-02 -5.600000e-02 -1.217223e-03
8.800000e-02 -5.200000e-02 -1.141937e-03
8.800000e-02 -4.800000e-02 -1.074812e-03
8.800000e-02 -4.400000e-02 -1.015776e-03
8.800000e-02 -4.000000e-02 -9.647422e-04
8.800000e-02 -3.600000e-02 -9.216031e-04
8.800000e-02 -3.200000e-02 -8.862358e-04
8.800000e-02 -2.800000e-02 -8.584997e-04
8.800000e-02 -2.400000e-02 -8.382370e-04
8.800000e-02 -2.000000e-02 -8.252723e-04
8.800000e-02 -1.600000e-02 -8.194127e-04
8.800000e-02 -1.200000e-02 -8.204477e-04
8.800000e-02 -8.000000e-03 -8.281497e-04
8.800000e-02 -4.000000e-03 -8.422731e-04
8.800000e-02 0.000000e+00 -8.625546e-04
8.800000e-02 4.000000e-03 -8.887136e-04
8.800000e-02 8.000000e-03 -9.204520e-04
8.800000e-02 1.200000e-02 -9.574533e-04
8.800000e-02 1.600000e-02 -9.993844e-04
8.800000e-02 2.000000e-02 -1.045894e-03
8.800000e-02 2.400000e-02 -1.096613e-03
8.800000e-02 2.800000e-02 -1.151156e-03
8.800000e-02 3.200000e-02 -1.209119e-03
8.800000e-02 3.600000e-02 -1.270080e-03
8.800000e-02 4.000000e-02 -1.333602e-03
8.800000e-02 4.400000e-02 -1.399228e-03
8.800000e-02 4.800000e-02 -1.466485e-03
8.800000e-02 5.200000e-02 -1.534883e-03
8.800000e-02 5.600000e-02 -1.603915e-03
8.800000e-02 6.000000e-02 -1.673057e-03
8.800000e-02 6.400000e-02 -1.741768e-03
8.800000e-02 6.800000e-02 -1.809489e-03
8.800000e-02 7.200000e-02 -1.875646e-03
8.800000e-02 7.600000e-02 -1.939649e-03
8.800000e-02 8.000000e-02 -2.000890e-03
8.800000e-02 8.400000e-02 -2.058745e-03
8.800000e-02 8.800000e-02 -2.112576e-03
8.800000e-02 9.200000e-02 -2.161726e-03
8.800000e-02 9.600000e-02 -2.205525e-03
8.800000e-02 1.000000e-01 -2.243285e-03

9.200000e-02 -1.000000e-01 -2.651335e-03
9.200000e-02 -9.600000e-02 -2.482056e-03
9.200000e-02 -9.200000e-02 -2.321079e-03
9.200000e-02 -8.800000e-02 -2.168499e-03
9.200000e-02 -8.400000e-02 -2.024399e-03
9.200000e-02 -8.000000e-02 -1.888844e-03
9.200000e-02 -7.600000e-02 -1.761884e-03
9.200000e-02 -7.200000e-02 -1.643552e-03
9.200000e-02 -6.800000e-02 -1.533865e-03
9.200000e-02 -6.400000e-02 -1.432825e-03
9.200000e-02 -6.000000e-02 -1.340414e-03
9.200000e-02 -5.600000e-02 -1.256601e-03
9.200000e-02 -5.200000e-02 -1.181335e-03
9.200000e-02 -4.800000e-02 -1.114550e-03
9.200000e-02 -4.400000e-02 -1.056162e-03
9.200000e-02 -4.000000e-02 -1.006071e-03
9.200000e-02 -3.600000e-02 -9.641588e-04
9.200000e-02 -3.200000e-02 -9.302895e-04
9.200000e-02 -2.800000e-02 -9.043107e-04
9.200000e-02 -2.400000e-02 -8.860519e-04
9.200000e-02 -2.000000e-02 -8.753258e-04
9.200000e-02 -1.600000e-02 -8.719268e-04
9.200000e-02 -1.200000e-02 -8.756321e-04
9.200000e-02 -8.000000e-03 -8.862012e-04
9.200000e-02 -4.000000e-03 -9.033758e-04
9.200000e-02 0.000000e+00 -9.268800e-04
9.200000e-02 4.000000e-03 -9.564203e-04
9.200000e-02 8.000000e-03 -9.916852e-04
9.200000e-02 1.200000e-02 -1.032346e-03
9.200000e-02 1.600000e-02 -1.078055e-03
9.200000e-02 2.000000e-02 -1.128449e-03
9.200000e-02 2.400000e-02 -1.183146e-03
9.200000e-02 2.800000e-02 -1.241745e-03
9.200000e-02 3.200000e-02 -1.303830e-03
9.200000e-02 3.600000e-02 -1.368966e-03
9.200000e-02 4.000000e-02 -1.436700e-03
9.200000e-02 4.400000e-02 -1.506564e-03
9.200000e-02 4.800000e-02 -1.578069e-03
9.200000e-02 5.200000e-02 -1.650712e-03
9.200000e-02 5.600000e-02 -1.723972e-03
9.200000e-02 6.000000e-02 -1.797310e-03
9.200000e-02 6.400000e-02 -1.870171e-03
9.200000e-02 6.800000e-02 -1.941983e-03
9.200000e-02 7.200000e-02 -2.012156e-03
9.200000e-02 7.600000e-02 -2.080086e-03
9.200000e-02 8.000000e-02 -2.145150e-03
9.200000e-02 8.400000e-02 -2.206711e-03
9.200000e-02 8.800000e-02 -2.264113e-03
9.200000e-02 9.200000e-02 -2.316688e-03
9.200000e-02 9.600000e-02 -2.363748e-03
9.200000e-02 1.000000e-01 -2.404592e-03

9.600000e-02 -1.000000e-01 -2.709366e-03
9.600000e-02 -9.600000e-02 -2.535984e-03
9.600000e-02 -9.200000e-02 -2.371351e-03
9.600000e-02 -8.800000e-02 -2.215556e-03
9.600000e-02 -8.400000e-02 -2.068669e-03
9.600000e-02 -8.000000e-02 -1.930744e-03
9.600000e-02 -7.600000e-02 -1.801820e-03
9.600000e-02 -7.200000e-02 -1.681919e-03
9.600000e-02 -6.800000e-02 -1.571046e-03
9.600000e-02 -6.400000e-02 -1.469192e-03
9.600000e-02 -6.000000e-02 -1.376328e-03
9.600000e-02 -5.600000e-02 -1.292410e-03
9.600000e-02 -5.200000e-02 -1.217377e-03
9.600000e-02 -4.800000e-02 -1.151150e-03
9.600000e-02 -4.400000e-02 -1.093635e-03
9.600000e-02 -4.000000e-02 -1.044718e-03
9.600000e-02 -3.600000e-02 -1.004269e-03
9.600000e-02 -3.200000e-02 -9.721413e-04
9.600000e-02 -2.800000e-02 -9.481695e-04
9.600000e-02 -2.400000e-02 -9.321712e-04
9.600000e-02 -2.000000e-02 -9.239465e-04
9.600000e-02 -1.600000e-02 -9.232775e-04
9.600000e-02 -1.200000e-02 -9.299289e-04
9.600000e-02 -8.000000e-03 -9.436475e-04
9.600000e-02 -4.000000e-03 -9.641623e-04
9.600000e-02 0.000000e+00 -9.911847e-04
9.600000e-02 4.000000e-03 -1.024408e-03
9.600000e-02 8.000000e-03 -1.063509e-03
9.600000e-02 1.200000e-02 -1.108143e-03
9.600000e-02 1.600000e-02 -1.157953e-03
9.600000e-02 2.000000e-02 -1.212560e-03
9.600000e-02 2.400000e-02 -1.271569e-03
9.600000e-02 2.800000e-02 -1.334566e-03
9.600000e-02 3.200000e-02 -1.401121e-03
9.600000e-02 3.600000e-02 -1.470785e-03
9.600000e-02 4.000000e-02 -1.543093e-03
9.600000e-02 4.400000e-02 -1.617561e-03
9.600000e-02 4.800000e-02 -1.693688e-03
9.600000e-02 5.200000e-02 -1.770956e-03
9.600000e-02 5.600000e-02 -1.848830e-03
9.600000e-02 6.000000e-02 -1.926756e-03
9.600000e-02 6.400000e-02 -2.004166e-03
9.600000e-02 6.800000e-02 -2.080472e-03
9.600000e-02 7.200000e-02 -2.155072e-03
9.600000e-02 7.600000e-02 -2.227345e-03
9.600000e-02 8.000000e-02 -2.296655e-03
9.600000e-02 8.400000e-02 -2.362349e-03
9.600000e-02 8.800000e-02 -2.423757e-03
9.600000e-02 9.200000e-02 -2.480195e-03
9.600000e-02 9.600000e-02 -2.530961e-03
9.600000e-02 1.000000e-01 -2.575339e-03

1.000000e-01 -1.000000e-01 -2.761164e-03
1.000000e-01 -9.600000e-02 -2.583840e-03
1.000000e-01 -9.200000e-02 -2.415722e-03
1.000000e-01 -8.800000e-02 -2.256886e-03
1.000000e-01 -8.400000e-02 -2.107391e-03
1.000000e-01 -8.000000e-02 -1.967281e-03
1.000000e-01 -7.600000e-02 -1.836584e-03
1.000000e-01 -7.200000e-02 -1.715311e-03
1.000000e-01 -6.800000e-02 -1.603455e-03
1.000000e-01 -6.400000e-02 -1.500995e-03
1.000000e-01 -6.000000e-02 -1.407892e-03
1.000000e-01 -5.600000e-02 -1.324090e-03
1.000000e-01 -5.200000e-02 -1.249516e-03
1.000000e-01 -4.800000e-02 -1.184080e-03
1.000000e-01 -4.400000e-02 -1.127675e-03
1.000000e-01 -4.000000e-02 -1.080176e-03
1.000000e-01 -3.600000e-02 -1.041442e-03
1.000000e-01 -3.200000e-02 -1.011313e-03
1.000000e-01 -2.800000e-02 -9.896117e-04
1.000000e-01 -2.400000e-02 -9.761438e-04
1.000000e-01 -2.000000e-02 -9.706968e-04
1.000000e-01 -1.600000e-02 -9.730404e-04
1.000000e-01 -1.200000e-02 -9.829269e-04
1.000000e-01 -8.000000e-03 -1.000091e-03
1.000000e-01 -4.000000e-03 -1.024248e-03
1.000000e-01 0.000000e+00 -1.055097e-03
1.000000e-01 4.000000e-03 -1.092319e-03
1.000000e-01 8.000000e-03 -1.135576e-03
1.000000e-01 1.200000e-02 -1.184513e-03
1.000000e-01 1.600000e-02 -1.238757e-03
1.000000e-01 2.000000e-02 -1.297918e-03
1.000000e-01 2.400000e-02 -1.361586e-03
1.000000e-01 2.800000e-02 -1.429335e-03
1.000000e-01 3.200000e-02 -1.500720e-03
1.000000e-01 3.600000e-02 -1.575279e-03
1.000000e-01 4.000000e-02 -1.652534e-03
1.000000e-01 4.400000e-02 -1.731985e-03
1.000000e-01 4.800000e-02 -1.813119e-03
1.000000e-01 5.200000e-02 -1.895403e-03
1.000000e-01 5.600000e-02 -1.978288e-03
1.000000e-01 6.000000e-02 -2.061207e-03
1.000000e-01 6.400000e-02 -2.143575e-03
1.000000e-01 6.800000e-02 -2.224793e-03
1.000000e-01 7.200000e-02 -2.304241e-03
1.000000e-01 7.600000e-02 -2.381285e-03
1.000000e-01 8.000000e-02 -2.455274e-03
1.000000e-01 8.400000e-02 -2.525540e-03
1.000000e-01 8.800000e-02 -2.591399e-03
1.000000e-01 9.200000e-02 -2.652150e-03
1.000000e-01 9.600000e-02 -2.707078e-03
1.000000e-01 1.000000e-01 -2.755451e-03



==> example3_poly_app.csv <==
input,manifold1,manifold2
-1.000000e-01 -1.000000e-01 -2.293395e-02
-1.000000e-01 -9.600000e-02 -2.201116e-02
-1.000000e-01 -9.200000e-02 -2.112675e-02
-1.000000e-01 -8.800000e-02 -2.028067e-02
-1.000000e-01 -8.400000e-02 -1.947286e-02
-1.000000e-01 -8.000000e-02 -1.870328e-02
-1.000000e-01 -7.600000e-02 -1.797187e-02
-1.000000e-01 -7.200000e-02 -1.727857e-02
-1.000000e-01 -6.800000e-02 -1.662335e-02
-1.000000e-01 -6.400000e-02 -1.600614e-02
-1.000000e-01 -6.000000e-02 -1.542690e-02
-1.000000e-01 -5.600000e-02 -1.488559e-02
-1.000000e-01 -5.200000e-02 -1.438215e-02
-1.000000e-01 -4.800000e-02 -1.391654e-02
-1.000000e-01 -4.400000e-02 -1.348872e-02
-1.000000e-01 -4.000000e-02 -1.309864e-02
-1.000000e-01 -3.600000e-02 -1.274625e-02
-1.000000e-01 -3.200000e-02 -1.243152e-02
-1.000000e-01 -2.800000e-02 -1.215440e-02
-1.000000e-01 -2.400000e-02 -1.191486e-02
-1.000000e-01 -2.000000e-02 -1.171284e-02
-1.000000e-01 -1.600000e-02 -1.154831e-02
-1.000000e-01 -1.200000e-02 -1.142124e-02
-1.000000e-01 -8.000000e-03 -1.133159e-02
-1.000000e-01 -4.000000e-03 -1.127931e-02
-1.000000e-01 0.000000e+00 -1.126437e-02
-1.000000e-01 4.000000e-03 -1.128675e-02
-1.000000e-01 8.000000e-03 -1.134639e-02
-1.000000e-01 1.200000e-02 -1.144328e-02
-1.000000e-01 1.600000e-02 -1.157737e-02
-1.000000e-01 2.000000e-02 -1.174864e-02
-1.000000e-01 2.400000e-02 -1.195705e-02
-1.000000e-01 2.800000e-02 -1.220258e-02
-1.000000e-01 3.200000e-02 -1.248519e-02
-1.000000e-01 3.600000e-02 -1.280486e-02
-1.000000e-01 4.000000e-02 -1.316156e-02
-1.000000e-01 4.400000e-02 -1.355526e-02
-1.000000e-01 4.800000e-02 -1.398594e-02
-1.000000e-01 5.200000e-02 -1.445357e-02
-1.000000e-01 5.600000e-02 -1.495813e-02
-1.000000e-01 6.000000e-02 -1.549959e-02
-1.000000e-01 6.400000e-02 -1.607793e-02
-1.000000e-01 6.800000e-02 -1.669314e-02
-1.000000e-01 7.200000e-02 -1.734518e-02
-1.000000e-01 7.600000e-02 -1.803404e-02
-1.000000e-01 8.000000e-02 -1.875970e-02
-1.000000e-01 8.400000e-02 -1.952214e-02
-1.000000e-01 8.800000e-02 -2.032135e-02
-1.000000e-01 9.200000e-02 -2.115730e-02
-1.000000e-01 9.600000e-02 -2.202999e-02
-1.000000e-01 1.000000e-01 -2.293939e-02

-9.600000e-02 -1.000000e-01 -2.202575e-02
-9.600000e-02 -9.600000e-02 -2.110541e-02
-9.600000e-02 -9.200000e-02 -2.022331e-02
-9.600000e-02 -8.800000e-02 -1.937942e-02
-9.600000e-02 -8.400000e-02 -1.857366e-02
-9.600000e-02 -8.000000e-02 -1.780600e-02
-9.600000e-02 -7.600000e-02 -1.707638e-02
-9.600000e-02 -7.200000e-02 -1.638475e-02
-9.600000e-02 -6.800000e-02 -1.573107e-02
-9.600000e-02 -6.400000e-02 -1.511528e-02
-9.600000e-02 -6.000000e-02 -1.453734e-02
-9.600000e-02 -5.600000e-02 -1.399720e-02
-9.600000e-02 -5.200000e-02 -1.349481e-02
-9.600000e-02 -4.800000e-02 -1.303014e-02
-9.600000e-02 -4.400000e-02 -1.260314e-02
-9.600000e-02 -4.000000e-02 -1.221376e-02
-9.600000e-02 -3.600000e-02 -1.186196e-02
-9.600000e-02 -3.200000e-02 -1.154770e-02
-9.600000e-02 -2.800000e-02 -1.127095e-02
-9.600000e-02 -2.400000e-02 -1.103165e-02
-9.600000e-02 -2.000000e-02 -1.082978e-02
-9.600000e-02 -1.600000e-02 -1.066530e-02
-9.600000e-02 -1.200000e-02 -1.053816e-02
-9.600000e-02 -8.000000e-03 -1.044833e-02
-9.600000e-02 -4.000000e-03 -1.039577e-02
-9.600000e-02 0.000000e+00 -1.038046e-02
-9.600000e-02 4.000000e-03 -1.040236e-02
-9.600000e-02 8.000000e-03 -1.046143e-02
-9.600000e-02 1.200000e-02 -1.055764e-02
-9.600000e-02 1.600000e-02 -1.069096e-02
-9.600000e-02 2.000000e-02 -1.086137e-02
-9.600000e-02 2.400000e-02 -1.106883e-02
-9.600000e-02 2.800000e-02 -1.131330e-02
-9.600000e-02 3.200000e-02 -1.159478e-02
-9.600000e-02 3.600000e-02 -1.191322e-02
-9.600000e-02 4.000000e-02 -1.226860e-02
-9.600000e-02 4.400000e-02 -1.266090e-02
-9.600000e-02 4.800000e-02 -1.309010e-02
-9.600000e-02 5.200000e-02 -1.355616e-02
-9.600000e-02 5.600000e-02 -1.405906e-02
-9.600000e-02 6.000000e-02 -1.459879e-02
-9.600000e-02 6.400000e-02 -1.517532e-02
-9.600000e-02 6.800000e-02 -1.578864e-02
-9.600000e-02 7.200000e-02 -1.643872e-02
-9.600000e-02 7.600000e-02 -1.712554e-02
-9.600000e-02 8.000000e-02 -1.784909e-02
-9.600000e-02 8.400000e-02 -1.860934e-02
-9.600000e-02 8.800000e-02 -1.940630e-02
-9.600000e-02 9.200000e-02 -2.023993e-02
-9.600000e-02 9.600000e-02 -2.111022e-02
-9.600000e-02 1.000000e-01 -2.201716e-02

-9.200000e-02 -1.000000e-01 -2.115417e-02
-9.200000e-02 -9.600000e-02 -2.023622e-02
-9.200000e-02 -9.200000e-02 -1.935638e-02
-9.200000e-02 -8.800000e-02 -1.851461e-02
-9.200000e-02 -8.400000e-02 -1.771085e-02
-9.200000e-02 -8.000000e-02 -1.694506e-02
-9.200000e-02 -7.600000e-02 -1.621719e-02
-9.200000e-02 -7.200000e-02 -1.552719e-02
-9.200000e-02 -6.800000e-02 -1.487501e-02
-9.200000e-02 -6.400000e-02 -1.426061e-02
-9.200000e-02 -6.000000e-02 -1.368393e-02
-9.200000e-02 -5.600000e-02 -1.314494e-02
-9.200000e-02 -5.200000e-02 -1.264359e-02
-9.200000e-02 -4.800000e-02 -1.217983e-02
-9.200000e-02 -4.400000e-02 -1.175364e-02
-9.200000e-02 -4.000000e-02 -1.136495e-02
-9.200000e-02 -3.600000e-02 -1.101374e-02
-9.200000e-02 -3.200000e-02 -1.069995e-02
-9.200000e-02 -2.800000e-02 -1.042357e-02
-9.200000e-02 -2.400000e-02 -1.018453e-02
-9.200000e-02 -2.000000e-02 -9.982818e-03
-9.200000e-02 -1.600000e-02 -9.818385e-03
-9.200000e-02 -1.200000e-02 -9.691197e-03
-9.200000e-02 -8.000000e-03 -9.601219e-03
-9.200000e-02 -4.000000e-03 -9.548419e-03
-9.200000e-02 0.000000e+00 -9.532762e-03
-9.200000e-02 4.000000e-03 -9.554216e-03
-9.200000e-02 8.000000e-03 -9.612750e-03
-9.200000e-02 1.200000e-02 -9.708334e-03
-9.200000e-02 1.600000e-02 -9.840937e-03
-9.200000e-02 2.000000e-02 -1.001053e-02
-9.200000e-02 2.400000e-02 -1.021709e-02
-9.200000e-02 2.800000e-02 -1.046058e-02
-9.200000e-02 3.200000e-02 -1.074098e-02
-9.200000e-02 3.600000e-02 -1.105826e-02
-9.200000e-02 4.000000e-02 -1.141240e-02
-9.200000e-02 4.400000e-02 -1.180337e-02
-9.200000e-02 4.800000e-02 -1.223116e-02
-9.200000e-02 5.200000e-02 -1.269574e-02
-9.200000e-02 5.600000e-02 -1.319708e-02
-9.200000e-02 6.000000e-02 -1.373517e-02
-9.200000e-02 6.400000e-02 -1.430999e-02
-9.200000e-02 6.800000e-02 -1.492152e-02
-9.200000e-02 7.200000e-02 -1.556973e-02
-9.200000e-02 7.600000e-02 -1.625463e-02
-9.200000e-02 8.000000e-02 -1.697617e-02
-9.200000e-02 8.400000e-02 -1.773436e-02
-9.200000e-02 8.800000e-02 -1.852918e-02
-9.200000e-02 9.200000e-02 -1.936061e-02
-9.200000e-02 9.600000e-02 -2.022864e-02
-9.200000e-02 1.000000e-01 -2.113326e-02

-8.800000e-02 -1.000000e-01 -2.031924e-02
-8.800000e-02 -9.600000e-02 -1.940360e-02
-8.800000e-02 -9.200000e-02 -1.852596e-02
-8.800000e-02 -8.800000e-02 -1.768625e-02
-8.800000e-02 -8.400000e-02 -1.688444e-02
-8.800000e-02 -8.000000e-02 -1.612048e-02
-8.800000e-02 -7.600000e-02 -1.539431e-02
-8.800000e-02 -7.200000e-02 -1.470589e-02
-8.800000e-02 -6.800000e-02 -1.405518e-02
-8.800000e-02 -6.400000e-02 -1.344212e-02
-8.800000e-02 -6.000000e-02 -1.286668e-02
-8.800000e-02 -5.600000e-02 -1.232882e-02
-8.800000e-02 -5.200000e-02 -1.182848e-02
-8.800000e-02 -4.800000e-02 -1.136562e-02
-8.800000e-02 -4.400000e-02 -1.094021e-02
-8.800000e-02 -4.000000e-02 -1.055221e-02
-8.800000e-02 -3.600000e-02 -1.020158e-02
-8.800000e-02 -3.200000e-02 -9.888267e-03
-8.800000e-02 -2.800000e-02 -9.612248e-03
-8.800000e-02 -2.400000e-02 -9.373483e-03
-8.800000e-02 -2.000000e-02 -9.171935e-03
-8.800000e-02 -1.600000e-02 -9.007569e-03
-8.800000e-02 -1.200000e-02 -8.880351e-03
-8.800000e-02 -8.000000e-03 -8.790248e-03
-8.800000e-02 -4.000000e-03 -8.737226e-03
-8.800000e-02 0.000000e+00 -8.721255e-03
-8.800000e-02 4.000000e-03 -8.742303e-03
-8.800000e-02 8.000000e-03 -8.800340e-03
-8.800000e-02 1.200000e-02 -8.895337e-03
-8.800000e-02 1.600000e-02 -9.027266e-03
-8.800000e-02 2.000000e-02 -9.196098e-03
-8.800000e-02 2.400000e-02 -9.401808e-03
-8.800000e-02 2.800000e-02 -9.644370e-03
-8.800000e-02 3.200000e-02 -9.923758e-03
-8.800000e-02 3.600000e-02 -1.023995e-02
-8.800000e-02 4.000000e-02 -1.059292e-02
-8.800000e-02 4.400000e-02 -1.098264e-02
-8.800000e-02 4.800000e-02 -1.140910e-02
-8.800000e-02 5.200000e-02 -1.187228e-02
-8.800000e-02 5.600000e-02 -1.237215e-02
-8.800000e-02 6.000000e-02 -1.290869e-02
-8.800000e-02 6.400000e-02 -1.348189e-02
-8.800000e-02 6.800000e-02 -1.409173e-02
-8.800000e-02 7.200000e-02 -1.473819e-02
-8.800000e-02 7.600000e-02 -1.542126e-02
-8.800000e-02 8.000000e-02 -1.614092e-02
-8.800000e-02 8.400000e-02 -1.689716e-02
-8.800000e-02 8.800000e-02 -1.768996e-02
-8.800000e-02 9.200000e-02 -1.851931e-02
-8.800000e-02 9.600000e-02 -1.938521e-02
-8.800000e-02 1.000000e-01 -2.028764e-02

-8.400000e-02 -1.000000e-01 -1.952098e-02
-8.400000e-02 -9.600000e-02 -1.860759e-02
-8.400000e-02 -9.200000e-02 -1.773207e-02
-8.400000e-02 -8.800000e-02 -1.689437e-02
-8.400000e-02 -8.400000e-02 -1.609445e-02
-8.400000e-02 -8.000000e-02 -1.533226e-02
-8.400000e-02 -7.600000e-02 -1.460774e-02
-8.400000e-02 -7.200000e-02 -1.392087e-02
-8.400000e-02 -6.800000e-02 -1.327158e-02
-8.400000e-02 -6.400000e-02 -1.265984e-02
-8.400000e-02 -6.000000e-02 -1.208560e-02
-8.400000e-02 -5.600000e-02 -1.154883e-02
-8.400000e-02 -5.200000e-02 -1.104948e-02
-8.400000e-02 -4.800000e-02 -1.058750e-02
-8.400000e-02 -4.400000e-02 -1.016287e-02
-8.400000e-02 -4.000000e-02 -9.775542e-03
-8.400000e-02 -3.600000e-02 -9.425476e-03
-8.400000e-02 -3.200000e-02 -9.112637e-03
-8.400000e-02 -2.800000e-02 -8.836988e-03
-8.400000e-02 -2.400000e-02 -8.598496e-03
-8.400000e-02 -2.000000e-02 -8.397123e-03
-8.400000e-02 -1.600000e-02 -8.232838e-03
-8.400000e-02 -1.200000e-02 -8.105608e-03
-8.400000e-02 -8.000000e-03 -8.015399e-03
-8.400000e-02 -4.000000e-03 -7.962182e-03
-8.400000e-02 0.000000e+00 -7.945925e-03
-8.400000e-02 4.000000e-03 -7.966600e-03
-8.400000e-02 8.000000e-03 -8.024177e-03
-8.400000e-02 1.200000e-02 -8.118629e-03
-8.400000e-02 1.600000e-02 -8.249928e-03
-8.400000e-02 2.000000e-02 -8.418050e-03
-8.400000e-02 2.400000e-02 -8.622967e-03
-8.400000e-02 2.800000e-02 -8.864657e-03
-8.400000e-02 3.200000e-02 -9.143095e-03
-8.400000e-02 3.600000e-02 -9.458259e-03
-8.400000e-02 4.000000e-02 -9.810126e-03
-8.400000e-02 4.400000e-02 -1.019868e-02
-8.400000e-02 4.800000e-02 -1.062389e-02
-8.400000e-02 5.200000e-02 -1.108574e-02
-8.400000e-02 5.600000e-02 -1.158422e-02
-8.400000e-02 6.000000e-02 -1.211931e-02
-8.400000e-02 6.400000e-02 -1.269098e-02
-8.400000e-02 6.800000e-02 -1.329923e-02
-8.400000e-02 7.200000e-02 -1.394404e-02
-8.400000e-02 7.600000e-02 -1.462539e-02
-8.400000e-02 8.000000e-02 -1.534327e-02
-8.400000e-02 8.400000e-02 -1.609768e-02
-8.400000e-02 8.800000e-02 -1.688858e-02
-8.400000e-02 9.200000e-02 -1.771598e-02
-8.400000e-02 9.600000e-02 -1.857987e-02
-8.400000e-02 1.000000e-01 -1.948023e-02

-8.000000e-02 -1.000000e-01 -1.875940e-02
-8.000000e-02 -9.600000e-02 -1.784819e-02
-8.000000e-02 -9.200000e-02 -1.697473e-02
-8.000000e-02 -8.800000e-02 -1.613898e-02
-8.000000e-02 -8.400000e-02 -1.534089e-02
-8.000000e-02 -8.000000e-02 -1.458041e-02
-8.000000e-02 -7.600000e-02 -1.385751e-02
-8.000000e-02 -7.200000e-02 -1.317212e-02
-8.000000e-02 -6.800000e-02 -1.252422e-02
-8.000000e-02 -6.400000e-02 -1.191376e-02
-8.000000e-02 -6.000000e-02 -1.134069e-02
-8.000000e-02 -5.600000e-02 -1.080499e-02
-8.000000e-02 -5.200000e-02 -1.030659e-02
-8.000000e-02 -4.800000e-02 -9.845481e-03
-8.000000e-02 -4.400000e-02 -9.421608e-03
-8.000000e-02 -4.000000e-02 -9.034938e-03
-8.000000e-02 -3.600000e-02 -8.685433e-03
-8.000000e-02 -3.200000e-02 -8.373059e-03
-8.000000e-02 -2.800000e-02 -8.097780e-03
-8.000000e-02 -2.400000e-02 -7.859563e-03
-8.000000e-02 -2.000000e-02 -7.658374e-03
-8.000000e-02 -1.600000e-02 -7.494182e-03
-8.000000e-02 -1.200000e-02 -7.366954e-03
-8.000000e-02 -8.000000e-03 -7.276660e-03
-8.000000e-02 -4.000000e-03 -7.223270e-03
-8.000000e-02 0.000000e+00 -7.206756e-03
-8.000000e-02 4.000000e-03 -7.227089e-03
-8.000000e-02 8.000000e-03 -7.284242e-03
-8.000000e-02 1.200000e-02 -7.378189e-03
-8.000000e-02 1.600000e-02 -7.508903e-03
-8.000000e-02 2.000000e-02 -7.676361e-03
-8.000000e-02 2.400000e-02 -7.880539e-03
-8.000000e-02 2.800000e-02 -8.121413e-03
-8.000000e-02 3.200000e-02 -8.398961e-03
-8.000000e-02 3.600000e-02 -8.713162e-03
-8.000000e-02 4.000000e-02 -9.063996e-03
-8.000000e-02 4.400000e-02 -9.451442e-03
-8.000000e-02 4.800000e-02 -9.875482e-03
-8.000000e-02 5.200000e-02 -1.033610e-02
-8.000000e-02 5.600000e-02 -1.083327e-02
-8.000000e-02 6.000000e-02 -1.136699e-02
-8.000000e-02 6.400000e-02 -1.193723e-02
-8.000000e-02 6.800000e-02 -1.254399e-02
-8.000000e-02 7.200000e-02 -1.318724e-02
-8.000000e-02 7.600000e-02 -1.386698e-02
-8.000000e-02 8.000000e-02 -1.458320e-02
-8.000000e-02 8.400000e-02 -1.533587e-02
-8.000000e-02 8.800000e-02 -1.612500e-02
-8.000000e-02 9.200000e-02 -1.695057e-02
-8.000000e-02 9.600000e-02 -1.781258e-02
-8.000000e-02 1.000000e-01 -1.871100e-02

-7.600000e-02 -1.000000e-01 -1.803452e-02
-7.600000e-02 -9.600000e-02 -1.712542e-02
-7.600000e-02 -9.200000e-02 -1.625396e-02
-7.600000e-02 -8.800000e-02 -1.542009e-02
-7.600000e-02 -8.400000e-02 -1.462377e-02
-7.600000e-02 -8.000000e-02 -1.386496e-02
-7.600000e-02 -7.600000e-02 -1.314361e-02
-7.600000e-02 -7.200000e-02 -1.245967e-02
-7.600000e-02 -6.800000e-02 -1.181311e-02
-7.600000e-02 -6.400000e-02 -1.120389e-02
-7.600000e-02 -6.000000e-02 -1.063196e-02
-7.600000e-02 -5.600000e-02 -1.009729e-02
-7.600000e-02 -5.200000e-02 -9.599831e-03
-7.600000e-02 -4.800000e-02 -9.139556e-03
-7.600000e-02 -4.400000e-02 -8.716424e-03
-7.600000e-02 -4.000000e-02 -8.330398e-03
-7.600000e-02 -3.600000e-02 -7.981445e-03
-7.600000e-02 -3.200000e-02 -7.669529e-03
-7.600000e-02 -2.800000e-02 -7.394618e-03
-7.600000e-02 -2.400000e-02 -7.156679e-03
-7.600000e-02 -2.000000e-02 -6.955679e-03
-7.600000e-02 -1.600000e-02 -6.791589e-03
-7.600000e-02 -1.200000e-02 -6.664378e-03
-7.600000e-02 -8.000000e-03 -6.574017e-03
-7.600000e-02 -4.000000e-03 -6.520478e-03
-7.600000e-02 0.000000e+00 -6.503732e-03
-7.600000e-02 4.000000e-03 -6.523754e-03
-7.600000e-02 8.000000e-03 -6.580517e-03
-7.600000e-02 1.200000e-02 -6.673997e-03
-7.600000e-02 1.600000e-02 -6.804170e-03
-7.600000e-02 2.000000e-02 -6.971011e-03
-7.600000e-02 2.400000e-02 -7.174499e-03
-7.600000e-02 2.800000e-02 -7.414612e-03
-7.600000e-02 3.200000e-02 -7.691330e-03
-7.600000e-02 3.600000e-02 -8.004631e-03
-7.600000e-02 4.000000e-02 -8.354498e-03
-7.600000e-02 4.400000e-02 -8.740911e-03
-7.600000e-02 4.800000e-02 -9.163854e-03
-7.600000e-02 5.200000e-02 -9.623310e-03
-7.600000e-02 5.600000e-02 -1.011926e-02
-7.600000e-02 6.000000e-02 -1.065170e-02
-7.600000e-02 6.400000e-02 -1.122060e-02
-7.600000e-02 6.800000e-02 -1.182596e-02
-7.600000e-02 7.200000e-02 -1.246776e-02
-7.600000e-02 7.600000e-02 -1.314599e-02
-7.600000e-02 8.000000e-02 -1.386065e-02
-7.600000e-02 8.400000e-02 -1.461171e-02
-7.600000e-02 8.800000e-02 -1.539917e-02
-7.600000e-02 9.200000e-02 -1.622303e-02
-7.600000e-02 9.600000e-02 -1.708327e-02
-7.600000e-02 1.000000e-01 -1.797990e-02

-7.200000e-02 -1.000000e-01 -1.734637e-02
-7.200000e-02 -9.600000e-02 -1.643930e-02
-7.200000e-02 -9.200000e-02 -1.556977e-02
-7.200000e-02 -8.800000e-02 -1.473772e-02
-7.200000e-02 -8.400000e-02 -1.394312e-02
-7.200000e-02 -8.000000e-02 -1.318591e-02
-7.200000e-02 -7.600000e-02 -1.246606e-02
-7.200000e-02 -7.200000e-02 -1.178352e-02
-7.200000e-02 -6.800000e-02 -1.113826e-02
-7.200000e-02 -6.400000e-02 -1.053024e-02
-7.200000e-02 -6.000000e-02 -9.959409e-03
-7.200000e-02 -5.600000e-02 -9.425740e-03
-7.200000e-02 -5.200000e-02 -8.929192e-03
-7.200000e-02 -4.800000e-02 -8.469731e-03
-7.200000e-02 -4.400000e-02 -8.047319e-03
-7.200000e-02 -4.000000e-02 -7.661924e-03
-7.200000e-02 -3.600000e-02 -7.313510e-03
-7.200000e-02 -3.200000e-02 -7.002046e-03
-7.200000e-02 -2.800000e-02 -6.727498e-03
-7.200000e-02 -2.400000e-02 -6.489837e-03
-7.200000e-02 -2.000000e-02 -6.289032e-03
-7.200000e-02 -1.600000e-02 -6.125053e-03
-7.200000e-02 -1.200000e-02 -5.997871e-03
-7.200000e-02 -8.000000e-03 -5.907460e-03
-7.200000e-02 -4.000000e-03 -5.853791e-03
-7.200000e-02 0.000000e+00 -5.836840e-03
-7.200000e-02 4.000000e-03 -5.856579e-03
-7.200000e-02 8.000000e-03 -5.912986e-03
-7.200000e-02 1.200000e-02 -6.006037e-03
-7.200000e-02 1.600000e-02 -6.135708e-03
-7.200000e-02 2.000000e-02 -6.301978e-03
-7.200000e-02 2.400000e-02 -6.504826e-03
-7.200000e-02 2.800000e-02 -6.744231e-03
-7.200000e-02 3.200000e-02 -7.020175e-03
-7.200000e-02 3.600000e-02 -7.332638e-03
-7.200000e-02 4.000000e-02 -7.681604e-03
-7.200000e-02 4.400000e-02 -8.067054e-03
-7.200000e-02 4.800000e-02 -8.488974e-03
-7.200000e-02 5.200000e-02 -8.947347e-03
-7.200000e-02 5.600000e-02 -9.442160e-03
-7.200000e-02 6.000000e-02 -9.973400e-03
-7.200000e-02 6.400000e-02 -1.054105e-02
-7.200000e-02 6.800000e-02 -1.114511e-02
-7.200000e-02 7.200000e-02 -1.178555e-02
-7.200000e-02 7.600000e-02 -1.246238e-02
-7.200000e-02 8.000000e-02 -1.317557e-02
-7.200000e-02 8.400000e-02 -1.392513e-02
-7.200000e-02 8.800000e-02 -1.471105e-02
-7.200000e-02 9.200000e-02 -1.553331e-02
-7.200000e-02 9.600000e-02 -1.639192e-02
-7.200000e-02 1.000000e-01 -1.728686e-02

-6.800000e-02 -1.000000e-01 -1.669496e-02
-6.800000e-02 -9.600000e-02 -1.578986e-02
-6.800000e-02 -9.200000e-02 -1.492219e-02
-6.800000e-02 -8.800000e-02 -1.409189e-02
-6.800000e-02 -8.400000e-02 -1.329893e-02
-6.800000e-02 -8.000000e-02 -1.254328e-02
-6.800000e-02 -7.600000e-02 -1.182487e-02
-6.800000e-02 -7.200000e-02 -1.114369e-02
-6.800000e-02 -6.800000e-02 -1.049968e-02
-6.800000e-02 -6.400000e-02 -9.892814e-03
-6.800000e-02 -6.000000e-02 -9.323049e-03
-6.800000e-02 -5.600000e-02 -8.790350e-03
-6.800000e-02 -5.200000e-02 -8.294682e-03
-6.800000e-02 -4.800000e-02 -7.836009e-03
-6.800000e-02 -4.400000e-02 -7.414297e-03
-6.800000e-02 -4.000000e-02 -7.029514e-03
-6.800000e-02 -3.600000e-02 -6.681627e-03
-6.800000e-02 -3.200000e-02 -6.370605e-03
-6.800000e-02 -2.800000e-02 -6.096417e-03
-6.800000e-02 -2.400000e-02 -5.859033e-03
-6.800000e-02 -2.000000e-02 -5.658425e-03
-6.800000e-02 -1.600000e-02 -5.494565e-03
-6.800000e-02 -1.200000e-02 -5.367424e-03
-6.800000e-02 -8.000000e-03 -5.276978e-03
-6.800000e-02 -4.000000e-03 -5.223200e-03
-6.800000e-02 0.000000e+00 -5.206065e-03
-6.800000e-02 4.000000e-03 -5.225550e-03
-6.800000e-02 8.000000e-03 -5.281632e-03
-6.800000e-02 1.200000e-02 -5.374289e-03
-6.800000e-02 1.600000e-02 -5.503498e-03
-6.800000e-02 2.000000e-02 -5.669241e-03
-6.800000e-02 2.400000e-02 -5.871496e-03
-6.800000e-02 2.800000e-02 -6.110246e-03
-6.800000e-02 3.200000e-02 -6.385472e-03
-6.800000e-02 3.600000e-02 -6.697157e-03
-6.800000e-02 4.000000e-02 -7.045285e-03
-6.800000e-02 4.400000e-02 -7.429841e-03
-6.800000e-02 4.800000e-02 -7.850809e-03
-6.800000e-02 5.200000e-02 -8.308177e-03
-6.800000e-02 5.600000e-02 -8.801930e-03
-6.800000e-02 6.000000e-02 -9.332058e-03
-6.800000e-02 6.400000e-02 -9.898549e-03
-6.800000e-02 6.800000e-02 -1.050139e-02
-6.800000e-02 7.200000e-02 -1.114058e-02
-6.800000e-02 7.600000e-02 -1.181610e-02
-6.800000e-02 8.000000e-02 -1.252794e-02
-6.800000e-02 8.400000e-02 -1.327611e-02
-6.800000e-02 8.800000e-02 -1.406059e-02
-6.800000e-02 9.200000e-02 -1.488137e-02
-6.800000e-02 9.600000e-02 -1.573846e-02
-6.800000e-02 1.000000e-01 -1.663185e-02

-6.400000e-02 -1.000000e-01 -1.608033e-02
-6.400000e-02 -9.600000e-02 -1.517711e-02
-6.400000e-02 -9.200000e-02 -1.431122e-02
-6.400000e-02 -8.800000e-02 -1.348261e-02
-6.400000e-02 -8.400000e-02 -1.269125e-02
-6.400000e-02 -8.000000e-02 -1.193708e-02
-6.400000e-02 -7.600000e-02 -1.122007e-02
-6.400000e-02 -7.200000e-02 -1.054018e-02
-6.400000e-02 -6.800000e-02 -9.897383e-03
-6.400000e-02 -6.400000e-02 -9.291630e-03
-6.400000e-02 -6.000000e-02 -8.722890e-03
-6.400000e-02 -5.600000e-02 -8.191126e-03
-6.400000e-02 -5.200000e-02 -7.696306e-03
-6.400000e-02 -4.800000e-02 -7.238395e-03
-6.400000e-02 -4.400000e-02 -6.817360e-03
-6.400000e-02 -4.000000e-02 -6.433171e-03
-6.400000e-02 -3.600000e-02 -6.085797e-03
-6.400000e-02 -3.200000e-02 -5.775206e-03
-6.400000e-02 -2.800000e-02 -5.501371e-03
-6.400000e-02 -2.400000e-02 -5.264263e-03
-6.400000e-02 -2.000000e-02 -5.063854e-03
-6.400000e-02 -1.600000e-02 -4.900118e-03
-6.400000e-02 -1.200000e-02 -4.773028e-03
-6.400000e-02 -8.000000e-03 -4.682561e-03
-6.400000e-02 -4.000000e-03 -4.628691e-03
-6.400000e-02 0.000000e+00 -4.611396e-03
-6.400000e-02 4.000000e-03 -4.630653e-03
-6.400000e-02 8.000000e-03 -4.686440e-03
-6.400000e-02 1.200000e-02 -4.778737e-03
-6.400000e-02 1.600000e-02 -4.907523e-03
-6.400000e-02 2.000000e-02 -5.072780e-03
-6.400000e-02 2.400000e-02 -5.274490e-03
-6.400000e-02 2.800000e-02 -5.512634e-03
-6.400000e-02 3.200000e-02 -5.787197e-03
-6.400000e-02 3.600000e-02 -6.098163e-03
-6.400000e-02 4.000000e-02 -6.445517e-03
-6.400000e-02 4.400000e-02 -6.829244e-03
-6.400000e-02 4.800000e-02 -7.249332e-03
-6.400000e-02 5.200000e-02 -7.705768e-03
-6.400000e-02 5.600000e-02 -8.198541e-03
-6.400000e-02 6.000000e-02 -8.727641e-03
-6.400000e-02 6.400000e-02 -9.293056e-03
-6.400000e-02 6.800000e-02 -9.894778e-03
-6.400000e-02 7.200000e-02 -1.053280e-02
-6.400000e-02 7.600000e-02 -1.120711e-02
-6.400000e-02 8.000000e-02 -1.191771e-02
-6.400000e-02 8.400000e-02 -1.266459e-02
-6.400000e-02 8.800000e-02 -1.344774e-02
-6.400000e-02 9.200000e-02 -1.426717e-02
-6.400000e-02 9.600000e-02 -1.512286e-02
-6.400000e-02 1.000000e-01 -1.601482e-02

-6.000000e-02 -1.000000e-01 -1.550248e-02
-6.000000e-02 -9.600000e-02 -1.460108e-02
-6.000000e-02 -9.200000e-02 -1.373691e-02
-6.000000e-02 -8.800000e-02 -1.290991e-02
-6.000000e-02 -8.400000e-02 -1.212007e-02
-6.000000e-02 -8.000000e-02 -1.136733e-02
-6.000000e-02 -7.600000e-02 -1.065166e-02
-6.000000e-02 -7.200000e-02 -9.973020e-03
-6.000000e-02 -6.800000e-02 -9.331377e-03
-6.000000e-02 -6.400000e-02 -8.726695e-03
-6.000000e-02 -6.000000e-02 -8.158939e-03
-6.000000e-02 -5.600000e-02 -7.628075e-03
-6.000000e-02 -5.200000e-02 -7.134070e-03
-6.000000e-02 -4.800000e-02 -6.676893e-03
-6.000000e-02 -4.400000e-02 -6.256512e-03
-6.000000e-02 -4.000000e-02 -5.872898e-03
-6.000000e-02 -3.600000e-02 -5.526020e-03
-6.000000e-02 -3.200000e-02 -5.215849e-03
-6.000000e-02 -2.800000e-02 -4.942360e-03
-6.000000e-02 -2.400000e-02 -4.705523e-03
-6.000000e-02 -2.000000e-02 -4.505314e-03
-6.000000e-02 -1.600000e-02 -4.341706e-03
-6.000000e-02 -1.200000e-02 -4.214676e-03
-6.000000e-02 -8.000000e-03 -4.124200e-03
-6.000000e-02 -4.000000e-03 -4.070256e-03
-6.000000e-02 0.000000e+00 -4.052820e-03
-6.000000e-02 4.000000e-03 -4.071873e-03
-6.000000e-02 8.000000e-03 -4.127395e-03
-6.000000e-02 1.200000e-02 -4.219365e-03
-6.000000e-02 1.600000e-02 -4.347765e-03
-6.000000e-02 2.000000e-02 -4.512578e-03
-6.000000e-02 2.400000e-02 -4.713787e-03
-6.000000e-02 2.800000e-02 -4.951375e-03
-6.000000e-02 3.200000e-02 -5.225328e-03
-6.000000e-02 3.600000e-02 -5.535632e-03
-6.000000e-02 4.000000e-02 -5.882272e-03
-6.000000e-02 4.400000e-02 -6.265236e-03
-6.000000e-02 4.800000e-02 -6.684513e-03
-6.000000e-02 5.200000e-02 -7.140092e-03
-6.000000e-02 5.600000e-02 -7.631962e-03
-6.000000e-02 6.000000e-02 -8.160114e-03
-6.000000e-02 6.400000e-02 -8.724539e-03
-6.000000e-02 6.800000e-02 -9.325231e-03
-6.000000e-02 7.200000e-02 -9.962182e-03
-6.000000e-02 7.600000e-02 -1.063539e-02
-6.000000e-02 8.000000e-02 -1.134484e-02
-6.000000e-02 8.400000e-02 -1.209054e-02
-6.000000e-02 8.800000e-02 -1.287248e-02
-6.000000e-02 9.200000e-02 -1.369065e-02
-6.000000e-02 9.600000e-02 -1.454507e-02
-6.000000e-02 1.000000e-01 -1.543572e-02

-5.600000e-02 -1.000000e-01 -1.496146e-02
-5.600000e-02 -9.600000e-02 -1.406179e-02
-5.600000e-02 -9.200000e-02 -1.319925e-02
-5.600000e-02 -8.800000e-02 -1.237381e-02
-5.600000e-02 -8.400000e-02 -1.158542e-02
-5.600000e-02 -8.000000e-02 -1.083405e-02
-5.600000e-02 -7.600000e-02 -1.011966e-02
-5.600000e-02 -7.200000e-02 -9.442213e-03
-5.600000e-02 -6.800000e-02 -8.801678e-03
-5.600000e-02 -6.400000e-02 -8.198021e-03
-5.600000e-02 -6.000000e-02 -7.631207e-03
-5.600000e-02 -5.600000e-02 -7.101205e-03
-5.600000e-02 -5.200000e-02 -6.607983e-03
-5.600000e-02 -4.800000e-02 -6.151511e-03
-5.600000e-02 -4.400000e-02 -5.731758e-03
-5.600000e-02 -4.000000e-02 -5.348696e-03
-5.600000e-02 -3.600000e-02 -5.002298e-03
-5.600000e-02 -3.200000e-02 -4.692534e-03
-5.600000e-02 -2.800000e-02 -4.419381e-03
-5.600000e-02 -2.400000e-02 -4.182811e-03
-5.600000e-02 -2.000000e-02 -3.982800e-03
-5.600000e-02 -1.600000e-02 -3.819324e-03
-5.600000e-02 -1.200000e-02 -3.692361e-03
-5.600000e-02 -8.000000e-03 -3.601887e-03
-5.600000e-02 -4.000000e-03 -3.547883e-03
-5.600000e-02 0.000000e+00 -3.530327e-03
-5.600000e-02 4.000000e-03 -3.549200e-03
-5.600000e-02 8.000000e-03 -3.604483e-03
-5.600000e-02 1.200000e-02 -3.696157e-03
-5.600000e-02 1.600000e-02 -3.824207e-03
-5.600000e-02 2.000000e-02 -3.988615e-03
-5.600000e-02 2.400000e-02 -4.189367e-03
-5.600000e-02 2.800000e-02 -4.426447e-03
-5.600000e-02 3.200000e-02 -4.699842e-03
-5.600000e-02 3.600000e-02 -5.009539e-03
-5.600000e-02 4.000000e-02 -5.355526e-03
-5.600000e-02 4.400000e-02 -5.737791e-03
-5.600000e-02 4.800000e-02 -6.156325e-03
-5.600000e-02 5.200000e-02 -6.611118e-03
-5.600000e-02 5.600000e-02 -7.102160e-03
-5.600000e-02 6.000000e-02 -7.629446e-03
-5.600000e-02 6.400000e-02 -8.192966e-03
-5.600000e-02 6.800000e-02 -8.792715e-03
-5.600000e-02 7.200000e-02 -9.428688e-03
-5.600000e-02 7.600000e-02 -1.010088e-02
-5.600000e-02 8.000000e-02 -1.080929e-02
-5.600000e-02 8.400000e-02 -1.155391e-02
-5.600000e-02 8.800000e-02 -1.233474e-02
-5.600000e-02 9.200000e-02 -1.315178e-02
-5.600000e-02 9.600000e-02 -1.400503e-02
-5.600000e-02 1.000000e-01 -1.489449e-02

-5.200000e-02 -1.000000e-01 -1.445728e-02
-5.200000e-02 -9.600000e-02 -1.355926e-02
-5.200000e-02 -9.200000e-02 -1.269829e-02
-5.200000e-02 -8.800000e-02 -1.187432e-02
-5.200000e-02 -8.400000e-02 -1.108732e-02
-5.200000e-02 -8.000000e-02 -1.033725e-02
-5.200000e-02 -7.600000e-02 -9.624083e-03
-5.200000e-02 -7.200000e-02 -8.947777e-03
-5.200000e-02 -6.800000e-02 -8.308300e-03
-5.200000e-02 -6.400000e-02 -7.705620e-03
-5.200000e-02 -6.000000e-02 -7.139706e-03
-5.200000e-02 -5.600000e-02 -6.610527e-03
-5.200000e-02 -5.200000e-02 -6.118053e-03
-5.200000e-02 -4.800000e-02 -5.662254e-03
-5.200000e-02 -4.400000e-02 -5.243103e-03
-5.200000e-02 -4.000000e-02 -4.860572e-03
-5.200000e-02 -3.600000e-02 -4.514633e-03
-5.200000e-02 -3.200000e-02 -4.205263e-03
-5.200000e-02 -2.800000e-02 -3.932434e-03
-5.200000e-02 -2.400000e-02 -3.696124e-03
-5.200000e-02 -2.000000e-02 -3.496310e-03
-5.200000e-02 -1.600000e-02 -3.332968e-03
-5.200000e-02 -1.200000e-02 -3.206076e-03
-5.200000e-02 -8.000000e-03 -3.115616e-03
-5.200000e-02 -4.000000e-03 -3.061566e-03
-5.200000e-02 0.000000e+00 -3.043907e-03
-5.200000e-02 4.000000e-03 -3.062621e-03
-5.200000e-02 8.000000e-03 -3.117691e-03
-5.200000e-02 1.200000e-02 -3.209101e-03
-5.200000e-02 1.600000e-02 -3.336834e-03
-5.200000e-02 2.000000e-02 -3.500876e-03
-5.200000e-02 2.400000e-02 -3.701212e-03
-5.200000e-02 2.800000e-02 -3.937830e-03
-5.200000e-02 3.200000e-02 -4.210717e-03
-5.200000e-02 3.600000e-02 -4.519862e-03
-5.200000e-02 4.000000e-02 -4.865254e-03
-5.200000e-02 4.400000e-02 -5.246883e-03
-5.200000e-02 4.800000e-02 -5.664740e-03
-5.200000e-02 5.200000e-02 -6.118818e-03
-5.200000e-02 5.600000e-02 -6.609108e-03
-5.200000e-02 6.000000e-02 -7.135605e-03
-5.200000e-02 6.400000e-02 -7.698303e-03
-5.200000e-02 6.800000e-02 -8.297196e-03
-5.200000e-02 7.200000e-02 -8.932282e-03
-5.200000e-02 7.600000e-02 -9.603557e-03
-5.200000e-02 8.000000e-02 -1.031102e-02
-5.200000e-02 8.400000e-02 -1.105467e-02
-5.200000e-02 8.800000e-02 -1.183450e-02
-5.200000e-02 9.200000e-02 -1.265052e-02
-5.200000e-02 9.600000e-02 -1.350272e-02
-5.200000e-02 1.000000e-01 -1.439111e-02

-4.800000e-02 -1.000000e-01 -1.398996e-02
-4.800000e-02 -9.600000e-02 -1.309352e-02
-4.800000e-02 -9.200000e-02 -1.223403e-02
-4.800000e-02 -8.800000e-02 -1.141147e-02
-4.800000e-02 -8.400000e-02 -1.062579e-02
-4.800000e-02 -8.000000e-02 -9.876963e-03
-4.800000e-02 -7.600000e-02 -9.164953e-03
-4.800000e-02 -7.200000e-02 -8.489728e-03
-4.800000e-02 -6.800000e-02 -7.851256e-03
-4.800000e-02 -6.400000e-02 -7.249506e-03
-4.800000e-02 -6.000000e-02 -6.684448e-03
-4.800000e-02 -5.600000e-02 -6.156051e-03
-4.800000e-02 -5.200000e-02 -5.664288e-03
-4.800000e-02 -4.800000e-02 -5.209131e-03
-4.800000e-02 -4.400000e-02 -4.790553e-03
-4.800000e-02 -4.000000e-02 -4.408528e-03
-4.800000e-02 -3.600000e-02 -4.063030e-03
-4.800000e-02 -3.200000e-02 -3.754036e-03
-4.800000e-02 -2.800000e-02 -3.481521e-03
-4.800000e-02 -2.400000e-02 -3.245464e-03
-4.800000e-02 -2.000000e-02 -3.045841e-03
-4.800000e-02 -1.600000e-02 -2.882633e-03
-4.800000e-02 -1.200000e-02 -2.755818e-03
-4.800000e-02 -8.000000e-03 -2.665379e-03
-4.800000e-02 -4.000000e-03 -2.611295e-03
-4.800000e-02 0.000000e+00 -2.593550e-03
-4.800000e-02 4.000000e-03 -2.612126e-03
-4.800000e-02 8.000000e-03 -2.667009e-03
-4.800000e-02 1.200000e-02 -2.758181e-03
-4.800000e-02 1.600000e-02 -2.885630e-03
-4.800000e-02 2.000000e-02 -3.049342e-03
-4.800000e-02 2.400000e-02 -3.249305e-03
-4.800000e-02 2.800000e-02 -3.485505e-03
-4.800000e-02 3.200000e-02 -3.757933e-03
-4.800000e-02 3.600000e-02 -4.066579e-03
-4.800000e-02 4.000000e-02 -4.411433e-03
-4.800000e-02 4.400000e-02 -4.792487e-03
-4.800000e-02 4.800000e-02 -5.209733e-03
-4.800000e-02 5.200000e-02 -5.663164e-03
-4.800000e-02 5.600000e-02 -6.152775e-03
-4.800000e-02 6.000000e-02 -6.678562e-03
-4.800000e-02 6.400000e-02 -7.240518e-03
-4.800000e-02 6.800000e-02 -7.838641e-03
-4.800000e-02 7.200000e-02 -8.472929e-03
-4.800000e-02 7.600000e-02 -9.143380e-03
-4.800000e-02 8.000000e-02 -9.849994e-03
-4.800000e-02 8.400000e-02 -1.059277e-02
-4.800000e-02 8.800000e-02 -1.137171e-02
-4.800000e-02 9.200000e-02 -1.218681e-02
-4.800000e-02 9.600000e-02 -1.303808e-02
-4.800000e-02 1.000000e-01 -1.392552e-02

-4.400000e-02 -1.000000e-01 -1.355955e-02
-4.400000e-02 -9.600000e-02 -1.266459e-02
-4.400000e-02 -9.200000e-02 -1.180652e-02
-4.400000e-02 -8.800000e-02 -1.098528e-02
-4.400000e-02 -8.400000e-02 -1.020085e-02
-4.400000e-02 -8.000000e-02 -9.453198e-03
-4.400000e-02 -7.600000e-02 -8.742286e-03
-4.400000e-02 -7.200000e-02 -8.068084e-03
-4.400000e-02 -6.800000e-02 -7.430563e-03
-4.400000e-02 -6.400000e-02 -6.829693e-03
-4.400000e-02 -6.000000e-02 -6.265444e-03
-4.400000e-02 -5.600000e-02 -5.737788e-03
-4.400000e-02 -5.200000e-02 -5.246699e-03
-4.400000e-02 -4.800000e-02 -4.792150e-03
-4.400000e-02 -4.400000e-02 -4.374116e-03
-4.400000e-02 -4.000000e-02 -3.992571e-03
-4.400000e-02 -3.600000e-02 -3.647493e-03
-4.400000e-02 -3.200000e-02 -3.338857e-03
-4.400000e-02 -2.800000e-02 -3.066643e-03
-4.400000e-02 -2.400000e-02 -2.830828e-03
-4.400000e-02 -2.000000e-02 -2.631393e-03
-4.400000e-02 -1.600000e-02 -2.468317e-03
-4.400000e-02 -1.200000e-02 -2.341582e-03
-4.400000e-02 -8.000000e-03 -2.251170e-03
-4.400000e-02 -4.000000e-03 -2.197064e-03
-4.400000e-02 0.000000e+00 -2.179248e-03
-4.400000e-02 4.000000e-03 -2.197706e-03
-4.400000e-02 8.000000e-03 -2.252423e-03
-4.400000e-02 1.200000e-02 -2.343386e-03
-4.400000e-02 1.600000e-02 -2.470583e-03
-4.400000e-02 2.000000e-02 -2.634000e-03
-4.400000e-02 2.400000e-02 -2.833628e-03
-4.400000e-02 2.800000e-02 -3.069455e-03
-4.400000e-02 3.200000e-02 -3.341471e-03
-4.400000e-02 3.600000e-02 -3.649669e-03
-4.400000e-02 4.000000e-02 -3.994041e-03
-4.400000e-02 4.400000e-02 -4.374579e-03
-4.400000e-02 4.800000e-02 -4.791277e-03
-4.400000e-02 5.200000e-02 -5.244131e-03
-4.400000e-02 5.600000e-02 -5.733135e-03
-4.400000e-02 6.000000e-02 -6.258286e-03
-4.400000e-02 6.400000e-02 -6.819581e-03
-4.400000e-02 6.800000e-02 -7.417018e-03
-4.400000e-02 7.200000e-02 -8.050597e-03
-4.400000e-02 7.600000e-02 -8.720316e-03
-4.400000e-02 8.000000e-02 -9.426176e-03
-4.400000e-02 8.400000e-02 -1.016818e-02
-4.400000e-02 8.800000e-02 -1.094633e-02
-4.400000e-02 9.200000e-02 -1.176063e-02
-4.400000e-02 9.600000e-02 -1.261107e-02
-4.400000e-02 1.000000e-01 -1.349768e-02

-4.000000e-02 -1.000000e-01 -1.316605e-02
-4.000000e-02 -9.600000e-02 -1.227250e-02
-4.000000e-02 -9.200000e-02 -1.141576e-02
-4.000000e-02 -8.800000e-02 -1.059577e-02
-4.000000e-02 -8.400000e-02 -9.812525e-03
-4.000000e-02 -8.000000e-02 -9.065977e-03
-4.000000e-02 -7.600000e-02 -8.356100e-03
-4.000000e-02 -7.200000e-02 -7.682863e-03
-4.000000e-02 -6.800000e-02 -7.046238e-03
-4.000000e-02 -6.400000e-02 -6.446195e-03
-4.000000e-02 -6.000000e-02 -5.882709e-03
-4.000000e-02 -5.600000e-02 -5.355751e-03
-4.000000e-02 -5.200000e-02 -4.865297e-03
-4.000000e-02 -4.800000e-02 -4.411320e-03
-4.000000e-02 -4.400000e-02 -3.993799e-03
-4.000000e-02 -4.000000e-02 -3.612708e-03
-4.000000e-02 -3.600000e-02 -3.268026e-03
-4.000000e-02 -3.200000e-02 -2.959731e-03
-4.000000e-02 -2.800000e-02 -2.687802e-03
-4.000000e-02 -2.400000e-02 -2.452219e-03
-4.000000e-02 -2.000000e-02 -2.252965e-03
-4.000000e-02 -1.600000e-02 -2.090019e-03
-4.000000e-02 -1.200000e-02 -1.963365e-03
-4.000000e-02 -8.000000e-03 -1.872986e-03
-4.000000e-02 -4.000000e-03 -1.818867e-03
-4.000000e-02 0.000000e+00 -1.800993e-03
-4.000000e-02 4.000000e-03 -1.819350e-03
-4.000000e-02 8.000000e-03 -1.873924e-03
-4.000000e-02 1.200000e-02 -1.964704e-03
-4.000000e-02 1.600000e-02 -2.091678e-03
-4.000000e-02 2.000000e-02 -2.254835e-03
-4.000000e-02 2.400000e-02 -2.454165e-03
-4.000000e-02 2.800000e-02 -2.689660e-03
-4.000000e-02 3.200000e-02 -2.961312e-03
-4.000000e-02 3.600000e-02 -3.269113e-03
-4.000000e-02 4.000000e-02 -3.613056e-03
-4.000000e-02 4.400000e-02 -3.993137e-03
-4.000000e-02 4.800000e-02 -4.409350e-03
-4.000000e-02 5.200000e-02 -4.861691e-03
-4.000000e-02 5.600000e-02 -5.350158e-03
-4.000000e-02 6.000000e-02 -5.874749e-03
-4.000000e-02 6.400000e-02 -6.435461e-03
-4.000000e-02 6.800000e-02 -7.032295e-03
-4.000000e-02 7.200000e-02 -7.665250e-03
-4.000000e-02 7.600000e-02 -8.334329e-03
-4.000000e-02 8.000000e-02 -9.039532e-03
-4.000000e-02 8.400000e-02 -9.780862e-03
-4.000000e-02 8.800000e-02 -1.055832e-02
-4.000000e-02 9.200000e-02 -1.137192e-02
-4.000000e-02 9.600000e-02 -1.222166e-02
-4.000000e-02 1.000000e-01 -1.310755e-02

-3.600000e-02 -1.000000e-01 -1.280951e-02
-3.600000e-02 -9.600000e-02 -1.191728e-02
-3.600000e-02 -9.200000e-02 -1.106178e-02
-3.600000e-02 -8.800000e-02 -1.024298e-02
-3.600000e-02 -8.400000e-02 -9.460834e-03
-3.600000e-02 -8.000000e-02 -8.715324e-03
-3.600000e-02 -7.600000e-02 -8.006416e-03
-3.600000e-02 -7.200000e-02 -7.334083e-03
-3.600000e-02 -6.800000e-02 -6.698296e-03
-3.600000e-02 -6.400000e-02 -6.099029e-03
-3.600000e-02 -6.000000e-02 -5.536257e-03
-3.600000e-02 -5.600000e-02 -5.009952e-03
-3.600000e-02 -5.200000e-02 -4.520092e-03
-3.600000e-02 -4.800000e-02 -4.066652e-03
-3.600000e-02 -4.400000e-02 -3.649611e-03
-3.600000e-02 -4.000000e-02 -3.268946e-03
-3.600000e-02 -3.600000e-02 -2.924635e-03
-3.600000e-02 -3.200000e-02 -2.616660e-03
-3.600000e-02 -2.800000e-02 -2.345001e-03
-3.600000e-02 -2.400000e-02 -2.109639e-03
-3.600000e-02 -2.000000e-02 -1.910556e-03
-3.600000e-02 -1.600000e-02 -1.747736e-03
-3.600000e-02 -1.200000e-02 -1.621164e-03
-3.600000e-02 -8.000000e-03 -1.530822e-03
-3.600000e-02 -4.000000e-03 -1.476699e-03
-3.600000e-02 0.000000e+00 -1.458779e-03
-3.600000e-02 4.000000e-03 -1.477051e-03
-3.600000e-02 8.000000e-03 -1.531503e-03
-3.600000e-02 1.200000e-02 -1.622124e-03
-3.600000e-02 1.600000e-02 -1.748903e-03
-3.600000e-02 2.000000e-02 -1.911832e-03
-3.600000e-02 2.400000e-02 -2.110902e-03
-3.600000e-02 2.800000e-02 -2.346106e-03
-3.600000e-02 3.200000e-02 -2.617437e-03
-3.600000e-02 3.600000e-02 -2.924889e-03
-3.600000e-02 4.000000e-02 -3.268457e-03
-3.600000e-02 4.400000e-02 -3.648137e-03
-3.600000e-02 4.800000e-02 -4.063926e-03
-3.600000e-02 5.200000e-02 -4.515821e-03
-3.600000e-02 5.600000e-02 -5.003820e-03
-3.600000e-02 6.000000e-02 -5.527923e-03
-3.600000e-02 6.400000e-02 -6.088130e-03
-3.600000e-02 6.800000e-02 -6.684441e-03
-3.600000e-02 7.200000e-02 -7.316859e-03
-3.600000e-02 7.600000e-02 -7.985385e-03
-3.600000e-02 8.000000e-02 -8.690024e-03
-3.600000e-02 8.400000e-02 -9.430780e-03
-3.600000e-02 8.800000e-02 -1.020766e-02
-3.600000e-02 9.200000e-02 -1.102066e-02
-3.600000e-02 9.600000e-02 -1.186980e-02
-3.600000e-02 1.000000e-01 -1.275508e-02

-3.200000e-02 -1.000000e-01 -1.248994e-02
-3.200000e-02 -9.600000e-02 -1.159895e-02
-3.200000e-02 -9.200000e-02 -1.074462e-02
-3.200000e-02 -8.800000e-02 -9.926914e-03
-3.200000e-02 -8.400000e-02 -9.145802e-03
-3.200000e-02 -8.000000e-02 -8.401259e-03
-3.200000e-02 -7.600000e-02 -7.693255e-03
-3.200000e-02 -7.200000e-02 -7.021763e-03
-3.200000e-02 -6.800000e-02 -6.386757e-03
-3.200000e-02 -6.400000e-02 -5.788212e-03
-3.200000e-02 -6.000000e-02 -5.226103e-03
-3.200000e-02 -5.600000e-02 -4.700406e-03
-3.200000e-02 -5.200000e-02 -4.211098e-03
-3.200000e-02 -4.800000e-02 -3.758157e-03
-3.200000e-02 -4.400000e-02 -3.341562e-03
-3.200000e-02 -4.000000e-02 -2.961292e-03
-3.200000e-02 -3.600000e-02 -2.617329e-03
-3.200000e-02 -3.200000e-02 -2.309652e-03
-3.200000e-02 -2.800000e-02 -2.038244e-03
-3.200000e-02 -2.400000e-02 -1.803089e-03
-3.200000e-02 -2.000000e-02 -1.604169e-03
-3.200000e-02 -1.600000e-02 -1.441470e-03
-3.200000e-02 -1.200000e-02 -1.314977e-03
-3.200000e-02 -8.000000e-03 -1.224676e-03
-3.200000e-02 -4.000000e-03 -1.170554e-03
-3.200000e-02 0.000000e+00 -1.152600e-03
-3.200000e-02 4.000000e-03 -1.170803e-03
-3.200000e-02 8.000000e-03 -1.225151e-03
-3.200000e-02 1.200000e-02 -1.315635e-03
-3.200000e-02 1.600000e-02 -1.442247e-03
-3.200000e-02 2.000000e-02 -1.604979e-03
-3.200000e-02 2.400000e-02 -1.803825e-03
-3.200000e-02 2.800000e-02 -2.038777e-03
-3.200000e-02 3.200000e-02 -2.309830e-03
-3.200000e-02 3.600000e-02 -2.616981e-03
-3.200000e-02 4.000000e-02 -2.960225e-03
-3.200000e-02 4.400000e-02 -3.339560e-03
-3.200000e-02 4.800000e-02 -3.754984e-03
-3.200000e-02 5.200000e-02 -4.206495e-03
-3.200000e-02 5.600000e-02 -4.694094e-03
-3.200000e-02 6.000000e-02 -5.217782e-03
-3.200000e-02 6.400000e-02 -5.777559e-03
-3.200000e-02 6.800000e-02 -6.373427e-03
-3.200000e-02 7.200000e-02 -7.005391e-03
-3.200000e-02 7.600000e-02 -7.673454e-03
-3.200000e-02 8.000000e-02 -8.377620e-03
-3.200000e-02 8.400000e-02 -9.117896e-03
-3.200000e-02 8.800000e-02 -9.894288e-03
-3.200000e-02 9.200000e-02 -1.070680e-02
-3.200000e-02 9.600000e-02 -1.155545e-02
-3.200000e-02 1.000000e-01 -1.244024e-02

-2.800000e-02 -1.000000e-01 -1.220739e-02
-2.800000e-02 -9.600000e-02 -1.131755e-02
-2.800000e-02 -9.200000e-02 -1.046430e-02
-2.800000e-02 -8.800000e-02 -9.647610e-03
-2.800000e-02 -8.400000e-02 -8.867455e-03
-2.800000e-02 -8.000000e-02 -8.123806e-03
-2.800000e-02 -7.600000e-02 -7.416638e-03
-2.800000e-02 -7.200000e-02 -6.745924e-03
-2.800000e-02 -6.800000e-02 -6.111640e-03
-2.800000e-02 -6.400000e-02 -5.513760e-03
-2.800000e-02 -6.000000e-02 -4.952264e-03
-2.800000e-02 -5.600000e-02 -4.427126e-03
-2.800000e-02 -5.200000e-02 -3.938328e-03
-2.800000e-02 -4.800000e-02 -3.485846e-03
-2.800000e-02 -4.400000e-02 -3.069662e-03
-2.800000e-02 -4.000000e-02 -2.689757e-03
-2.800000e-02 -3.600000e-02 -2.346113e-03
-2.800000e-02 -3.200000e-02 -2.038711e-03
-2.800000e-02 -2.800000e-02 -1.767537e-03
-2.800000e-02 -2.400000e-02 -1.532573e-03
-2.800000e-02 -2.000000e-02 -1.333805e-03
-2.800000e-02 -1.600000e-02 -1.171220e-03
-2.800000e-02 -1.200000e-02 -1.044804e-03
-2.800000e-02 -8.000000e-03 -9.545446e-04
-2.800000e-02 -4.000000e-03 -9.004306e-04
-2.800000e-02 0.000000e+00 -8.824513e-04
-2.800000e-02 4.000000e-03 -9.005972e-04
-2.800000e-02 8.000000e-03 -9.548590e-04
-2.800000e-02 1.200000e-02 -1.045229e-03
-2.800000e-02 1.600000e-02 -1.171699e-03
-2.800000e-02 2.000000e-02 -1.334264e-03
-2.800000e-02 2.400000e-02 -1.532918e-03
-2.800000e-02 2.800000e-02 -1.767656e-03
-2.800000e-02 3.200000e-02 -2.038474e-03
-2.800000e-02 3.600000e-02 -2.345369e-03
-2.800000e-02 4.000000e-02 -2.688340e-03
-2.800000e-02 4.400000e-02 -3.067384e-03
-2.800000e-02 4.800000e-02 -3.482501e-03
-2.800000e-02 5.200000e-02 -3.933691e-03
-2.800000e-02 5.600000e-02 -4.420956e-03
-2.800000e-02 6.000000e-02 -4.944298e-03
-2.800000e-02 6.400000e-02 -5.503719e-03
-2.800000e-02 6.800000e-02 -6.099224e-03
-2.800000e-02 7.200000e-02 -6.730816e-03
-2.800000e-02 7.600000e-02 -7.398502e-03
-2.800000e-02 8.000000e-02 -8.102286e-03
-2.800000e-02 8.400000e-02 -8.842177e-03
-2.800000e-02 8.800000e-02 -9.618183e-03
-2.800000e-02 9.200000e-02 -1.043031e-02
-2.800000e-02 9.600000e-02 -1.127857e-02
-2.800000e-02 1.000000e-01 -1.216298e-02

-2.400000e-02 -1.000000e-01 -1.196188e-02
-2.400000e-02 -9.600000e-02 -1.107310e-02
-2.400000e-02 -9.200000e-02 -1.022084e-02
-2.400000e-02 -8.800000e-02 -9.405092e-03
-2.400000e-02 -8.400000e-02 -8.625816e-03
-2.400000e-02 -8.000000e-02 -7.882990e-03
-2.400000e-02 -7.600000e-02 -7.176589e-03
-2.400000e-02 -7.200000e-02 -6.506587e-03
-2.400000e-02 -6.800000e-02 -5.872963e-03
-2.400000e-02 -6.400000e-02 -5.275693e-03
-2.400000e-02 -6.000000e-02 -4.714756e-03
-2.400000e-02 -5.600000e-02 -4.190130e-03
-2.400000e-02 -5.200000e-02 -3.701795e-03
-2.400000e-02 -4.800000e-02 -3.249733e-03
-2.400000e-02 -4.400000e-02 -2.833923e-03
-2.400000e-02 -4.000000e-02 -2.454351e-03
-2.400000e-02 -3.600000e-02 -2.110997e-03
-2.400000e-02 -3.200000e-02 -1.803846e-03
-2.400000e-02 -2.800000e-02 -1.532884e-03
-2.400000e-02 -2.400000e-02 -1.298096e-03
-2.400000e-02 -2.000000e-02 -1.099468e-03
-2.400000e-02 -1.600000e-02 -9.369884e-04
-2.400000e-02 -1.200000e-02 -8.106450e-04
-2.400000e-02 -8.000000e-03 -7.204269e-04
-2.400000e-02 -4.000000e-03 -6.663244e-04
-2.400000e-02 0.000000e+00 -6.483280e-04
-2.400000e-02 4.000000e-03 -6.664295e-04
-2.400000e-02 8.000000e-03 -7.206213e-04
-2.400000e-02 1.200000e-02 -8.108967e-04
-2.400000e-02 1.600000e-02 -9.372500e-04
-2.400000e-02 2.000000e-02 -1.099676e-03
-2.400000e-02 2.400000e-02 -1.298171e-03
-2.400000e-02 2.800000e-02 -1.532731e-03
-2.400000e-02 3.200000e-02 -1.803354e-03
-2.400000e-02 3.600000e-02 -2.110039e-03
-2.400000e-02 4.000000e-02 -2.452783e-03
-2.400000e-02 4.400000e-02 -2.831589e-03
-2.400000e-02 4.800000e-02 -3.246456e-03
-2.400000e-02 5.200000e-02 -3.697386e-03
-2.400000e-02 5.600000e-02 -4.184382e-03
-2.400000e-02 6.000000e-02 -4.707447e-03
-2.400000e-02 6.400000e-02 -5.266586e-03
-2.400000e-02 6.800000e-02 -5.861803e-03
-2.400000e-02 7.200000e-02 -6.493105e-03
-2.400000e-02 7.600000e-02 -7.160498e-03
-2.400000e-02 8.000000e-02 -7.863990e-03
-2.400000e-02 8.400000e-02 -8.603590e-03
-2.400000e-02 8.800000e-02 -9.379306e-03
-2.400000e-02 9.200000e-02 -1.019115e-02
-2.400000e-02 9.600000e-02 -1.103913e-02
-2.400000e-02 1.000000e-01 -1.192326e-02

-2.000000e-02 -1.000000e-01 -1.175345e-02
-2.000000e-02 -9.600000e-02 -1.086563e-02
-2.000000e-02 -9.200000e-02 -1.001429e-02
-2.000000e-02 -8.800000e-02 -9.199389e-03
-2.000000e-02 -8.400000e-02 -8.420913e-03
-2.000000e-02 -8.000000e-02 -7.678835e-03
-2.000000e-02 -7.600000e-02 -6.973130e-03
-2.000000e-02 -7.200000e-02 -6.303775e-03
-2.000000e-02 -6.800000e-02 -5.670749e-03
-2.000000e-02 -6.400000e-02 -5.074030e-03
-2.000000e-02 -6.000000e-02 -4.513597e-03
-2.000000e-02 -5.600000e-02 -3.989432e-03
-2.000000e-02 -5.200000e-02 -3.501516e-03
-2.000000e-02 -4.800000e-02 -3.049830e-03
-2.000000e-02 -4.400000e-02 -2.634358e-03
-2.000000e-02 -4.000000e-02 -2.255082e-03
-2.000000e-02 -3.600000e-02 -1.911990e-03
-2.000000e-02 -3.200000e-02 -1.605064e-03
-2.000000e-02 -2.800000e-02 -1.334293e-03
-2.000000e-02 -2.400000e-02 -1.099662e-03
-2.000000e-02 -2.000000e-02 -9.011604e-04
-2.000000e-02 -1.600000e-02 -7.387768e-04
-2.000000e-02 -1.200000e-02 -6.125007e-04
-2.000000e-02 -8.000000e-03 -5.223226e-04
-2.000000e-02 -4.000000e-03 -4.682340e-04
-2.000000e-02 0.000000e+00 -4.502270e-04
-2.000000e-02 4.000000e-03 -4.682948e-04
-2.000000e-02 8.000000e-03 -5.224313e-04
-2.000000e-02 1.200000e-02 -6.126312e-04
-2.000000e-02 1.600000e-02 -7.388898e-04
-2.000000e-02 2.000000e-02 -9.012039e-04
-2.000000e-02 2.400000e-02 -1.099571e-03
-2.000000e-02 2.800000e-02 -1.333988e-03
-2.000000e-02 3.200000e-02 -1.604455e-03
-2.000000e-02 3.600000e-02 -1.910972e-03
-2.000000e-02 4.000000e-02 -2.253539e-03
-2.000000e-02 4.400000e-02 -2.632157e-03
-2.000000e-02 4.800000e-02 -3.046829e-03
-2.000000e-02 5.200000e-02 -3.497558e-03
-2.000000e-02 5.600000e-02 -3.984348e-03
-2.000000e-02 6.000000e-02 -4.507204e-03
-2.000000e-02 6.400000e-02 -5.066132e-03
-2.000000e-02 6.800000e-02 -5.661138e-03
-2.000000e-02 7.200000e-02 -6.292229e-03
-2.000000e-02 7.600000e-02 -6.959413e-03
-2.000000e-02 8.000000e-02 -7.662700e-03
-2.000000e-02 8.400000e-02 -8.402100e-03
-2.000000e-02 8.800000e-02 -9.177623e-03
-2.000000e-02 9.200000e-02 -9.989281e-03
-2.000000e-02 9.600000e-02 -1.083709e-02
-2.000000e-02 1.000000e-01 -1.172105e-02

-1.600000e-02 -1.000000e-01 -1.158212e-02
-1.600000e-02 -9.600000e-02 -1.069518e-02
-1.600000e-02 -9.200000e-02 -9.844656e-03
-1.600000e-02 -8.800000e-02 -9.030529e-03
-1.600000e-02 -8.400000e-02 -8.252773e-03
-1.600000e-02 -8.000000e-02 -7.511366e-03
-1.600000e-02 -7.600000e-02 -6.806286e-03
-1.600000e-02 -7.200000e-02 -6.137510e-03
-1.600000e-02 -6.800000e-02 -5.505017e-03
-1.600000e-02 -6.400000e-02 -4.908790e-03
-1.600000e-02 -6.000000e-02 -4.348807e-03
-1.600000e-02 -5.600000e-02 -3.825051e-03
-1.600000e-02 -5.200000e-02 -3.337505e-03
-1.600000e-02 -4.800000e-02 -2.886152e-03
-1.600000e-02 -4.400000e-02 -2.470977e-03
-1.600000e-02 -4.000000e-02 -2.091965e-03
-1.600000e-02 -3.600000e-02 -1.749102e-03
-1.600000e-02 -3.200000e-02 -1.442374e-03
-1.600000e-02 -2.800000e-02 -1.171770e-03
-1.600000e-02 -2.400000e-02 -9.372779e-04
-1.600000e-02 -2.000000e-02 -7.388874e-04
-1.600000e-02 -1.600000e-02 -5.765886e-04
-1.600000e-02 -1.200000e-02 -4.503728e-04
-1.600000e-02 -8.000000e-03 -3.602317e-04
-1.600000e-02 -4.000000e-03 -3.061583e-04
-1.600000e-02 0.000000e+00 -2.881459e-04
-1.600000e-02 4.000000e-03 -3.061893e-04
-1.600000e-02 8.000000e-03 -3.602838e-04
-1.600000e-02 1.200000e-02 -4.504253e-04
-1.600000e-02 1.600000e-02 -5.766110e-04
-1.600000e-02 2.000000e-02 -7.388385e-04
-1.600000e-02 2.400000e-02 -9.371068e-04
-1.600000e-02 2.800000e-02 -1.171415e-03
-1.600000e-02 3.200000e-02 -1.441764e-03
-1.600000e-02 3.600000e-02 -1.748155e-03
-1.600000e-02 4.000000e-02 -2.090589e-03
-1.600000e-02 4.400000e-02 -2.469070e-03
-1.600000e-02 4.800000e-02 -2.883601e-03
-1.600000e-02 5.200000e-02 -3.334187e-03
-1.600000e-02 5.600000e-02 -3.820833e-03
-1.600000e-02 6.000000e-02 -4.343546e-03
-1.600000e-02 6.400000e-02 -4.902333e-03
-1.600000e-02 6.800000e-02 -5.497201e-03
-1.600000e-02 7.200000e-02 -6.128159e-03
-1.600000e-02 7.600000e-02 -6.795217e-03
-1.600000e-02 8.000000e-02 -7.498386e-03
-1.600000e-02 8.400000e-02 -8.237676e-03
-1.600000e-02 8.800000e-02 -9.013100e-03
-1.600000e-02 9.200000e-02 -9.824671e-03
-1.600000e-02 9.600000e-02 -1.067240e-02
-1.600000e-02 1.000000e-01 -1.155631e-02

-1.200000e-02 -1.000000e-01 -1.144794e-02
-1.200000e-02 -9.600000e-02 -1.056177e-02
-1.200000e-02 -9.200000e-02 -9.711983e-03
-1.200000e-02 -8.800000e-02 -8.898541e-03
-1.200000e-02 -8.400000e-02 -8.121424e-03
-1.200000e-02 -8.000000e-02 -7.380611e-03
-1.200000e-02 -7.600000e-02 -6.676082e-03
-1.200000e-02 -7.200000e-02 -6.007815e-03
-1.200000e-02 -6.800000e-02 -5.375792e-03
-1.200000e-02 -6.400000e-02 -4.779994e-03
-1.200000e-02 -6.000000e-02 -4.220404e-03
-1.200000e-02 -5.600000e-02 -3.697004e-03
-1.200000e-02 -5.200000e-02 -3.209780e-03
-1.200000e-02 -4.800000e-02 -2.758716e-03
-1.200000e-02 -4.400000e-02 -2.343797e-03
-1.200000e-02 -4.000000e-02 -1.965010e-03
-1.200000e-02 -3.600000e-02 -1.622344e-03
-1.200000e-02 -3.200000e-02 -1.315786e-03
-1.200000e-02 -2.800000e-02 -1.045324e-03
-1.200000e-02 -2.400000e-02 -8.109502e-04
-1.200000e-02 -2.000000e-02 -6.126542e-04
-1.200000e-02 -1.600000e-02 -4.504280e-04
-1.200000e-02 -1.200000e-02 -3.242641e-04
-1.200000e-02 -8.000000e-03 -2.341556e-04
-1.200000e-02 -4.000000e-03 -1.800969e-04
-1.200000e-02 0.000000e+00 -1.620831e-04
-1.200000e-02 4.000000e-03 -1.801099e-04
-1.200000e-02 8.000000e-03 -2.341742e-04
-1.200000e-02 1.200000e-02 -3.242734e-04
-1.200000e-02 1.600000e-02 -4.504060e-04
-1.200000e-02 2.000000e-02 -6.125711e-04
-1.200000e-02 2.400000e-02 -8.107690e-04
-1.200000e-02 2.800000e-02 -1.045000e-03
-1.200000e-02 3.200000e-02 -1.315267e-03
-1.200000e-02 3.600000e-02 -1.621572e-03
-1.200000e-02 4.000000e-02 -1.963918e-03
-1.200000e-02 4.400000e-02 -2.342310e-03
-1.200000e-02 4.800000e-02 -2.756753e-03
-1.200000e-02 5.200000e-02 -3.207252e-03
-1.200000e-02 5.600000e-02 -3.693816e-03
-1.200000e-02 6.000000e-02 -4.216450e-03
-1.200000e-02 6.400000e-02 -4.775164e-03
-1.200000e-02 6.800000e-02 -5.369967e-03
-1.200000e-02 7.200000e-02 -6.000870e-03
-1.200000e-02 7.600000e-02 -6.667883e-03
-1.200000e-02 8.000000e-02 -7.371018e-03
-1.200000e-02 8.400000e-02 -8.110287e-03
-1.200000e-02 8.800000e-02 -8.885706e-03
-1.200000e-02 9.200000e-02 -9.697287e-03
-1.200000e-02 9.600000e-02 -1.054505e-02
-1.200000e-02 1.000000e-01 -1.142900e-02

-8.000000e-03 -1.000000e-01 -1.135092e-02
-8.000000e-03 -9.600000e-02 -1.046545e-02
-8.000000e-03 -9.200000e-02 -9.616299e-03
-8.000000e-03 -8.800000e-02 -8.803454e-03
-8.000000e-03 -8.400000e-02 -8.026894e-03
-8.000000e-03 -8.000000e-02 -7.286597e-03
-8.000000e-03 -7.600000e-02 -6.582544e-03
-8.000000e-03 -7.200000e-02 -5.914716e-03
-8.000000e-03 -6.800000e-02 -5.283095e-03
-8.000000e-03 -6.400000e-02 -4.687665e-03
-8.000000e-03 -6.000000e-02 -4.128408e-03
-8.000000e-03 -5.600000e-02 -3.605311e-03
-8.000000e-03 -5.200000e-02 -3.118358e-03
-8.000000e-03 -4.800000e-02 -2.667536e-03
-8.000000e-03 -4.400000e-02 -2.252831e-03
-8.000000e-03 -4.000000e-02 -1.874232e-03
-8.000000e-03 -3.600000e-02 -1.531728e-03
-8.000000e-03 -3.200000e-02 -1.225309e-03
-8.000000e-03 -2.800000e-02 -9.549645e-04
-8.000000e-03 -2.400000e-02 -7.206865e-04
-8.000000e-03 -2.000000e-02 -5.224672e-04
-8.000000e-03 -1.600000e-02 -3.602996e-04
-8.000000e-03 -1.200000e-02 -2.341777e-04
-8.000000e-03 -8.000000e-03 -1.440961e-04
-8.000000e-03 -4.000000e-03 -9.005069e-05
-8.000000e-03 0.000000e+00 -7.203764e-05
-8.000000e-03 4.000000e-03 -9.005428e-05
-8.000000e-03 8.000000e-03 -1.440989e-04
-8.000000e-03 1.200000e-02 -2.341704e-04
-8.000000e-03 1.600000e-02 -3.602685e-04
-8.000000e-03 2.000000e-02 -5.223938e-04
-8.000000e-03 2.400000e-02 -7.205480e-04
-8.000000e-03 2.800000e-02 -9.547333e-04
-8.000000e-03 3.200000e-02 -1.224953e-03
-8.000000e-03 3.600000e-02 -1.531211e-03
-8.000000e-03 4.000000e-02 -1.873512e-03
-8.000000e-03 4.400000e-02 -2.251862e-03
-8.000000e-03 4.800000e-02 -2.666267e-03
-8.000000e-03 5.200000e-02 -3.116735e-03
-8.000000e-03 5.600000e-02 -3.603274e-03
-8.000000e-03 6.000000e-02 -4.125893e-03
-8.000000e-03 6.400000e-02 -4.684602e-03
-8.000000e-03 6.800000e-02 -5.279412e-03
-8.000000e-03 7.200000e-02 -5.910334e-03
-8.000000e-03 7.600000e-02 -6.577381e-03
-8.000000e-03 8.000000e-02 -7.280566e-03
-8.000000e-03 8.400000e-02 -8.019903e-03
-8.000000e-03 8.800000e-02 -8.795407e-03
-8.000000e-03 9.200000e-02 -9.607094e-03
-8.000000e-03 9.600000e-02 -1.045498e-02
-8.000000e-03 1.000000e-01 -1.133908e-02

-4.000000e-03 -1.000000e-01 -1.129112e-02
-4.000000e-03 -9.600000e-02 -1.040624e-02
-4.000000e-03 -9.200000e-02 -9.557636e-03
-4.000000e-03 -8.800000e-02 -8.745302e-03
-4.000000e-03 -8.400000e-02 -7.969213e-03
-4.000000e-03 -8.000000e-02 -7.229351e-03
-4.000000e-03 -7.600000e-02 -6.525698e-03
-4.000000e-03 -7.200000e-02 -5.858237e-03
-4.000000e-03 -6.800000e-02 -5.226951e-03
-4.000000e-03 -6.400000e-02 -4.631824e-03
-4.000000e-03 -6.000000e-02 -4.072842e-03
-4.000000e-03 -5.600000e-02 -3.549991e-03
-4.000000e-03 -5.200000e-02 -3.063257e-03
-4.000000e-03 -4.800000e-02 -2.612629e-03
-4.000000e-03 -4.400000e-02 -2.198095e-03
-4.000000e-03 -4.000000e-02 -1.819644e-03
-4.000000e-03 -3.600000e-02 -1.477268e-03
-4.000000e-03 -3.200000e-02 -1.170956e-03
-4.000000e-03 -2.800000e-02 -9.007007e-04
-4.000000e-03 -2.400000e-02 -6.664954e-04
-4.000000e-03 -2.000000e-02 -4.683334e-04
-4.000000e-03 -1.600000e-02 -3.062091e-04
-4.000000e-03 -1.200000e-02 -1.801180e-04
-4.000000e-03 -8.000000e-03 -9.005628e-05
-4.000000e-03 -4.000000e-03 -3.602089e-05
-4.000000e-03 0.000000e+00 -1.800962e-05
-4.000000e-03 4.000000e-03 -3.602122e-05
-4.000000e-03 8.000000e-03 -9.005524e-05
-4.000000e-03 1.200000e-02 -1.801120e-04
-4.000000e-03 1.600000e-02 -3.061929e-04
-4.000000e-03 2.000000e-02 -4.682997e-04
-4.000000e-03 2.400000e-02 -6.664354e-04
-4.000000e-03 2.800000e-02 -9.006040e-04
-4.000000e-03 3.200000e-02 -1.170810e-03
-4.000000e-03 3.600000e-02 -1.477058e-03
-4.000000e-03 4.000000e-02 -1.819356e-03
-4.000000e-03 4.400000e-02 -2.197709e-03
-4.000000e-03 4.800000e-02 -2.612127e-03
-4.000000e-03 5.200000e-02 -3.062617e-03
-4.000000e-03 5.600000e-02 -3.549190e-03
-4.000000e-03 6.000000e-02 -4.071855e-03
-4.000000e-03 6.400000e-02 -4.630625e-03
-4.000000e-03 6.800000e-02 -5.225512e-03
-4.000000e-03 7.200000e-02 -5.856527e-03
-4.000000e-03 7.600000e-02 -6.523686e-03
-4.000000e-03 8.000000e-02 -7.227003e-03
-4.000000e-03 8.400000e-02 -7.966493e-03
-4.000000e-03 8.800000e-02 -8.742173e-03
-4.000000e-03 9.200000e-02 -9.554060e-03
-4.000000e-03 9.600000e-02 -1.040217e-02
-4.000000e-03 1.000000e-01 -1.128653e-02

0.000000e+00 -1.000000e-01 -1.126857e-02
0.000000e+00 -9.600000e-02 -1.038417e-02
0.000000e+00 -9.200000e-02 -9.536028e-03
0.000000e+00 -8.800000e-02 -8.724114e-03
0.000000e+00 -8.400000e-02 -7.948412e-03
0.000000e+00 -8.000000e-02 -7.208904e-03
0.000000e+00 -7.600000e-02 -6.505574e-03
0.000000e+00 -7.200000e-02 -5.838405e-03
0.000000e+00 -6.800000e-02 -5.207384e-03
0.000000e+00 -6.400000e-02 -4.612496e-03
0.000000e+00 -6.000000e-02 -4.053726e-03
0.000000e+00 -5.600000e-02 -3.531064e-03
0.000000e+00 -5.200000e-02 -3.044497e-03
0.000000e+00 -4.800000e-02 -2.594014e-03
0.000000e+00 -4.400000e-02 -2.179605e-03
0.000000e+00 -4.000000e-02 -1.801262e-03
0.000000e+00 -3.600000e-02 -1.458975e-03
0.000000e+00 -3.200000e-02 -1.152738e-03
0.000000e+00 -2.800000e-02 -8.825435e-04
0.000000e+00 -2.400000e-02 -6.483860e-04
0.000000e+00 -2.000000e-02 -4.502606e-04
0.000000e+00 -1.600000e-02 -2.881631e-04
0.000000e+00 -1.200000e-02 -1.620903e-04
0.000000e+00 -8.000000e-03 -7.203981e-05
0.000000e+00 -4.000000e-03 -1.800993e-05
0.000000e+00 0.000000e+00 -1.455192e-11
0.000000e+00 4.000000e-03 -1.801003e-05
0.000000e+00 8.000000e-03 -7.204125e-05
0.000000e+00 1.200000e-02 -1.620950e-04
0.000000e+00 1.600000e-02 -2.881744e-04
0.000000e+00 2.000000e-02 -4.502824e-04
0.000000e+00 2.400000e-02 -6.484237e-04
0.000000e+00 2.800000e-02 -8.826034e-04
0.000000e+00 3.200000e-02 -1.152827e-03
0.000000e+00 3.600000e-02 -1.459102e-03
0.000000e+00 4.000000e-02 -1.801436e-03
0.000000e+00 4.400000e-02 -2.179838e-03
0.000000e+00 4.800000e-02 -2.594316e-03
0.000000e+00 5.200000e-02 -3.044880e-03
0.000000e+00 5.600000e-02 -3.531543e-03
0.000000e+00 6.000000e-02 -4.054316e-03
0.000000e+00 6.400000e-02 -4.613211e-03
0.000000e+00 6.800000e-02 -5.208242e-03
0.000000e+00 7.200000e-02 -5.839424e-03
0.000000e+00 7.600000e-02 -6.506772e-03
0.000000e+00 8.000000e-02 -7.210301e-03
0.000000e+00 8.400000e-02 -7.950029e-03
0.000000e+00 8.800000e-02 -8.725974e-03
0.000000e+00 9.200000e-02 -9.538154e-03
0.000000e+00 9.600000e-02 -1.038659e-02
0.000000e+00 1.000000e-01 -1.127130e-02

4.000000e-03 -1.000000e-01 -1.128330e-02
4.000000e-03 -9.600000e-02 -1.039929e-02
4.000000e-03 -9.200000e-02 -9.551510e-03
4.000000e-03 -8.800000e-02 -8.739924e-03
4.000000e-03 -8.400000e-02 -7.964521e-03
4.000000e-03 -8.000000e-02 -7.225284e-03
4.000000e-03 -7.600000e-02 -6.522198e-03
4.000000e-03 -7.200000e-02 -5.855248e-03
4.000000e-03 -6.800000e-02 -5.224421e-03
4.000000e-03 -6.400000e-02 -4.629704e-03
4.000000e-03 -6.000000e-02 -4.071085e-03
4.000000e-03 -5.600000e-02 -3.548552e-03
4.000000e-03 -5.200000e-02 -3.062097e-03
4.000000e-03 -4.800000e-02 -2.611709e-03
4.000000e-03 -4.400000e-02 -2.197379e-03
4.000000e-03 -4.000000e-02 -1.819100e-03
4.000000e-03 -3.600000e-02 -1.476865e-03
4.000000e-03 -3.200000e-02 -1.170668e-03
4.000000e-03 -2.800000e-02 -9.005045e-04
4.000000e-03 -2.400000e-02 -6.663687e-04
4.000000e-03 -2.000000e-02 -4.682578e-04
4.000000e-03 -1.600000e-02 -3.061689e-04
4.000000e-03 -1.200000e-02 -1.801003e-04
4.000000e-03 -8.000000e-03 -9.005105e-05
4.000000e-03 -4.000000e-03 -3.602088e-05
4.000000e-03 0.000000e+00 -1.801033e-05
4.000000e-03 4.000000e-03 -3.602119e-05
4.000000e-03 8.000000e-03 -9.005559e-05
4.000000e-03 1.200000e-02 -1.801169e-04
4.000000e-03 1.600000e-02 -3.062089e-04
4.000000e-03 2.000000e-02 -4.683368e-04
4.000000e-03 2.400000e-02 -6.665061e-04
4.000000e-03 2.800000e-02 -9.007235e-04
4.000000e-03 3.200000e-02 -1.170996e-03
4.000000e-03 3.600000e-02 -1.477333e-03
4.000000e-03 4.000000e-02 -1.819742e-03
4.000000e-03 4.400000e-02 -2.198233e-03
4.000000e-03 4.800000e-02 -2.612819e-03
4.000000e-03 5.200000e-02 -3.063509e-03
4.000000e-03 5.600000e-02 -3.550317e-03
4.000000e-03 6.000000e-02 -4.073255e-03
4.000000e-03 6.400000e-02 -4.632339e-03
4.000000e-03 6.800000e-02 -5.227582e-03
4.000000e-03 7.200000e-02 -5.859001e-03
4.000000e-03 7.600000e-02 -6.526613e-03
4.000000e-03 8.000000e-02 -7.230434e-03
4.000000e-03 8.400000e-02 -7.970483e-03
4.000000e-03 8.800000e-02 -8.746780e-03
4.000000e-03 9.200000e-02 -9.559344e-03
4.000000e-03 9.600000e-02 -1.040820e-02
4.000000e-03 1.000000e-01 -1.129336e-02

8.000000e-03 -1.000000e-01 -1.133535e-02
8.000000e-03 -9.600000e-02 -1.045164e-02
8.000000e-03 -9.200000e-02 -9.604115e-03
8.000000e-03 -8.800000e-02 -8.792766e-03
8.000000e-03 -8.400000e-02 -8.017573e-03
8.000000e-03 -8.000000e-02 -7.278523e-03
8.000000e-03 -7.600000e-02 -6.575600e-03
8.000000e-03 -7.200000e-02 -5.908792e-03
8.000000e-03 -6.800000e-02 -5.278087e-03
8.000000e-03 -6.400000e-02 -4.683474e-03
8.000000e-03 -6.000000e-02 -4.124940e-03
8.000000e-03 -5.600000e-02 -3.602478e-03
8.000000e-03 -5.200000e-02 -3.116079e-03
8.000000e-03 -4.800000e-02 -2.665733e-03
8.000000e-03 -4.400000e-02 -2.251434e-03
8.000000e-03 -4.000000e-02 -1.873176e-03
8.000000e-03 -3.600000e-02 -1.530954e-03
8.000000e-03 -3.200000e-02 -1.224761e-03
8.000000e-03 -2.800000e-02 -9.545961e-04
8.000000e-03 -2.400000e-02 -7.204545e-04
8.000000e-03 -2.000000e-02 -5.223344e-04
8.000000e-03 -1.600000e-02 -3.602347e-04
8.000000e-03 -1.200000e-02 -2.341549e-04
8.000000e-03 -8.000000e-03 -1.440955e-04
8.000000e-03 -4.000000e-03 -9.005759e-05
8.000000e-03 0.000000e+00 -7.204338e-05
8.000000e-03 4.000000e-03 -9.005562e-05
8.000000e-03 8.000000e-03 -1.440983e-04
8.000000e-03 1.200000e-02 -2.341758e-04
8.000000e-03 1.600000e-02 -3.602938e-04
8.000000e-03 2.000000e-02 -5.224583e-04
8.000000e-03 2.400000e-02 -7.206768e-04
8.000000e-03 2.800000e-02 -9.549568e-04
8.000000e-03 3.200000e-02 -1.225308e-03
8.000000e-03 3.600000e-02 -1.531738e-03
8.000000e-03 4.000000e-02 -1.874260e-03
8.000000e-03 4.400000e-02 -2.252884e-03
8.000000e-03 4.800000e-02 -2.667622e-03
8.000000e-03 5.200000e-02 -3.118487e-03
8.000000e-03 5.600000e-02 -3.605493e-03
8.000000e-03 6.000000e-02 -4.128655e-03
8.000000e-03 6.400000e-02 -4.687989e-03
8.000000e-03 6.800000e-02 -5.283510e-03
8.000000e-03 7.200000e-02 -5.915236e-03
8.000000e-03 7.600000e-02 -6.583185e-03
8.000000e-03 8.000000e-02 -7.287376e-03
8.000000e-03 8.400000e-02 -8.027829e-03
8.000000e-03 8.800000e-02 -8.804564e-03
8.000000e-03 9.200000e-02 -9.617602e-03
8.000000e-03 9.600000e-02 -1.046697e-02
8.000000e-03 1.000000e-01 -1.135268e-02

1.200000e-02 -1.000000e-01 -1.142476e-02
1.200000e-02 -9.600000e-02 -1.054124e-02
1.200000e-02 -9.200000e-02 -9.693880e-03
1.200000e-02 -8.800000e-02 -8.882673e-03
1.200000e-02 -8.400000e-02 -8.107602e-03
1.200000e-02 -8.000000e-02 -7.368652e-03
1.200000e-02 -7.600000e-02 -6.665811e-03
1.200000e-02 -7.200000e-02 -5.999068e-03
1.200000e-02 -6.800000e-02 -5.368411e-03
1.200000e-02 -6.400000e-02 -4.773831e-03
1.200000e-02 -6.000000e-02 -4.215318e-03
1.200000e-02 -5.600000e-02 -3.692865e-03
1.200000e-02 -5.200000e-02 -3.206463e-03
1.200000e-02 -4.800000e-02 -2.756107e-03
1.200000e-02 -4.400000e-02 -2.341790e-03
1.200000e-02 -4.000000e-02 -1.963508e-03
1.200000e-02 -3.600000e-02 -1.621256e-03
1.200000e-02 -3.200000e-02 -1.315031e-03
1.200000e-02 -2.800000e-02 -1.044832e-03
1.200000e-02 -2.400000e-02 -8.106551e-04
1.200000e-02 -2.000000e-02 -6.125009e-04
1.200000e-02 -1.600000e-02 -4.503695e-04
1.200000e-02 -1.200000e-02 -3.242617e-04
1.200000e-02 -8.000000e-03 -2.341794e-04
1.200000e-02 -4.000000e-03 -1.801250e-04
1.200000e-02 0.000000e+00 -1.621022e-04
1.200000e-02 4.000000e-03 -1.801155e-04
1.200000e-02 8.000000e-03 -2.341697e-04
1.200000e-02 1.200000e-02 -3.242711e-04
1.200000e-02 1.600000e-02 -4.504263e-04
1.200000e-02 2.000000e-02 -6.126433e-04
1.200000e-02 2.400000e-02 -8.109304e-04
1.200000e-02 2.800000e-02 -1.045297e-03
1.200000e-02 3.200000e-02 -1.315754e-03
1.200000e-02 3.600000e-02 -1.622311e-03
1.200000e-02 4.000000e-02 -1.964981e-03
1.200000e-02 4.400000e-02 -2.343777e-03
1.200000e-02 4.800000e-02 -2.758711e-03
1.200000e-02 5.200000e-02 -3.209799e-03
1.200000e-02 5.600000e-02 -3.697056e-03
1.200000e-02 6.000000e-02 -4.220498e-03
1.200000e-02 6.400000e-02 -4.780141e-03
1.200000e-02 6.800000e-02 -5.376005e-03
1.200000e-02 7.200000e-02 -6.008106e-03
1.200000e-02 7.600000e-02 -6.676465e-03
1.200000e-02 8.000000e-02 -7.381103e-03
1.200000e-02 8.400000e-02 -8.122039e-03
1.200000e-02 8.800000e-02 -8.899297e-03
1.200000e-02 9.200000e-02 -9.712898e-03
1.200000e-02 9.600000e-02 -1.056287e-02
1.200000e-02 1.000000e-01 -1.144923e-02

1.600000e-02 -1.000000e-01 -1.155156e-02
1.600000e-02 -9.600000e-02 -1.066813e-02
1.600000e-02 -9.200000e-02 -9.820841e-03
1.600000e-02 -8.800000e-02 -9.009682e-03
1.600000e-02 -8.400000e-02 -8.234640e-03
1.600000e-02 -8.000000e-02 -7.495704e-03
1.600000e-02 -7.600000e-02 -6.792861e-03
1.600000e-02 -7.200000e-02 -6.126103e-03
1.600000e-02 -6.800000e-02 -5.495420e-03
1.600000e-02 -6.400000e-02 -4.900802e-03
1.600000e-02 -6.000000e-02 -4.342243e-03
1.600000e-02 -5.600000e-02 -3.819736e-03
1.600000e-02 -5.200000e-02 -3.333274e-03
1.600000e-02 -4.800000e-02 -2.882852e-03
1.600000e-02 -4.400000e-02 -2.468467e-03
1.600000e-02 -4.000000e-02 -2.090113e-03
1.600000e-02 -3.600000e-02 -1.747790e-03
1.600000e-02 -3.200000e-02 -1.441494e-03
1.600000e-02 -2.800000e-02 -1.171225e-03
1.600000e-02 -2.400000e-02 -9.369832e-04
1.600000e-02 -2.000000e-02 -7.387687e-04
1.600000e-02 -1.600000e-02 -5.765831e-04
1.600000e-02 -1.200000e-02 -4.504291e-04
1.600000e-02 -8.000000e-03 -3.603096e-04
1.600000e-02 -4.000000e-03 -3.062287e-04
1.600000e-02 0.000000e+00 -2.881915e-04
1.600000e-02 4.000000e-03 -3.062035e-04
1.600000e-02 8.000000e-03 -3.602715e-04
1.600000e-02 1.200000e-02 -4.504026e-04
1.600000e-02 1.600000e-02 -5.766055e-04
1.600000e-02 2.000000e-02 -7.388890e-04
1.600000e-02 2.400000e-02 -9.372631e-04
1.600000e-02 2.800000e-02 -1.171739e-03
1.600000e-02 3.200000e-02 -1.442327e-03
1.600000e-02 3.600000e-02 -1.749041e-03
1.600000e-02 4.000000e-02 -2.091894e-03
1.600000e-02 4.400000e-02 -2.470900e-03
1.600000e-02 4.800000e-02 -2.886074e-03
1.600000e-02 5.200000e-02 -3.337432e-03
1.600000e-02 5.600000e-02 -3.824990e-03
1.600000e-02 6.000000e-02 -4.348766e-03
1.600000e-02 6.400000e-02 -4.908779e-03
1.600000e-02 6.800000e-02 -5.505047e-03
1.600000e-02 7.200000e-02 -6.137591e-03
1.600000e-02 7.600000e-02 -6.806431e-03
1.600000e-02 8.000000e-02 -7.511589e-03
1.600000e-02 8.400000e-02 -8.253089e-03
1.600000e-02 8.800000e-02 -9.030952e-03
1.600000e-02 9.200000e-02 -9.845204e-03
1.600000e-02 9.600000e-02 -1.069587e-02
1.600000e-02 1.000000e-01 -1.158297e-02

2.000000e-02 -1.000000e-01 -1.171581e-02
2.000000e-02 -9.600000e-02 -1.083236e-02
2.000000e-02 -9.200000e-02 -9.985036e-03
2.000000e-02 -8.800000e-02 -9.173828e-03
2.000000e-02 -8.400000e-02 -8.398723e-03
2.000000e-02 -8.000000e-02 -7.659711e-03
2.000000e-02 -7.600000e-02 -6.956783e-03
2.000000e-02 -7.200000e-02 -6.289930e-03
2.000000e-02 -6.800000e-02 -5.659143e-03
2.000000e-02 -6.400000e-02 -5.064416e-03
2.000000e-02 -6.000000e-02 -4.505742e-03
2.000000e-02 -5.600000e-02 -3.983116e-03
2.000000e-02 -5.200000e-02 -3.496534e-03
2.000000e-02 -4.800000e-02 -3.045990e-03
2.000000e-02 -4.400000e-02 -2.631484e-03
2.000000e-02 -4.000000e-02 -2.253011e-03
2.000000e-02 -3.600000e-02 -1.910572e-03
2.000000e-02 -3.200000e-02 -1.604165e-03
2.000000e-02 -2.800000e-02 -1.333792e-03
2.000000e-02 -2.400000e-02 -1.099452e-03
2.000000e-02 -2.000000e-02 -9.011498e-04
2.000000e-02 -1.600000e-02 -7.388865e-04
2.000000e-02 -1.200000e-02 -6.126664e-04
2.000000e-02 -8.000000e-03 -5.224942e-04
2.000000e-02 -4.000000e-03 -4.683753e-04
2.000000e-02 0.000000e+00 -4.503160e-04
2.000000e-02 4.000000e-03 -4.683235e-04
2.000000e-02 8.000000e-03 -5.224057e-04
2.000000e-02 1.200000e-02 -6.125715e-04
2.000000e-02 1.600000e-02 -7.388304e-04
2.000000e-02 2.000000e-02 -9.011933e-04
2.000000e-02 2.400000e-02 -1.099671e-03
2.000000e-02 2.800000e-02 -1.334277e-03
2.000000e-02 3.200000e-02 -1.605022e-03
2.000000e-02 3.600000e-02 -1.911922e-03
2.000000e-02 4.000000e-02 -2.254991e-03
2.000000e-02 4.400000e-02 -2.634244e-03
2.000000e-02 4.800000e-02 -3.049699e-03
2.000000e-02 5.200000e-02 -3.501371e-03
2.000000e-02 5.600000e-02 -3.989280e-03
2.000000e-02 6.000000e-02 -4.513444e-03
2.000000e-02 6.400000e-02 -5.073883e-03
2.000000e-02 6.800000e-02 -5.670618e-03
2.000000e-02 7.200000e-02 -6.303669e-03
2.000000e-02 7.600000e-02 -6.973060e-03
2.000000e-02 8.000000e-02 -7.678814e-03
2.000000e-02 8.400000e-02 -8.420954e-03
2.000000e-02 8.800000e-02 -9.199505e-03
2.000000e-02 9.200000e-02 -1.001449e-02
2.000000e-02 9.600000e-02 -1.086594e-02
2.000000e-02 1.000000e-01 -1.175389e-02

2.400000e-02 -1.000000e-01 -1.191754e-02
2.400000e-02 -9.600000e-02 -1.103396e-02
2.400000e-02 -9.200000e-02 -1.018650e-02
2.400000e-02 -8.800000e-02 -9.375148e-03
2.400000e-02 -8.400000e-02 -8.599886e-03
2.400000e-02 -8.000000e-02 -7.860709e-03
2.400000e-02 -7.600000e-02 -7.157609e-03
2.400000e-02 -7.200000e-02 -6.490578e-03
2.400000e-02 -6.800000e-02 -5.859610e-03
2.400000e-02 -6.400000e-02 -5.264700e-03
2.400000e-02 -6.000000e-02 -4.705842e-03
2.400000e-02 -5.600000e-02 -4.183032e-03
2.400000e-02 -5.200000e-02 -3.696267e-03
2.400000e-02 -4.800000e-02 -3.245544e-03
2.400000e-02 -4.400000e-02 -2.830863e-03
2.400000e-02 -4.000000e-02 -2.452222e-03
2.400000e-02 -3.600000e-02 -2.109621e-03
2.400000e-02 -3.200000e-02 -1.803062e-03
2.400000e-02 -2.800000e-02 -1.532547e-03
2.400000e-02 -2.400000e-02 -1.298077e-03
2.400000e-02 -2.000000e-02 -1.099657e-03
2.400000e-02 -1.600000e-02 -9.372910e-04
2.400000e-02 -1.200000e-02 -8.109840e-04
2.400000e-02 -8.000000e-03 -7.207420e-04
2.400000e-02 -4.000000e-03 -6.665720e-04
2.400000e-02 0.000000e+00 -6.484817e-04
2.400000e-02 4.000000e-03 -6.664797e-04
2.400000e-02 8.000000e-03 -7.205755e-04
2.400000e-02 1.200000e-02 -8.107790e-04
2.400000e-02 1.600000e-02 -9.371017e-04
2.400000e-02 2.000000e-02 -1.099555e-03
2.400000e-02 2.400000e-02 -1.298152e-03
2.400000e-02 2.800000e-02 -1.532907e-03
2.400000e-02 3.200000e-02 -1.803833e-03
2.400000e-02 3.600000e-02 -2.110947e-03
2.400000e-02 4.000000e-02 -2.454263e-03
2.400000e-02 4.400000e-02 -2.833800e-03
2.400000e-02 4.800000e-02 -3.249574e-03
2.400000e-02 5.200000e-02 -3.701606e-03
2.400000e-02 5.600000e-02 -4.189913e-03
2.400000e-02 6.000000e-02 -4.714517e-03
2.400000e-02 6.400000e-02 -5.275438e-03
2.400000e-02 6.800000e-02 -5.872699e-03
2.400000e-02 7.200000e-02 -6.506323e-03
2.400000e-02 7.600000e-02 -7.176333e-03
2.400000e-02 8.000000e-02 -7.882753e-03
2.400000e-02 8.400000e-02 -8.625610e-03
2.400000e-02 8.800000e-02 -9.404929e-03
2.400000e-02 9.200000e-02 -1.022074e-02
2.400000e-02 9.600000e-02 -1.107306e-02
2.400000e-02 1.000000e-01 -1.196193e-02

2.800000e-02 -1.000000e-01 -1.215679e-02
2.800000e-02 -9.600000e-02 -1.127298e-02
2.800000e-02 -9.200000e-02 -1.042528e-02
2.800000e-02 -8.800000e-02 -9.613680e-03
2.800000e-02 -8.400000e-02 -8.838165e-03
2.800000e-02 -8.000000e-02 -8.098731e-03
2.800000e-02 -7.600000e-02 -7.395372e-03
2.800000e-02 -7.200000e-02 -6.728081e-03
2.800000e-02 -6.800000e-02 -6.096853e-03
2.800000e-02 -6.400000e-02 -5.501684e-03
2.800000e-02 -6.000000e-02 -4.942570e-03
2.800000e-02 -5.600000e-02 -4.419509e-03
2.800000e-02 -5.200000e-02 -3.932498e-03
2.800000e-02 -4.800000e-02 -3.481537e-03
2.800000e-02 -4.400000e-02 -3.066627e-03
2.800000e-02 -4.000000e-02 -2.687766e-03
2.800000e-02 -3.600000e-02 -2.344958e-03
2.800000e-02 -3.200000e-02 -2.038204e-03
2.800000e-02 -2.800000e-02 -1.767507e-03
2.800000e-02 -2.400000e-02 -1.532873e-03
2.800000e-02 -2.000000e-02 -1.334305e-03
2.800000e-02 -1.600000e-02 -1.171809e-03
2.800000e-02 -1.200000e-02 -1.045392e-03
2.800000e-02 -8.000000e-03 -9.550623e-04
2.800000e-02 -4.000000e-03 -9.008270e-04
2.800000e-02 0.000000e+00 -8.826954e-04
2.800000e-02 4.000000e-03 -9.006778e-04
2.800000e-02 8.000000e-03 -9.547848e-04
2.800000e-02 1.200000e-02 -1.045028e-03
2.800000e-02 1.600000e-02 -1.171420e-03
2.800000e-02 2.000000e-02 -1.333974e-03
2.800000e-02 2.400000e-02 -1.532705e-03
2.800000e-02 2.800000e-02 -1.767627e-03
2.800000e-02 3.200000e-02 -2.038756e-03
2.800000e-02 3.600000e-02 -2.346109e-03
2.800000e-02 4.000000e-02 -2.689703e-03
2.800000e-02 4.400000e-02 -3.069557e-03
2.800000e-02 4.800000e-02 -3.485691e-03
2.800000e-02 5.200000e-02 -3.938123e-03
2.800000e-02 5.600000e-02 -4.426875e-03
2.800000e-02 6.000000e-02 -4.951969e-03
2.800000e-02 6.400000e-02 -5.513428e-03
2.800000e-02 6.800000e-02 -6.111274e-03
2.800000e-02 7.200000e-02 -6.745532e-03
2.800000e-02 7.600000e-02 -7.416227e-03
2.800000e-02 8.000000e-02 -8.123386e-03
2.800000e-02 8.400000e-02 -8.867034e-03
2.800000e-02 8.800000e-02 -9.647200e-03
2.800000e-02 9.200000e-02 -1.046391e-02
2.800000e-02 9.600000e-02 -1.131720e-02
2.800000e-02 1.000000e-01 -1.220709e-02

3.200000e-02 -1.000000e-01 -1.243361e-02
3.200000e-02 -9.600000e-02 -1.154946e-02
3.200000e-02 -9.200000e-02 -1.070141e-02
3.200000e-02 -8.800000e-02 -9.889462e-03
3.200000e-02 -8.400000e-02 -9.113598e-03
3.200000e-02 -8.000000e-02 -8.373815e-03
3.200000e-02 -7.600000e-02 -7.670107e-03
3.200000e-02 -7.200000e-02 -7.002471e-03
3.200000e-02 -6.800000e-02 -6.370902e-03
3.200000e-02 -6.400000e-02 -5.775398e-03
3.200000e-02 -6.000000e-02 -5.215955e-03
3.200000e-02 -5.600000e-02 -4.692574e-03
3.200000e-02 -5.200000e-02 -4.205254e-03
3.200000e-02 -4.800000e-02 -3.753995e-03
3.200000e-02 -4.400000e-02 -3.338798e-03
3.200000e-02 -4.000000e-02 -2.959666e-03
3.200000e-02 -3.600000e-02 -2.616601e-03
3.200000e-02 -3.200000e-02 -2.309608e-03
3.200000e-02 -2.800000e-02 -2.038691e-03
3.200000e-02 -2.400000e-02 -1.803855e-03
3.200000e-02 -2.000000e-02 -1.605107e-03
3.200000e-02 -1.600000e-02 -1.442454e-03
3.200000e-02 -1.200000e-02 -1.315904e-03
3.200000e-02 -8.000000e-03 -1.225466e-03
3.200000e-02 -4.000000e-03 -1.171149e-03
3.200000e-02 0.000000e+00 -1.152965e-03
3.200000e-02 4.000000e-03 -1.170924e-03
3.200000e-02 8.000000e-03 -1.225038e-03
3.200000e-02 1.200000e-02 -1.315322e-03
3.200000e-02 1.600000e-02 -1.441788e-03
3.200000e-02 2.000000e-02 -1.604451e-03
3.200000e-02 2.400000e-02 -1.803328e-03
3.200000e-02 2.800000e-02 -2.038434e-03
3.200000e-02 3.200000e-02 -2.309786e-03
3.200000e-02 3.600000e-02 -2.617404e-03
3.200000e-02 4.000000e-02 -2.961305e-03
3.200000e-02 4.400000e-02 -3.341509e-03
3.200000e-02 4.800000e-02 -3.758038e-03
3.200000e-02 5.200000e-02 -4.210913e-03
3.200000e-02 5.600000e-02 -4.700155e-03
3.200000e-02 6.000000e-02 -5.225788e-03
3.200000e-02 6.400000e-02 -5.787837e-03
3.200000e-02 6.800000e-02 -6.386326e-03
3.200000e-02 7.200000e-02 -7.021280e-03
3.200000e-02 7.600000e-02 -7.692726e-03
3.200000e-02 8.000000e-02 -8.400692e-03
3.200000e-02 8.400000e-02 -9.145205e-03
3.200000e-02 8.800000e-02 -9.926296e-03
3.200000e-02 9.200000e-02 -1.074399e-02
3.200000e-02 9.600000e-02 -1.159833e-02
3.200000e-02 1.000000e-01 -1.248933e-02

3.600000e-02 -1.000000e-01 -1.274804e-02
3.600000e-02 -9.600000e-02 -1.186344e-02
3.600000e-02 -9.200000e-02 -1.101494e-02
3.600000e-02 -8.800000e-02 -1.020253e-02
3.600000e-02 -8.400000e-02 -9.426222e-03
3.600000e-02 -8.000000e-02 -8.685995e-03
3.600000e-02 -7.600000e-02 -7.981850e-03
3.600000e-02 -7.200000e-02 -7.313782e-03
3.600000e-02 -6.800000e-02 -6.681790e-03
3.600000e-02 -6.400000e-02 -6.085872e-03
3.600000e-02 -6.000000e-02 -5.526028e-03
3.600000e-02 -5.600000e-02 -5.002257e-03
3.600000e-02 -5.200000e-02 -4.514561e-03
3.600000e-02 -4.800000e-02 -4.062941e-03
3.600000e-02 -4.400000e-02 -3.647401e-03
3.600000e-02 -4.000000e-02 -3.267944e-03
3.600000e-02 -3.600000e-02 -2.924573e-03
3.600000e-02 -3.200000e-02 -2.617295e-03
3.600000e-02 -2.800000e-02 -2.346115e-03
3.600000e-02 -2.400000e-02 -2.111041e-03
3.600000e-02 -2.000000e-02 -1.912080e-03
3.600000e-02 -1.600000e-02 -1.749240e-03
3.600000e-02 -1.200000e-02 -1.622531e-03
3.600000e-02 -8.000000e-03 -1.531964e-03
3.600000e-02 -4.000000e-03 -1.477549e-03
3.600000e-02 0.000000e+00 -1.459298e-03
3.600000e-02 4.000000e-03 -1.477225e-03
3.600000e-02 8.000000e-03 -1.531342e-03
3.600000e-02 1.200000e-02 -1.621665e-03
3.600000e-02 1.600000e-02 -1.748208e-03
3.600000e-02 2.000000e-02 -1.910988e-03
3.600000e-02 2.400000e-02 -2.110021e-03
3.600000e-02 2.800000e-02 -2.345326e-03
3.600000e-02 3.200000e-02 -2.616922e-03
3.600000e-02 3.600000e-02 -2.924827e-03
3.600000e-02 4.000000e-02 -3.269062e-03
3.600000e-02 4.400000e-02 -3.649649e-03
3.600000e-02 4.800000e-02 -4.066609e-03
3.600000e-02 5.200000e-02 -4.519965e-03
3.600000e-02 5.600000e-02 -5.009741e-03
3.600000e-02 6.000000e-02 -5.535961e-03
3.600000e-02 6.400000e-02 -6.098652e-03
3.600000e-02 6.800000e-02 -6.697839e-03
3.600000e-02 7.200000e-02 -7.333549e-03
3.600000e-02 7.600000e-02 -8.005810e-03
3.600000e-02 8.000000e-02 -8.714651e-03
3.600000e-02 8.400000e-02 -9.460102e-03
3.600000e-02 8.800000e-02 -1.024219e-02
3.600000e-02 9.200000e-02 -1.106096e-02
3.600000e-02 9.600000e-02 -1.191642e-02
3.600000e-02 1.000000e-01 -1.280862e-02

4.000000e-02 -1.000000e-01 -1.310012e-02
4.000000e-02 -9.600000e-02 -1.221495e-02
4.000000e-02 -9.200000e-02 -1.136589e-02
4.000000e-02 -8.800000e-02 -1.055294e-02
4.000000e-02 -8.400000e-02 -9.776077e-03
4.000000e-02 -8.000000e-02 -9.035311e-03
4.000000e-02 -7.600000e-02 -8.330635e-03
4.000000e-02 -7.200000e-02 -7.662049e-03
4.000000e-02 -6.800000e-02 -7.029550e-03
4.000000e-02 -6.400000e-02 -6.433140e-03
4.000000e-02 -6.000000e-02 -5.872818e-03
4.000000e-02 -5.600000e-02 -5.348586e-03
4.000000e-02 -5.200000e-02 -4.860447e-03
4.000000e-02 -4.800000e-02 -4.408404e-03
4.000000e-02 -4.400000e-02 -3.992461e-03
4.000000e-02 -4.000000e-02 -3.612623e-03
4.000000e-02 -3.600000e-02 -3.268895e-03
4.000000e-02 -3.200000e-02 -2.961285e-03
4.000000e-02 -2.800000e-02 -2.689800e-03
4.000000e-02 -2.400000e-02 -2.454448e-03
4.000000e-02 -2.000000e-02 -2.255239e-03
4.000000e-02 -1.600000e-02 -2.092181e-03
4.000000e-02 -1.200000e-02 -1.965287e-03
4.000000e-02 -8.000000e-03 -1.874568e-03
4.000000e-02 -4.000000e-03 -1.820036e-03
4.000000e-02 0.000000e+00 -1.801705e-03
4.000000e-02 4.000000e-03 -1.819588e-03
4.000000e-02 8.000000e-03 -1.873702e-03
4.000000e-02 1.200000e-02 -1.964061e-03
4.000000e-02 1.600000e-02 -2.090683e-03
4.000000e-02 2.000000e-02 -2.253585e-03
4.000000e-02 2.400000e-02 -2.452786e-03
4.000000e-02 2.800000e-02 -2.688304e-03
4.000000e-02 3.200000e-02 -2.960160e-03
4.000000e-02 3.600000e-02 -3.268375e-03
4.000000e-02 4.000000e-02 -3.612971e-03
4.000000e-02 4.400000e-02 -3.993969e-03
4.000000e-02 4.800000e-02 -4.411394e-03
4.000000e-02 5.200000e-02 -4.865270e-03
4.000000e-02 5.600000e-02 -5.355622e-03
4.000000e-02 6.000000e-02 -5.882477e-03
4.000000e-02 6.400000e-02 -6.445859e-03
4.000000e-02 6.800000e-02 -7.045799e-03
4.000000e-02 7.200000e-02 -7.682323e-03
4.000000e-02 7.600000e-02 -8.355462e-03
4.000000e-02 8.000000e-02 -9.065245e-03
4.000000e-02 8.400000e-02 -9.811703e-03
4.000000e-02 8.800000e-02 -1.059487e-02
4.000000e-02 9.200000e-02 -1.141478e-02
4.000000e-02 9.600000e-02 -1.227146e-02
4.000000e-02 1.000000e-01 -1.316494e-02

4.400000e-02 -1.000000e-01 -1.348989e-02
4.400000e-02 -9.600000e-02 -1.260405e-02
4.400000e-02 -9.200000e-02 -1.175433e-02
4.400000e-02 -8.800000e-02 -1.094071e-02
4.400000e-02 -8.400000e-02 -1.016320e-02
4.400000e-02 -8.000000e-02 -9.421800e-03
4.400000e-02 -7.600000e-02 -8.716501e-03
4.400000e-02 -7.200000e-02 -8.047307e-03
4.400000e-02 -6.800000e-02 -7.414217e-03
4.400000e-02 -6.400000e-02 -6.817232e-03
4.400000e-02 -6.000000e-02 -6.256356e-03
4.400000e-02 -5.600000e-02 -5.731591e-03
4.400000e-02 -5.200000e-02 -5.242940e-03
4.400000e-02 -4.800000e-02 -4.790408e-03
4.400000e-02 -4.400000e-02 -4.374002e-03
4.400000e-02 -4.000000e-02 -3.993727e-03
4.400000e-02 -3.600000e-02 -3.649590e-03
4.400000e-02 -3.200000e-02 -3.341600e-03
4.400000e-02 -2.800000e-02 -3.069765e-03
4.400000e-02 -2.400000e-02 -2.834096e-03
4.400000e-02 -2.000000e-02 -2.634602e-03
4.400000e-02 -1.600000e-02 -2.471295e-03
4.400000e-02 -1.200000e-02 -2.344187e-03
4.400000e-02 -8.000000e-03 -2.253292e-03
4.400000e-02 -4.000000e-03 -2.198623e-03
4.400000e-02 0.000000e+00 -2.180195e-03
4.400000e-02 4.000000e-03 -2.198024e-03
4.400000e-02 8.000000e-03 -2.252126e-03
4.400000e-02 1.200000e-02 -2.342518e-03
4.400000e-02 1.600000e-02 -2.469219e-03
4.400000e-02 2.000000e-02 -2.632248e-03
4.400000e-02 2.400000e-02 -2.831623e-03
4.400000e-02 2.800000e-02 -3.067367e-03
4.400000e-02 3.200000e-02 -3.339501e-03
4.400000e-02 3.600000e-02 -3.648046e-03
4.400000e-02 4.000000e-02 -3.993026e-03
4.400000e-02 4.400000e-02 -4.374465e-03
4.400000e-02 4.800000e-02 -4.792388e-03
4.400000e-02 5.200000e-02 -5.246821e-03
4.400000e-02 5.600000e-02 -5.737790e-03
4.400000e-02 6.000000e-02 -6.265322e-03
4.400000e-02 6.400000e-02 -6.829447e-03
4.400000e-02 6.800000e-02 -7.430192e-03
4.400000e-02 7.200000e-02 -8.067587e-03
4.400000e-02 7.600000e-02 -8.741665e-03
4.400000e-02 8.000000e-02 -9.452455e-03
4.400000e-02 8.400000e-02 -1.019999e-02
4.400000e-02 8.800000e-02 -1.098430e-02
4.400000e-02 9.200000e-02 -1.180543e-02
4.400000e-02 9.600000e-02 -1.266341e-02
4.400000e-02 1.000000e-01 -1.355827e-02

4.800000e-02 -1.000000e-01 -1.391742e-02
4.800000e-02 -9.600000e-02 -1.303079e-02
4.800000e-02 -9.200000e-02 -1.218028e-02
4.800000e-02 -8.800000e-02 -1.136590e-02
4.800000e-02 -8.400000e-02 -1.058764e-02
4.800000e-02 -8.000000e-02 -9.845501e-03
4.800000e-02 -7.600000e-02 -9.139485e-03
4.800000e-02 -7.200000e-02 -8.469592e-03
4.800000e-02 -6.800000e-02 -7.835824e-03
4.800000e-02 -6.400000e-02 -7.238184e-03
4.800000e-02 -6.000000e-02 -6.676675e-03
4.800000e-02 -5.600000e-02 -6.151302e-03
4.800000e-02 -5.200000e-02 -5.662069e-03
4.800000e-02 -4.800000e-02 -5.208984e-03
4.800000e-02 -4.400000e-02 -4.792052e-03
4.800000e-02 -4.000000e-02 -4.411282e-03
4.800000e-02 -3.600000e-02 -4.066682e-03
4.800000e-02 -3.200000e-02 -3.758262e-03
4.800000e-02 -2.800000e-02 -3.486032e-03
4.800000e-02 -2.400000e-02 -3.250002e-03
4.800000e-02 -2.000000e-02 -3.050186e-03
4.800000e-02 -1.600000e-02 -2.886596e-03
4.800000e-02 -1.200000e-02 -2.759245e-03
4.800000e-02 -8.000000e-03 -2.668149e-03
4.800000e-02 -4.000000e-03 -2.613321e-03
4.800000e-02 0.000000e+00 -2.594780e-03
4.800000e-02 4.000000e-03 -2.612540e-03
4.800000e-02 8.000000e-03 -2.666621e-03
4.800000e-02 1.200000e-02 -2.757042e-03
4.800000e-02 1.600000e-02 -2.883821e-03
4.800000e-02 2.000000e-02 -3.046978e-03
4.800000e-02 2.400000e-02 -3.246536e-03
4.800000e-02 2.800000e-02 -3.482517e-03
4.800000e-02 3.200000e-02 -3.754943e-03
4.800000e-02 3.600000e-02 -4.063837e-03
4.800000e-02 4.000000e-02 -4.409225e-03
4.800000e-02 4.400000e-02 -4.791133e-03
4.800000e-02 4.800000e-02 -5.209585e-03
4.800000e-02 5.200000e-02 -5.664610e-03
4.800000e-02 5.600000e-02 -6.156235e-03
4.800000e-02 6.000000e-02 -6.684489e-03
4.800000e-02 6.400000e-02 -7.249402e-03
4.800000e-02 6.800000e-02 -7.851004e-03
4.800000e-02 7.200000e-02 -8.489327e-03
4.800000e-02 7.600000e-02 -9.164403e-03
4.800000e-02 8.000000e-02 -9.876264e-03
4.800000e-02 8.400000e-02 -1.062494e-02
4.800000e-02 8.800000e-02 -1.141048e-02
4.800000e-02 9.200000e-02 -1.223290e-02
4.800000e-02 9.600000e-02 -1.309225e-02
4.800000e-02 1.000000e-01 -1.398857e-02

5.200000e-02 -1.000000e-01 -1.438274e-02
5.200000e-02 -9.600000e-02 -1.349520e-02
5.200000e-02 -9.200000e-02 -1.264380e-02
5.200000e-02 -8.800000e-02 -1.182854e-02
5.200000e-02 -8.400000e-02 -1.104943e-02
5.200000e-02 -8.000000e-02 -1.030645e-02
5.200000e-02 -7.600000e-02 -9.599625e-03
5.200000e-02 -7.200000e-02 -8.928942e-03
5.200000e-02 -6.800000e-02 -8.294409e-03
5.200000e-02 -6.400000e-02 -7.696029e-03
5.200000e-02 -6.000000e-02 -7.133808e-03
5.200000e-02 -5.600000e-02 -6.607751e-03
5.200000e-02 -5.200000e-02 -6.117865e-03
5.200000e-02 -4.800000e-02 -5.664158e-03
5.200000e-02 -4.400000e-02 -5.246638e-03
5.200000e-02 -4.000000e-02 -4.865313e-03
5.200000e-02 -3.600000e-02 -4.520195e-03
5.200000e-02 -3.200000e-02 -4.211294e-03
5.200000e-02 -2.800000e-02 -3.938621e-03
5.200000e-02 -2.400000e-02 -3.702189e-03
5.200000e-02 -2.000000e-02 -3.502012e-03
5.200000e-02 -1.600000e-02 -3.338103e-03
5.200000e-02 -1.200000e-02 -3.210478e-03
5.200000e-02 -8.000000e-03 -3.119153e-03
5.200000e-02 -4.000000e-03 -3.064145e-03
5.200000e-02 0.000000e+00 -3.045470e-03
5.200000e-02 4.000000e-03 -3.063148e-03
5.200000e-02 8.000000e-03 -3.117198e-03
5.200000e-02 1.200000e-02 -3.207639e-03
5.200000e-02 1.600000e-02 -3.334494e-03
5.200000e-02 2.000000e-02 -3.497782e-03
5.200000e-02 2.400000e-02 -3.697528e-03
5.200000e-02 2.800000e-02 -3.933755e-03
5.200000e-02 3.200000e-02 -4.206487e-03
5.200000e-02 3.600000e-02 -4.515749e-03
5.200000e-02 4.000000e-02 -4.861567e-03
5.200000e-02 4.400000e-02 -5.243968e-03
5.200000e-02 4.800000e-02 -5.662979e-03
5.200000e-02 5.200000e-02 -6.118630e-03
5.200000e-02 5.600000e-02 -6.610949e-03
5.200000e-02 6.000000e-02 -7.139968e-03
5.200000e-02 6.400000e-02 -7.705715e-03
5.200000e-02 6.800000e-02 -8.308225e-03
5.200000e-02 7.200000e-02 -8.947529e-03
5.200000e-02 7.600000e-02 -9.623661e-03
5.200000e-02 8.000000e-02 -1.033666e-02
5.200000e-02 8.400000e-02 -1.108655e-02
5.200000e-02 8.800000e-02 -1.187337e-02
5.200000e-02 9.200000e-02 -1.269717e-02
5.200000e-02 9.600000e-02 -1.355797e-02
5.200000e-02 1.000000e-01 -1.445583e-02

5.600000e-02 -1.000000e-01 -1.488589e-02
5.600000e-02 -9.600000e-02 -1.399733e-02
5.600000e-02 -9.200000e-02 -1.314493e-02
5.600000e-02 -8.800000e-02 -1.232869e-02
5.600000e-02 -8.400000e-02 -1.154861e-02
5.600000e-02 -8.000000e-02 -1.080470e-02
5.600000e-02 -7.600000e-02 -1.009696e-02
5.600000e-02 -7.200000e-02 -9.425395e-03
5.600000e-02 -6.800000e-02 -8.790007e-03
5.600000e-02 -6.400000e-02 -8.190803e-03
5.600000e-02 -6.000000e-02 -7.627788e-03
5.600000e-02 -5.600000e-02 -7.100971e-03
5.600000e-02 -5.200000e-02 -6.610359e-03
5.600000e-02 -4.800000e-02 -6.155961e-03
5.600000e-02 -4.400000e-02 -5.737787e-03
5.600000e-02 -4.000000e-02 -5.355848e-03
5.600000e-02 -3.600000e-02 -5.010154e-03
5.600000e-02 -3.200000e-02 -4.700719e-03
5.600000e-02 -2.800000e-02 -4.427555e-03
5.600000e-02 -2.400000e-02 -4.190676e-03
5.600000e-02 -2.000000e-02 -3.990097e-03
5.600000e-02 -1.600000e-02 -3.825834e-03
5.600000e-02 -1.200000e-02 -3.697903e-03
5.600000e-02 -8.000000e-03 -3.606321e-03
5.600000e-02 -4.000000e-03 -3.551107e-03
5.600000e-02 0.000000e+00 -3.532280e-03
5.600000e-02 4.000000e-03 -3.549859e-03
5.600000e-02 8.000000e-03 -3.603865e-03
5.600000e-02 1.200000e-02 -3.694320e-03
5.600000e-02 1.600000e-02 -3.821245e-03
5.600000e-02 2.000000e-02 -3.984665e-03
5.600000e-02 2.400000e-02 -4.184603e-03
5.600000e-02 2.800000e-02 -4.421084e-03
5.600000e-02 3.200000e-02 -4.694134e-03
5.600000e-02 3.600000e-02 -5.003780e-03
5.600000e-02 4.000000e-02 -5.350048e-03
5.600000e-02 4.400000e-02 -5.732967e-03
5.600000e-02 4.800000e-02 -6.152566e-03
5.600000e-02 5.200000e-02 -6.608876e-03
5.600000e-02 5.600000e-02 -7.101926e-03
5.600000e-02 6.000000e-02 -7.631749e-03
5.600000e-02 6.400000e-02 -8.198376e-03
5.600000e-02 6.800000e-02 -8.801842e-03
5.600000e-02 7.200000e-02 -9.442180e-03
5.600000e-02 7.600000e-02 -1.011943e-02
5.600000e-02 8.000000e-02 -1.083361e-02
5.600000e-02 8.400000e-02 -1.158478e-02
5.600000e-02 8.800000e-02 -1.237297e-02
5.600000e-02 9.200000e-02 -1.319821e-02
5.600000e-02 9.600000e-02 -1.406055e-02
5.600000e-02 1.000000e-01 -1.496002e-02

6.000000e-02 -1.000000e-01 -1.542694e-02
6.000000e-02 -9.600000e-02 -1.453723e-02
6.000000e-02 -9.200000e-02 -1.368371e-02
6.000000e-02 -8.800000e-02 -1.286637e-02
6.000000e-02 -8.400000e-02 -1.208523e-02
6.000000e-02 -8.000000e-02 -1.134028e-02
6.000000e-02 -7.600000e-02 -1.063153e-02
6.000000e-02 -7.200000e-02 -9.958990e-03
6.000000e-02 -6.800000e-02 -9.322656e-03
6.000000e-02 -6.400000e-02 -8.722541e-03
6.000000e-02 -6.000000e-02 -8.158651e-03
6.000000e-02 -5.600000e-02 -7.630995e-03
6.000000e-02 -5.200000e-02 -7.139582e-03
6.000000e-02 -4.800000e-02 -6.684424e-03
6.000000e-02 -4.400000e-02 -6.265530e-03
6.000000e-02 -4.000000e-02 -5.882913e-03
6.000000e-02 -3.600000e-02 -5.536586e-03
6.000000e-02 -3.200000e-02 -5.226563e-03
6.000000e-02 -2.800000e-02 -4.952858e-03
6.000000e-02 -2.400000e-02 -4.715486e-03
6.000000e-02 -2.000000e-02 -4.514464e-03
6.000000e-02 -1.600000e-02 -4.349808e-03
6.000000e-02 -1.200000e-02 -4.221537e-03
6.000000e-02 -8.000000e-03 -4.129669e-03
6.000000e-02 -4.000000e-03 -4.074224e-03
6.000000e-02 0.000000e+00 -4.055222e-03
6.000000e-02 4.000000e-03 -4.072685e-03
6.000000e-02 8.000000e-03 -4.126633e-03
6.000000e-02 1.200000e-02 -4.217092e-03
6.000000e-02 1.600000e-02 -4.344084e-03
6.000000e-02 2.000000e-02 -4.507633e-03
6.000000e-02 2.400000e-02 -4.707766e-03
6.000000e-02 2.800000e-02 -4.944509e-03
6.000000e-02 3.200000e-02 -5.217888e-03
6.000000e-02 3.600000e-02 -5.527931e-03
6.000000e-02 4.000000e-02 -5.874669e-03
6.000000e-02 4.400000e-02 -6.258129e-03
6.000000e-02 4.800000e-02 -6.678343e-03
6.000000e-02 5.200000e-02 -7.135342e-03
6.000000e-02 5.600000e-02 -7.629159e-03
6.000000e-02 6.000000e-02 -8.159825e-03
6.000000e-02 6.400000e-02 -8.727376e-03
6.000000e-02 6.800000e-02 -9.331845e-03
6.000000e-02 7.200000e-02 -9.973269e-03
6.000000e-02 7.600000e-02 -1.065168e-02
6.000000e-02 8.000000e-02 -1.136713e-02
6.000000e-02 8.400000e-02 -1.211963e-02
6.000000e-02 8.800000e-02 -1.290925e-02
6.000000e-02 9.200000e-02 -1.373601e-02
6.000000e-02 9.600000e-02 -1.459995e-02
6.000000e-02 1.000000e-01 -1.550112e-02

6.400000e-02 -1.000000e-01 -1.600592e-02
6.400000e-02 -9.600000e-02 -1.511495e-02
6.400000e-02 -9.200000e-02 -1.426019e-02
6.400000e-02 -8.800000e-02 -1.344165e-02
6.400000e-02 -8.400000e-02 -1.265933e-02
6.400000e-02 -8.000000e-02 -1.191324e-02
6.400000e-02 -7.600000e-02 -1.120338e-02
6.400000e-02 -7.200000e-02 -1.052977e-02
6.400000e-02 -6.800000e-02 -9.892395e-03
6.400000e-02 -6.400000e-02 -9.291280e-03
6.400000e-02 -6.000000e-02 -8.726431e-03
6.400000e-02 -5.600000e-02 -8.197856e-03
6.400000e-02 -5.200000e-02 -7.705567e-03
6.400000e-02 -4.800000e-02 -7.249576e-03
6.400000e-02 -4.400000e-02 -6.829895e-03
6.400000e-02 -4.000000e-02 -6.446538e-03
6.400000e-02 -3.600000e-02 -6.099518e-03
6.400000e-02 -3.200000e-02 -5.788852e-03
6.400000e-02 -2.800000e-02 -5.514554e-03
6.400000e-02 -2.400000e-02 -5.276642e-03
6.400000e-02 -2.000000e-02 -5.075132e-03
6.400000e-02 -1.600000e-02 -4.910045e-03
6.400000e-02 -1.200000e-02 -4.781399e-03
6.400000e-02 -8.000000e-03 -4.689213e-03
6.400000e-02 -4.000000e-03 -4.633510e-03
6.400000e-02 0.000000e+00 -4.614311e-03
6.400000e-02 4.000000e-03 -4.631638e-03
6.400000e-02 8.000000e-03 -4.685515e-03
6.400000e-02 1.200000e-02 -4.775966e-03
6.400000e-02 1.600000e-02 -4.903017e-03
6.400000e-02 2.000000e-02 -5.066694e-03
6.400000e-02 2.400000e-02 -5.267023e-03
6.400000e-02 2.800000e-02 -5.504032e-03
6.400000e-02 3.200000e-02 -5.777750e-03
6.400000e-02 3.600000e-02 -6.088205e-03
6.400000e-02 4.000000e-02 -6.435429e-03
6.400000e-02 4.400000e-02 -6.819453e-03
6.400000e-02 4.800000e-02 -7.240308e-03
6.400000e-02 5.200000e-02 -7.698026e-03
6.400000e-02 5.600000e-02 -8.192642e-03
6.400000e-02 6.000000e-02 -8.724191e-03
6.400000e-02 6.400000e-02 -9.292706e-03
6.400000e-02 6.800000e-02 -9.898225e-03
6.400000e-02 7.200000e-02 -1.054078e-02
6.400000e-02 7.600000e-02 -1.122042e-02
6.400000e-02 8.000000e-02 -1.193718e-02
6.400000e-02 8.400000e-02 -1.269109e-02
6.400000e-02 8.800000e-02 -1.348219e-02
6.400000e-02 9.200000e-02 -1.431054e-02
6.400000e-02 9.600000e-02 -1.517616e-02
6.400000e-02 1.000000e-01 -1.607911e-02

6.800000e-02 -1.000000e-01 -1.662290e-02
6.800000e-02 -9.600000e-02 -1.573054e-02
6.800000e-02 -9.200000e-02 -1.487443e-02
6.800000e-02 -8.800000e-02 -1.405456e-02
6.800000e-02 -8.400000e-02 -1.327096e-02
6.800000e-02 -8.000000e-02 -1.252362e-02
6.800000e-02 -7.600000e-02 -1.181255e-02
6.800000e-02 -7.200000e-02 -1.113776e-02
6.800000e-02 -6.800000e-02 -1.049926e-02
6.800000e-02 -6.400000e-02 -9.897059e-03
6.800000e-02 -6.000000e-02 -9.331165e-03
6.800000e-02 -5.600000e-02 -8.801590e-03
6.800000e-02 -5.200000e-02 -8.308348e-03
6.800000e-02 -4.800000e-02 -7.851451e-03
6.800000e-02 -4.400000e-02 -7.430914e-03
6.800000e-02 -4.000000e-02 -7.046751e-03
6.800000e-02 -3.600000e-02 -6.698978e-03
6.800000e-02 -3.200000e-02 -6.387611e-03
6.800000e-02 -2.800000e-02 -6.112668e-03
6.800000e-02 -2.400000e-02 -5.874166e-03
6.800000e-02 -2.000000e-02 -5.672126e-03
6.800000e-02 -1.600000e-02 -5.506566e-03
6.800000e-02 -1.200000e-02 -5.377508e-03
6.800000e-02 -8.000000e-03 -5.284973e-03
6.800000e-02 -4.000000e-03 -5.228983e-03
6.800000e-02 0.000000e+00 -5.209561e-03
6.800000e-02 4.000000e-03 -5.226733e-03
6.800000e-02 8.000000e-03 -5.280522e-03
6.800000e-02 1.200000e-02 -5.370954e-03
6.800000e-02 1.600000e-02 -5.498056e-03
6.800000e-02 2.000000e-02 -5.661855e-03
6.800000e-02 2.400000e-02 -5.862380e-03
6.800000e-02 2.800000e-02 -6.099660e-03
6.800000e-02 3.200000e-02 -6.373724e-03
6.800000e-02 3.600000e-02 -6.684604e-03
6.800000e-02 4.000000e-02 -7.032331e-03
6.800000e-02 4.400000e-02 -7.416938e-03
6.800000e-02 4.800000e-02 -7.838457e-03
6.800000e-02 5.200000e-02 -8.296923e-03
6.800000e-02 5.600000e-02 -8.792372e-03
6.800000e-02 6.000000e-02 -9.324838e-03
6.800000e-02 6.400000e-02 -9.894359e-03
6.800000e-02 6.800000e-02 -1.050097e-02
6.800000e-02 7.200000e-02 -1.114472e-02
6.800000e-02 7.600000e-02 -1.182563e-02
6.800000e-02 8.000000e-02 -1.254375e-02
6.800000e-02 8.400000e-02 -1.329913e-02
6.800000e-02 8.800000e-02 -1.409179e-02
6.800000e-02 9.200000e-02 -1.492179e-02
6.800000e-02 9.600000e-02 -1.578917e-02
6.800000e-02 1.000000e-01 -1.669397e-02

7.200000e-02 -1.000000e-01 -1.727791e-02
7.200000e-02 -9.600000e-02 -1.638404e-02
7.200000e-02 -9.200000e-02 -1.552646e-02
7.200000e-02 -8.800000e-02 -1.470516e-02
7.200000e-02 -8.400000e-02 -1.392016e-02
7.200000e-02 -8.000000e-02 -1.317147e-02
7.200000e-02 -7.600000e-02 -1.245908e-02
7.200000e-02 -7.200000e-02 -1.178302e-02
7.200000e-02 -6.800000e-02 -1.114330e-02
7.200000e-02 -6.400000e-02 -1.053992e-02
7.200000e-02 -6.000000e-02 -9.972889e-03
7.200000e-02 -5.600000e-02 -9.442233e-03
7.200000e-02 -5.200000e-02 -8.947959e-03
7.200000e-02 -4.800000e-02 -8.490082e-03
7.200000e-02 -4.400000e-02 -8.068618e-03
7.200000e-02 -4.000000e-02 -7.683583e-03
7.200000e-02 -3.600000e-02 -7.334993e-03
7.200000e-02 -3.200000e-02 -7.022868e-03
7.200000e-02 -2.800000e-02 -6.747225e-03
7.200000e-02 -2.400000e-02 -6.508085e-03
7.200000e-02 -2.000000e-02 -6.305467e-03
7.200000e-02 -1.600000e-02 -6.139392e-03
7.200000e-02 -1.200000e-02 -6.009884e-03
7.200000e-02 -8.000000e-03 -5.916965e-03
7.200000e-02 -4.000000e-03 -5.860659e-03
7.200000e-02 0.000000e+00 -5.840990e-03
7.200000e-02 4.000000e-03 -5.857984e-03
7.200000e-02 8.000000e-03 -5.911667e-03
7.200000e-02 1.200000e-02 -6.002066e-03
7.200000e-02 1.600000e-02 -6.129209e-03
7.200000e-02 2.000000e-02 -6.293126e-03
7.200000e-02 2.400000e-02 -6.493846e-03
7.200000e-02 2.800000e-02 -6.731399e-03
7.200000e-02 3.200000e-02 -7.005816e-03
7.200000e-02 3.600000e-02 -7.317131e-03
7.200000e-02 4.000000e-02 -7.665376e-03
7.200000e-02 4.400000e-02 -8.050584e-03
7.200000e-02 4.800000e-02 -8.472791e-03
7.200000e-02 5.200000e-02 -8.932032e-03
7.200000e-02 5.600000e-02 -9.428344e-03
7.200000e-02 6.000000e-02 -9.961763e-03
7.200000e-02 6.400000e-02 -1.053233e-02
7.200000e-02 6.800000e-02 -1.114008e-02
7.200000e-02 7.200000e-02 -1.178505e-02
7.200000e-02 7.600000e-02 -1.246729e-02
7.200000e-02 8.000000e-02 -1.318684e-02
7.200000e-02 8.400000e-02 -1.394374e-02
7.200000e-02 8.800000e-02 -1.473802e-02
7.200000e-02 9.200000e-02 -1.556975e-02
7.200000e-02 9.600000e-02 -1.643895e-02
7.200000e-02 1.000000e-01 -1.734568e-02

7.600000e-02 -1.000000e-01 -1.797102e-02
7.600000e-02 -9.600000e-02 -1.707552e-02
7.600000e-02 -9.200000e-02 -1.621634e-02
7.600000e-02 -8.800000e-02 -1.539349e-02
7.600000e-02 -8.400000e-02 -1.460698e-02
7.600000e-02 -8.000000e-02 -1.385682e-02
7.600000e-02 -7.600000e-02 -1.314302e-02
7.600000e-02 -7.200000e-02 -1.246559e-02
7.600000e-02 -6.800000e-02 -1.182454e-02
7.600000e-02 -6.400000e-02 -1.121989e-02
7.600000e-02 -6.000000e-02 -1.065164e-02
7.600000e-02 -5.600000e-02 -1.011982e-02
7.600000e-02 -5.200000e-02 -9.624434e-03
7.600000e-02 -4.800000e-02 -9.165502e-03
7.600000e-02 -4.400000e-02 -8.743039e-03
7.600000e-02 -4.000000e-02 -8.357064e-03
7.600000e-02 -3.600000e-02 -8.007595e-03
7.600000e-02 -3.200000e-02 -7.694651e-03
7.600000e-02 -2.800000e-02 -7.418253e-03
7.600000e-02 -2.400000e-02 -7.178422e-03
7.600000e-02 -2.000000e-02 -6.975179e-03
7.600000e-02 -1.600000e-02 -6.808547e-03
7.600000e-02 -1.200000e-02 -6.678550e-03
7.600000e-02 -8.000000e-03 -6.585211e-03
7.600000e-02 -4.000000e-03 -6.528557e-03
7.600000e-02 0.000000e+00 -6.508613e-03
7.600000e-02 4.000000e-03 -6.525406e-03
7.600000e-02 8.000000e-03 -6.578964e-03
7.600000e-02 1.200000e-02 -6.669315e-03
7.600000e-02 1.600000e-02 -6.796490e-03
7.600000e-02 2.000000e-02 -6.960517e-03
7.600000e-02 2.400000e-02 -7.161428e-03
7.600000e-02 2.800000e-02 -7.399255e-03
7.600000e-02 3.200000e-02 -7.674032e-03
7.600000e-02 3.600000e-02 -7.985790e-03
7.600000e-02 4.000000e-02 -8.334566e-03
7.600000e-02 4.400000e-02 -8.720393e-03
7.600000e-02 4.800000e-02 -9.143309e-03
7.600000e-02 5.200000e-02 -9.603351e-03
7.600000e-02 5.600000e-02 -1.010056e-02
7.600000e-02 6.000000e-02 -1.063496e-02
7.600000e-02 6.400000e-02 -1.120661e-02
7.600000e-02 6.800000e-02 -1.181554e-02
7.600000e-02 7.200000e-02 -1.246179e-02
7.600000e-02 7.600000e-02 -1.314541e-02
7.600000e-02 8.000000e-02 -1.386643e-02
7.600000e-02 8.400000e-02 -1.462491e-02
7.600000e-02 8.800000e-02 -1.542088e-02
7.600000e-02 9.200000e-02 -1.625439e-02
7.600000e-02 9.600000e-02 -1.712549e-02
7.600000e-02 1.000000e-01 -1.803423e-02

8.000000e-02 -1.000000e-01 -1.870227e-02
8.000000e-02 -9.600000e-02 -1.780501e-02
8.000000e-02 -9.200000e-02 -1.694411e-02
8.000000e-02 -8.800000e-02 -1.611959e-02
8.000000e-02 -8.400000e-02 -1.533146e-02
8.000000e-02 -8.000000e-02 -1.457973e-02
8.000000e-02 -7.600000e-02 -1.386441e-02
8.000000e-02 -7.200000e-02 -1.318550e-02
8.000000e-02 -6.800000e-02 -1.254304e-02
8.000000e-02 -6.400000e-02 -1.193702e-02
8.000000e-02 -6.000000e-02 -1.136747e-02
8.000000e-02 -5.600000e-02 -1.083439e-02
8.000000e-02 -5.200000e-02 -1.033781e-02
8.000000e-02 -4.800000e-02 -9.877745e-03
8.000000e-02 -4.400000e-02 -9.454211e-03
8.000000e-02 -4.000000e-02 -9.067226e-03
8.000000e-02 -3.600000e-02 -8.716812e-03
8.000000e-02 -3.200000e-02 -8.402990e-03
8.000000e-02 -2.800000e-02 -8.125779e-03
8.000000e-02 -2.400000e-02 -7.885204e-03
8.000000e-02 -2.000000e-02 -7.681287e-03
8.000000e-02 -1.600000e-02 -7.514053e-03
8.000000e-02 -1.200000e-02 -7.383525e-03
8.000000e-02 -8.000000e-03 -7.289731e-03
8.000000e-02 -4.000000e-03 -7.232696e-03
8.000000e-02 0.000000e+00 -7.212449e-03
8.000000e-02 4.000000e-03 -7.229017e-03
8.000000e-02 8.000000e-03 -7.282429e-03
8.000000e-02 1.200000e-02 -7.372716e-03
8.000000e-02 1.600000e-02 -7.499908e-03
8.000000e-02 2.000000e-02 -7.664037e-03
8.000000e-02 2.400000e-02 -7.865136e-03
8.000000e-02 2.800000e-02 -8.103237e-03
8.000000e-02 3.200000e-02 -8.378376e-03
8.000000e-02 3.600000e-02 -8.690587e-03
8.000000e-02 4.000000e-02 -9.039905e-03
8.000000e-02 4.400000e-02 -9.426368e-03
8.000000e-02 4.800000e-02 -9.850013e-03
8.000000e-02 5.200000e-02 -1.031088e-02
8.000000e-02 5.600000e-02 -1.080900e-02
8.000000e-02 6.000000e-02 -1.134443e-02
8.000000e-02 6.400000e-02 -1.191720e-02
8.000000e-02 6.800000e-02 -1.252734e-02
8.000000e-02 7.200000e-02 -1.317492e-02
8.000000e-02 7.600000e-02 -1.385996e-02
8.000000e-02 8.000000e-02 -1.458251e-02
8.000000e-02 8.400000e-02 -1.534263e-02
8.000000e-02 8.800000e-02 -1.614034e-02
8.000000e-02 9.200000e-02 -1.697571e-02
8.000000e-02 9.600000e-02 -1.784878e-02
8.000000e-02 1.000000e-01 -1.875959e-02

8.400000e-02 -1.000000e-01 -1.947172e-02
8.400000e-02 -9.600000e-02 -1.857257e-02
8.400000e-02 -9.200000e-02 -1.770984e-02
8.400000e-02 -8.800000e-02 -1.688353e-02
8.400000e-02 -8.400000e-02 -1.609366e-02
8.400000e-02 -8.000000e-02 -1.534024e-02
8.400000e-02 -7.600000e-02 -1.462329e-02
8.400000e-02 -7.200000e-02 -1.394281e-02
8.400000e-02 -6.800000e-02 -1.329883e-02
8.400000e-02 -6.400000e-02 -1.269135e-02
8.400000e-02 -6.000000e-02 -1.212040e-02
8.400000e-02 -5.600000e-02 -1.158598e-02
8.400000e-02 -5.200000e-02 -1.108813e-02
8.400000e-02 -4.800000e-02 -1.062685e-02
8.400000e-02 -4.400000e-02 -1.020217e-02
8.400000e-02 -4.000000e-02 -9.814103e-03
8.400000e-02 -3.600000e-02 -9.462678e-03
8.400000e-02 -3.200000e-02 -9.147913e-03
8.400000e-02 -2.800000e-02 -8.869832e-03
8.400000e-02 -2.400000e-02 -8.628459e-03
8.400000e-02 -2.000000e-02 -8.423817e-03
8.400000e-02 -1.600000e-02 -8.255934e-03
8.400000e-02 -1.200000e-02 -8.124834e-03
8.400000e-02 -8.000000e-03 -8.030546e-03
8.400000e-02 -4.000000e-03 -7.973097e-03
8.400000e-02 0.000000e+00 -7.952516e-03
8.400000e-02 4.000000e-03 -7.968832e-03
8.400000e-02 8.000000e-03 -8.022077e-03
8.400000e-02 1.200000e-02 -8.112282e-03
8.400000e-02 1.600000e-02 -8.239478e-03
8.400000e-02 2.000000e-02 -8.403700e-03
8.400000e-02 2.400000e-02 -8.604980e-03
8.400000e-02 2.800000e-02 -8.843354e-03
8.400000e-02 3.200000e-02 -9.118857e-03
8.400000e-02 3.600000e-02 -9.431526e-03
8.400000e-02 4.000000e-02 -9.781398e-03
8.400000e-02 4.400000e-02 -1.016851e-02
8.400000e-02 4.800000e-02 -1.059290e-02
8.400000e-02 5.200000e-02 -1.105462e-02
8.400000e-02 5.600000e-02 -1.155369e-02
8.400000e-02 6.000000e-02 -1.209016e-02
8.400000e-02 6.400000e-02 -1.266408e-02
8.400000e-02 6.800000e-02 -1.327549e-02
8.400000e-02 7.200000e-02 -1.392443e-02
8.400000e-02 7.600000e-02 -1.461094e-02
8.400000e-02 8.000000e-02 -1.533508e-02
8.400000e-02 8.400000e-02 -1.609688e-02
8.400000e-02 8.800000e-02 -1.689640e-02
8.400000e-02 9.200000e-02 -1.773369e-02
8.400000e-02 9.600000e-02 -1.860879e-02
8.400000e-02 1.000000e-01 -1.952175e-02

8.800000e-02 -1.000000e-01 -2.027943e-02
8.800000e-02 -9.600000e-02 -1.937826e-02
8.800000e-02 -9.200000e-02 -1.851356e-02
8.800000e-02 -8.800000e-02 -1.768534e-02
8.800000e-02 -8.400000e-02 -1.689362e-02
8.800000e-02 -8.000000e-02 -1.613841e-02
8.800000e-02 -7.600000e-02 -1.541971e-02
8.800000e-02 -7.200000e-02 -1.473756e-02
8.800000e-02 -6.800000e-02 -1.409195e-02
8.800000e-02 -6.400000e-02 -1.348292e-02
8.800000e-02 -6.000000e-02 -1.291047e-02
8.800000e-02 -5.600000e-02 -1.237463e-02
8.800000e-02 -5.200000e-02 -1.187542e-02
8.800000e-02 -4.800000e-02 -1.141285e-02
8.800000e-02 -4.400000e-02 -1.098694e-02
8.800000e-02 -4.000000e-02 -1.059773e-02
8.800000e-02 -3.600000e-02 -1.024522e-02
8.800000e-02 -3.200000e-02 -9.929452e-03
8.800000e-02 -2.800000e-02 -9.650440e-03
8.800000e-02 -2.400000e-02 -9.408213e-03
8.800000e-02 -2.000000e-02 -9.202796e-03
8.800000e-02 -1.600000e-02 -9.034216e-03
8.800000e-02 -1.200000e-02 -8.902500e-03
8.800000e-02 -8.000000e-03 -8.807678e-03
8.800000e-02 -4.000000e-03 -8.749779e-03
8.800000e-02 0.000000e+00 -8.728833e-03
8.800000e-02 4.000000e-03 -8.744870e-03
8.800000e-02 8.000000e-03 -8.797925e-03
8.800000e-02 1.200000e-02 -8.888028e-03
8.800000e-02 1.600000e-02 -9.015213e-03
8.800000e-02 2.000000e-02 -9.179516e-03
8.800000e-02 2.400000e-02 -9.380971e-03
8.800000e-02 2.800000e-02 -9.619614e-03
8.800000e-02 3.200000e-02 -9.895483e-03
8.800000e-02 3.600000e-02 -1.020862e-02
8.800000e-02 4.000000e-02 -1.055905e-02
8.800000e-02 4.400000e-02 -1.094683e-02
8.800000e-02 4.800000e-02 -1.137198e-02
8.800000e-02 5.200000e-02 -1.183456e-02
8.800000e-02 5.600000e-02 -1.233461e-02
8.800000e-02 6.000000e-02 -1.287216e-02
8.800000e-02 6.400000e-02 -1.344727e-02
8.800000e-02 6.800000e-02 -1.405997e-02
8.800000e-02 7.200000e-02 -1.471032e-02
8.800000e-02 7.600000e-02 -1.539835e-02
8.800000e-02 8.000000e-02 -1.612412e-02
8.800000e-02 8.400000e-02 -1.688767e-02
8.800000e-02 8.800000e-02 -1.768905e-02
8.800000e-02 9.200000e-02 -1.852831e-02
8.800000e-02 9.600000e-02 -1.940551e-02
8.800000e-02 1.000000e-01 -2.032069e-02

9.200000e-02 -1.000000e-01 -2.112544e-02
9.200000e-02 -9.600000e-02 -2.022213e-02
9.200000e-02 -9.200000e-02 -1.935534e-02
9.200000e-02 -8.800000e-02 -1.852509e-02
9.200000e-02 -8.400000e-02 -1.773139e-02
9.200000e-02 -8.000000e-02 -1.697427e-02
9.200000e-02 -7.600000e-02 -1.625373e-02
9.200000e-02 -7.200000e-02 -1.556978e-02
9.200000e-02 -6.800000e-02 -1.492246e-02
9.200000e-02 -6.400000e-02 -1.431177e-02
9.200000e-02 -6.000000e-02 -1.373774e-02
9.200000e-02 -5.600000e-02 -1.320038e-02
9.200000e-02 -5.200000e-02 -1.269972e-02
9.200000e-02 -4.800000e-02 -1.223578e-02
9.200000e-02 -4.400000e-02 -1.180857e-02
9.200000e-02 -4.000000e-02 -1.141813e-02
9.200000e-02 -3.600000e-02 -1.106448e-02
9.200000e-02 -3.200000e-02 -1.074764e-02
9.200000e-02 -2.800000e-02 -1.046763e-02
9.200000e-02 -2.400000e-02 -1.022450e-02
9.200000e-02 -2.000000e-02 -1.001825e-02
9.200000e-02 -1.600000e-02 -9.848924e-03
9.200000e-02 -1.200000e-02 -9.716547e-03
9.200000e-02 -8.000000e-03 -9.621151e-03
9.200000e-02 -4.000000e-03 -9.562764e-03
9.200000e-02 0.000000e+00 -9.541420e-03
9.200000e-02 4.000000e-03 -9.557151e-03
9.200000e-02 8.000000e-03 -9.609989e-03
9.200000e-02 1.200000e-02 -9.699970e-03
9.200000e-02 1.600000e-02 -9.827128e-03
9.200000e-02 2.000000e-02 -9.991499e-03
9.200000e-02 2.400000e-02 -1.019312e-02
9.200000e-02 2.800000e-02 -1.043203e-02
9.200000e-02 3.200000e-02 -1.070826e-02
9.200000e-02 3.600000e-02 -1.102186e-02
9.200000e-02 4.000000e-02 -1.137287e-02
9.200000e-02 4.400000e-02 -1.176132e-02
9.200000e-02 4.800000e-02 -1.218726e-02
9.200000e-02 5.200000e-02 -1.265073e-02
9.200000e-02 5.600000e-02 -1.315177e-02
9.200000e-02 6.000000e-02 -1.369043e-02
9.200000e-02 6.400000e-02 -1.426675e-02
9.200000e-02 6.800000e-02 -1.488079e-02
9.200000e-02 7.200000e-02 -1.553258e-02
9.200000e-02 7.600000e-02 -1.622217e-02
9.200000e-02 8.000000e-02 -1.694962e-02
9.200000e-02 8.400000e-02 -1.771497e-02
9.200000e-02 8.800000e-02 -1.851827e-02
9.200000e-02 9.200000e-02 -1.935957e-02
9.200000e-02 9.600000e-02 -2.023893e-02
9.200000e-02 1.000000e-01 -2.115640e-02

9.600000e-02 -1.000000e-01 -2.200982e-02
9.600000e-02 -9.600000e-02 -2.110423e-02
9.600000e-02 -9.200000e-02 -2.023522e-02
9.600000e-02 -8.800000e-02 -1.940282e-02
9.600000e-02 -8.400000e-02 -1.860703e-02
9.600000e-02 -8.000000e-02 -1.784788e-02
9.600000e-02 -7.600000e-02 -1.712537e-02
9.600000e-02 -7.200000e-02 -1.643954e-02
9.600000e-02 -6.800000e-02 -1.579039e-02
9.600000e-02 -6.400000e-02 -1.517795e-02
9.600000e-02 -6.000000e-02 -1.460224e-02
9.600000e-02 -5.600000e-02 -1.406327e-02
9.600000e-02 -5.200000e-02 -1.356108e-02
9.600000e-02 -4.800000e-02 -1.309568e-02
9.600000e-02 -4.400000e-02 -1.266710e-02
9.600000e-02 -4.000000e-02 -1.227536e-02
9.600000e-02 -3.600000e-02 -1.192048e-02
9.600000e-02 -3.200000e-02 -1.160250e-02
9.600000e-02 -2.800000e-02 -1.132145e-02
9.600000e-02 -2.400000e-02 -1.107734e-02
9.600000e-02 -2.000000e-02 -1.087021e-02
9.600000e-02 -1.600000e-02 -1.070008e-02
9.600000e-02 -1.200000e-02 -1.056700e-02
9.600000e-02 -8.000000e-03 -1.047099e-02
9.600000e-02 -4.000000e-03 -1.041208e-02
9.600000e-02 0.000000e+00 -1.039030e-02
9.600000e-02 4.000000e-03 -1.040569e-02
9.600000e-02 8.000000e-03 -1.045829e-02
9.600000e-02 1.200000e-02 -1.054813e-02
9.600000e-02 1.600000e-02 -1.067524e-02
9.600000e-02 2.000000e-02 -1.083966e-02
9.600000e-02 2.400000e-02 -1.104144e-02
9.600000e-02 2.800000e-02 -1.128061e-02
9.600000e-02 3.200000e-02 -1.155721e-02
9.600000e-02 3.600000e-02 -1.187127e-02
9.600000e-02 4.000000e-02 -1.222286e-02
9.600000e-02 4.400000e-02 -1.261199e-02
9.600000e-02 4.800000e-02 -1.303873e-02
9.600000e-02 5.200000e-02 -1.350310e-02
9.600000e-02 5.600000e-02 -1.400516e-02
9.600000e-02 6.000000e-02 -1.454496e-02
9.600000e-02 6.400000e-02 -1.512253e-02
9.600000e-02 6.800000e-02 -1.573793e-02
9.600000e-02 7.200000e-02 -1.639121e-02
9.600000e-02 7.600000e-02 -1.708241e-02
9.600000e-02 8.000000e-02 -1.781158e-02
9.600000e-02 8.400000e-02 -1.857878e-02
9.600000e-02 8.800000e-02 -1.938405e-02
9.600000e-02 9.200000e-02 -2.022745e-02
9.600000e-02 9.600000e-02 -2.110904e-02
9.600000e-02 1.000000e-01 -2.202886e-02

1.000000e-01 -1.000000e-01 -2.293262e-02
1.000000e-01 -9.600000e-02 -2.202462e-02
1.000000e-01 -9.200000e-02 -2.115327e-02
1.000000e-01 -8.800000e-02 -2.031858e-02
1.000000e-01 -8.400000e-02 -1.952058e-02
1.000000e-01 -8.000000e-02 -1.875929e-02
1.000000e-01 -7.600000e-02 -1.803471e-02
1.000000e-01 -7.200000e-02 -1.734687e-02
1.000000e-01 -6.800000e-02 -1.669580e-02
1.000000e-01 -6.400000e-02 -1.608150e-02
1.000000e-01 -6.000000e-02 -1.550401e-02
1.000000e-01 -5.600000e-02 -1.496335e-02
1.000000e-01 -5.200000e-02 -1.445953e-02
1.000000e-01 -4.800000e-02 -1.399259e-02
1.000000e-01 -4.400000e-02 -1.356255e-02
1.000000e-01 -4.000000e-02 -1.316943e-02
1.000000e-01 -3.600000e-02 -1.281327e-02
1.000000e-01 -3.200000e-02 -1.249408e-02
1.000000e-01 -2.800000e-02 -1.221191e-02
1.000000e-01 -2.400000e-02 -1.196677e-02
1.000000e-01 -2.000000e-02 -1.175870e-02
1.000000e-01 -1.600000e-02 -1.158773e-02
1.000000e-01 -1.200000e-02 -1.145389e-02
1.000000e-01 -8.000000e-03 -1.135721e-02
1.000000e-01 -4.000000e-03 -1.129774e-02
1.000000e-01 0.000000e+00 -1.127549e-02
1.000000e-01 4.000000e-03 -1.129052e-02
1.000000e-01 8.000000e-03 -1.134284e-02
1.000000e-01 1.200000e-02 -1.143251e-02
1.000000e-01 1.600000e-02 -1.155956e-02
1.000000e-01 2.000000e-02 -1.172402e-02
1.000000e-01 2.400000e-02 -1.192595e-02
1.000000e-01 2.800000e-02 -1.216536e-02
1.000000e-01 3.200000e-02 -1.244232e-02
1.000000e-01 3.600000e-02 -1.275686e-02
1.000000e-01 4.000000e-02 -1.310902e-02
1.000000e-01 4.400000e-02 -1.349885e-02
1.000000e-01 4.800000e-02 -1.392640e-02
1.000000e-01 5.200000e-02 -1.439170e-02
1.000000e-01 5.600000e-02 -1.489480e-02
1.000000e-01 6.000000e-02 -1.543575e-02
1.000000e-01 6.400000e-02 -1.601461e-02
1.000000e-01 6.800000e-02 -1.663141e-02
1.000000e-01 7.200000e-02 -1.728620e-02
1.000000e-01 7.600000e-02 -1.797905e-02
1.000000e-01 8.000000e-02 -1.870999e-02
1.000000e-01 8.400000e-02 -1.947909e-02
1.000000e-01 8.800000e-02 -2.028639e-02
1.000000e-01 9.200000e-02 -2.113195e-02
1.000000e-01 9.600000e-02 -2.201582e-02
1.000000e-01 1.000000e-01 -2.293806e-02



==> example3_poly_res.csv <==
input,manifold1,manifold2
-1.000000e-01 -1.000000e-01 -2.775829e-03
-1.000000e-01 -9.600000e-02 -2.706887e-03
-1.000000e-01 -9.200000e-02 -2.634010e-03
-1.000000e-01 -8.800000e-02 -2.557790e-03
-1.000000e-01 -8.400000e-02 -2.478805e-03
-1.000000e-01 -8.000000e-02 -2.397616e-03
-1.000000e-01 -7.600000e-02 -2.314771e-03
-1.000000e-01 -7.200000e-02 -2.230802e-03
-1.000000e-01 -6.800000e-02 -2.146223e-03
-1.000000e-01 -6.400000e-02 -2.061537e-03
-1.000000e-01 -6.000000e-02 -1.977231e-03
-1.000000e-01 -5.600000e-02 -1.893775e-03
-1.000000e-01 -5.200000e-02 -1.811627e-03
-1.000000e-01 -4.800000e-02 -1.731228e-03
-1.000000e-01 -4.400000e-02 -1.653007e-03
-1.000000e-01 -4.000000e-02 -1.577376e-03
-1.000000e-01 -3.600000e-02 -1.504733e-03
-1.000000e-01 -3.200000e-02 -1.435463e-03
-1.000000e-01 -2.800000e-02 -1.369936e-03
-1.000000e-01 -2.400000e-02 -1.308506e-03
-1.000000e-01 -2.000000e-02 -1.251517e-03
-1.000000e-01 -1.600000e-02 -1.199293e-03
-1.000000e-01 -1.200000e-02 -1.152150e-03
-1.000000e-01 -8.000000e-03 -1.110386e-03
-1.000000e-01 -4.000000e-03 -1.074287e-03
-1.000000e-01 0.000000e+00 -1.044123e-03
-1.000000e-01 4.000000e-03 -1.020153e-03
-1.000000e-01 8.000000e-03 -1.002621e-03
-1.000000e-01 1.200000e-02 -9.917566e-04
-1.000000e-01 1.600000e-02 -9.877763e-04
-1.000000e-01 2.000000e-02 -9.908833e-04
-1.000000e-01 2.400000e-02 -1.001267e-03
-1.000000e-01 2.800000e-02 -1.019103e-03
-1.000000e-01 3.200000e-02 -1.044554e-03
-1.000000e-01 3.600000e-02 -1.077769e-03
-1.000000e-01 4.000000e-02 -1.118883e-03
-1.000000e-01 4.400000e-02 -1.168019e-03
-1.000000e-01 4.800000e-02 -1.225285e-03
-1.000000e-01 5.200000e-02 -1.290777e-03
-1.000000e-01 5.600000e-02 -1.364578e-03
-1.000000e-01 6.000000e-02 -1.446756e-03
-1.000000e-01 6.400000e-02 -1.537367e-03
-1.000000e-01 6.800000e-02 -1.636454e-03
-1.000000e-01 7.200000e-02 -1.744047e-03
-1.000000e-01 7.600000e-02 -1.860162e-03
-1.000000e-01 8.000000e-02 -1.984802e-03
-1.000000e-01 8.400000e-02 -2.117957e-03
-1.000000e-01 8.800000e-02 -2.259605e-03
-1.000000e-01 9.200000e-02 -2.409709e-03
-1.000000e-01 9.600000e-02 -2.568221e-03
-1.000000e-01 1.000000e-01 -2.735077e-03

-9.600000e-02 -1.000000e-01 -2.607446e-03
-9.600000e-02 -9.600000e-02 -2.542420e-03
-9.600000e-02 -9.200000e-02 -2.473564e-03
-9.600000e-02 -8.800000e-02 -2.401456e-03
-9.600000e-02 -8.400000e-02 -2.326662e-03
-9.600000e-02 -8.000000e-02 -2.249732e-03
-9.600000e-02 -7.600000e-02 -2.171199e-03
-9.600000e-02 -7.200000e-02 -2.091583e-03
-9.600000e-02 -6.800000e-02 -2.011389e-03
-9.600000e-02 -6.400000e-02 -1.931106e-03
-9.600000e-02 -6.000000e-02 -1.851208e-03
-9.600000e-02 -5.600000e-02 -1.772156e-03
-9.600000e-02 -5.200000e-02 -1.694395e-03
-9.600000e-02 -4.800000e-02 -1.618355e-03
-9.600000e-02 -4.400000e-02 -1.544453e-03
-9.600000e-02 -4.000000e-02 -1.473090e-03
-9.600000e-02 -3.600000e-02 -1.404655e-03
-9.600000e-02 -3.200000e-02 -1.339520e-03
-9.600000e-02 -2.800000e-02 -1.278044e-03
-9.600000e-02 -2.400000e-02 -1.220573e-03
-9.600000e-02 -2.000000e-02 -1.167436e-03
-9.600000e-02 -1.600000e-02 -1.118951e-03
-9.600000e-02 -1.200000e-02 -1.075421e-03
-9.600000e-02 -8.000000e-03 -1.037135e-03
-9.600000e-02 -4.000000e-03 -1.004367e-03
-9.600000e-02 0.000000e+00 -9.773801e-04
-9.600000e-02 4.000000e-03 -9.564211e-04
-9.600000e-02 8.000000e-03 -9.417241e-04
-9.600000e-02 1.200000e-02 -9.335097e-04
-9.600000e-02 1.600000e-02 -9.319846e-04
-9.600000e-02 2.000000e-02 -9.373423e-04
-9.600000e-02 2.400000e-02 -9.497625e-04
-9.600000e-02 2.800000e-02 -9.694119e-04
-9.600000e-02 3.200000e-02 -9.964433e-04
-9.600000e-02 3.600000e-02 -1.030997e-03
-9.600000e-02 4.000000e-02 -1.073198e-03
-9.600000e-02 4.400000e-02 -1.123161e-03
-9.600000e-02 4.800000e-02 -1.180984e-03
-9.600000e-02 5.200000e-02 -1.246756e-03
-9.600000e-02 5.600000e-02 -1.320548e-03
-9.600000e-02 6.000000e-02 -1.402422e-03
-9.600000e-02 6.400000e-02 -1.492424e-03
-9.600000e-02 6.800000e-02 -1.590589e-03
-9.600000e-02 7.200000e-02 -1.696937e-03
-9.600000e-02 7.600000e-02 -1.811475e-03
-9.600000e-02 8.000000e-02 -1.934200e-03
-9.600000e-02 8.400000e-02 -2.065092e-03
-9.600000e-02 8.800000e-02 -2.204120e-03
-9.600000e-02 9.200000e-02 -2.351239e-03
-9.600000e-02 9.600000e-02 -2.506393e-03
-9.600000e-02 1.000000e-01 -2.669511e-03

-9.200000e-02 -1.000000e-01 -2.447361e-03
-9.200000e-02 -9.600000e-02 -2.385866e-03
-9.200000e-02 -9.200000e-02 -2.320650e-03
-9.200000e-02 -8.800000e-02 -2.252280e-03
-9.200000e-02 -8.400000e-02 -2.181307e-03
-9.200000e-02 -8.000000e-02 -2.108270e-03
-9.200000e-02 -7.600000e-02 -2.033690e-03
-9.200000e-02 -7.200000e-02 -1.958074e-03
-9.200000e-02 -6.800000e-02 -1.881916e-03
-9.200000e-02 -6.400000e-02 -1.805692e-03
-9.200000e-02 -6.000000e-02 -1.729865e-03
-9.200000e-02 -5.600000e-02 -1.654885e-03
-9.200000e-02 -5.200000e-02 -1.581184e-03
-9.200000e-02 -4.800000e-02 -1.509182e-03
-9.200000e-02 -4.400000e-02 -1.439284e-03
-9.200000e-02 -4.000000e-02 -1.371881e-03
-9.200000e-02 -3.600000e-02 -1.307350e-03
-9.200000e-02 -3.200000e-02 -1.246052e-03
-9.200000e-02 -2.800000e-02 -1.188337e-03
-9.200000e-02 -2.400000e-02 -1.134537e-03
-9.200000e-02 -2.000000e-02 -1.084974e-03
-9.200000e-02 -1.600000e-02 -1.039955e-03
-9.200000e-02 -1.200000e-02 -9.997701e-04
-9.200000e-02 -8.000000e-03 -9.646999e-04
-9.200000e-02 -4.000000e-03 -9.350091e-04
-9.200000e-02 0.000000e+00 -9.109490e-04
-9.200000e-02 4.000000e-03 -8.927574e-04
-9.200000e-02 8.000000e-03 -8.806585e-04
-9.200000e-02 1.200000e-02 -8.748629e-04
-9.200000e-02 1.600000e-02 -8.755678e-04
-9.200000e-02 2.000000e-02 -8.829568e-04
-9.200000e-02 2.400000e-02 -8.972006e-04
-9.200000e-02 2.800000e-02 -9.184560e-04
-9.200000e-02 3.200000e-02 -9.468666e-04
-9.200000e-02 3.600000e-02 -9.825629e-04
-9.200000e-02 4.000000e-02 -1.025662e-03
-9.200000e-02 4.400000e-02 -1.076268e-03
-9.200000e-02 4.800000e-02 -1.134471e-03
-9.200000e-02 5.200000e-02 -1.200349e-03
-9.200000e-02 5.600000e-02 -1.273967e-03
-9.200000e-02 6.000000e-02 -1.355376e-03
-9.200000e-02 6.400000e-02 -1.444614e-03
-9.200000e-02 6.800000e-02 -1.541705e-03
-9.200000e-02 7.200000e-02 -1.646664e-03
-9.200000e-02 7.600000e-02 -1.759488e-03
-9.200000e-02 8.000000e-02 -1.880163e-03
-9.200000e-02 8.400000e-02 -2.008663e-03
-9.200000e-02 8.800000e-02 -2.144948e-03
-9.200000e-02 9.200000e-02 -2.288964e-03
-9.200000e-02 9.600000e-02 -2.440647e-03
-9.200000e-02 1.000000e-01 -2.599916e-03

-8.800000e-02 -1.000000e-01 -2.295639e-03
-8.800000e-02 -9.600000e-02 -2.237300e-03
-8.800000e-02 -9.200000e-02 -2.175353e-03
-8.800000e-02 -8.800000e-02 -2.110353e-03
-8.800000e-02 -8.400000e-02 -2.042841e-03
-8.800000e-02 -8.000000e-02 -1.973341e-03
-8.800000e-02 -7.600000e-02 -1.902363e-03
-8.800000e-02 -7.200000e-02 -1.830402e-03
-8.800000e-02 -6.800000e-02 -1.757939e-03
-8.800000e-02 -6.400000e-02 -1.685440e-03
-8.800000e-02 -6.000000e-02 -1.613356e-03
-8.800000e-02 -5.600000e-02 -1.542124e-03
-8.800000e-02 -5.200000e-02 -1.472166e-03
-8.800000e-02 -4.800000e-02 -1.403891e-03
-8.800000e-02 -4.400000e-02 -1.337692e-03
-8.800000e-02 -4.000000e-02 -1.273950e-03
-8.800000e-02 -3.600000e-02 -1.213029e-03
-8.800000e-02 -3.200000e-02 -1.155281e-03
-8.800000e-02 -2.800000e-02 -1.101044e-03
-8.800000e-02 -2.400000e-02 -1.050641e-03
-8.800000e-02 -2.000000e-02 -1.004382e-03
-8.800000e-02 -1.600000e-02 -9.625637e-04
-8.800000e-02 -1.200000e-02 -9.254677e-04
-8.800000e-02 -8.000000e-03 -8.933626e-04
-8.800000e-02 -4.000000e-03 -8.665034e-04
-8.800000e-02 0.000000e+00 -8.451314e-04
-8.800000e-02 4.000000e-03 -8.294744e-04
-8.800000e-02 8.000000e-03 -8.197469e-04
-8.800000e-02 1.200000e-02 -8.161497e-04
-8.800000e-02 1.600000e-02 -8.188701e-04
-8.800000e-02 2.000000e-02 -8.280823e-04
-8.800000e-02 2.400000e-02 -8.439472e-04
-8.800000e-02 2.800000e-02 -8.666124e-04
-8.800000e-02 3.200000e-02 -8.962120e-04
-8.800000e-02 3.600000e-02 -9.328671e-04
-8.800000e-02 4.000000e-02 -9.766856e-04
-8.800000e-02 4.400000e-02 -1.027762e-03
-8.800000e-02 4.800000e-02 -1.086179e-03
-8.800000e-02 5.200000e-02 -1.152003e-03
-8.800000e-02 5.600000e-02 -1.225292e-03
-8.800000e-02 6.000000e-02 -1.306086e-03
-8.800000e-02 6.400000e-02 -1.394415e-03
-8.800000e-02 6.800000e-02 -1.490297e-03
-8.800000e-02 7.200000e-02 -1.593733e-03
-8.800000e-02 7.600000e-02 -1.704715e-03
-8.800000e-02 8.000000e-02 -1.823220e-03
-8.800000e-02 8.400000e-02 -1.949212e-03
-8.800000e-02 8.800000e-02 -2.082642e-03
-8.800000e-02 9.200000e-02 -2.223450e-03
-8.800000e-02 9.600000e-02 -2.371560e-03
-8.800000e-02 1.000000e-01 -2.526885e-03

-8.400000e-02 -1.000000e-01 -2.152335e-03
-8.400000e-02 -9.600000e-02 -2.096783e-03
-8.400000e-02 -9.200000e-02 -2.037742e-03
-8.400000e-02 -8.800000e-02 -1.975755e-03
-8.400000e-02 -8.400000e-02 -1.911351e-03
-8.400000e-02 -8.000000e-02 -1.845040e-03
-8.400000e-02 -7.600000e-02 -1.777322e-03
-8.400000e-02 -7.200000e-02 -1.708680e-03
-8.400000e-02 -6.800000e-02 -1.639582e-03
-8.400000e-02 -6.400000e-02 -1.570483e-03
-8.400000e-02 -6.000000e-02 -1.501822e-03
-8.400000e-02 -5.600000e-02 -1.434025e-03
-8.400000e-02 -5.200000e-02 -1.367503e-03
-8.400000e-02 -4.800000e-02 -1.302652e-03
-8.400000e-02 -4.400000e-02 -1.239856e-03
-8.400000e-02 -4.000000e-02 -1.179484e-03
-8.400000e-02 -3.600000e-02 -1.121889e-03
-8.400000e-02 -3.200000e-02 -1.067413e-03
-8.400000e-02 -2.800000e-02 -1.016382e-03
-8.400000e-02 -2.400000e-02 -9.691107e-04
-8.400000e-02 -2.000000e-02 -9.258968e-04
-8.400000e-02 -1.600000e-02 -8.870264e-04
-8.400000e-02 -1.200000e-02 -8.527717e-04
-8.400000e-02 -8.000000e-03 -8.233906e-04
-8.400000e-02 -4.000000e-03 -7.991284e-04
-8.400000e-02 0.000000e+00 -7.802159e-04
-8.400000e-02 4.000000e-03 -7.668714e-04
-8.400000e-02 8.000000e-03 -7.592992e-04
-8.400000e-02 1.200000e-02 -7.576903e-04
-8.400000e-02 1.600000e-02 -7.622225e-04
-8.400000e-02 2.000000e-02 -7.730604e-04
-8.400000e-02 2.400000e-02 -7.903551e-04
-8.400000e-02 2.800000e-02 -8.142448e-04
-8.400000e-02 3.200000e-02 -8.448543e-04
-8.400000e-02 3.600000e-02 -8.822952e-04
-8.400000e-02 4.000000e-02 -9.266660e-04
-8.400000e-02 4.400000e-02 -9.780526e-04
-8.400000e-02 4.800000e-02 -1.036527e-03
-8.400000e-02 5.200000e-02 -1.102149e-03
-8.400000e-02 5.600000e-02 -1.174964e-03
-8.400000e-02 6.000000e-02 -1.255007e-03
-8.400000e-02 6.400000e-02 -1.342297e-03
-8.400000e-02 6.800000e-02 -1.436841e-03
-8.400000e-02 7.200000e-02 -1.538636e-03
-8.400000e-02 7.600000e-02 -1.647661e-03
-8.400000e-02 8.000000e-02 -1.763885e-03
-8.400000e-02 8.400000e-02 -1.887265e-03
-8.400000e-02 8.800000e-02 -2.017742e-03
-8.400000e-02 9.200000e-02 -2.155247e-03
-8.400000e-02 9.600000e-02 -2.299697e-03
-8.400000e-02 1.000000e-01 -2.450995e-03

-8.000000e-02 -1.000000e-01 -2.017490e-03
-8.000000e-02 -9.600000e-02 -1.964364e-03
-8.000000e-02 -9.200000e-02 -1.907875e-03
-8.000000e-02 -8.800000e-02 -1.848552e-03
-8.000000e-02 -8.400000e-02 -1.786911e-03
-8.000000e-02 -8.000000e-02 -1.723452e-03
-8.000000e-02 -7.600000e-02 -1.658661e-03
-8.000000e-02 -7.200000e-02 -1.593010e-03
-8.000000e-02 -6.800000e-02 -1.526955e-03
-8.000000e-02 -6.400000e-02 -1.460940e-03
-8.000000e-02 -6.000000e-02 -1.395392e-03
-8.000000e-02 -5.600000e-02 -1.330725e-03
-8.000000e-02 -5.200000e-02 -1.267340e-03
-8.000000e-02 -4.800000e-02 -1.205621e-03
-8.000000e-02 -4.400000e-02 -1.145942e-03
-8.000000e-02 -4.000000e-02 -1.088659e-03
-8.000000e-02 -3.600000e-02 -1.034116e-03
-8.000000e-02 -3.200000e-02 -9.826439e-04
-8.000000e-02 -2.800000e-02 -9.345582e-04
-8.000000e-02 -2.400000e-02 -8.901616e-04
-8.000000e-02 -2.000000e-02 -8.497429e-04
-8.000000e-02 -1.600000e-02 -8.135774e-04
-8.000000e-02 -1.200000e-02 -7.819268e-04
-8.000000e-02 -8.000000e-03 -7.550391e-04
-8.000000e-02 -4.000000e-03 -7.331492e-04
-8.000000e-02 0.000000e+00 -7.164782e-04
-8.000000e-02 4.000000e-03 -7.052342e-04
-8.000000e-02 8.000000e-03 -6.996116e-04
-8.000000e-02 1.200000e-02 -6.997919e-04
-8.000000e-02 1.600000e-02 -7.059430e-04
-8.000000e-02 2.000000e-02 -7.182197e-04
-8.000000e-02 2.400000e-02 -7.367638e-04
-8.000000e-02 2.800000e-02 -7.617036e-04
-8.000000e-02 3.200000e-02 -7.931549e-04
-8.000000e-02 3.600000e-02 -8.312195e-04
-8.000000e-02 4.000000e-02 -8.759869e-04
-8.000000e-02 4.400000e-02 -9.275334e-04
-8.000000e-02 4.800000e-02 -9.859221e-04
-8.000000e-02 5.200000e-02 -1.051203e-03
-8.000000e-02 5.600000e-02 -1.123414e-03
-8.000000e-02 6.000000e-02 -1.202579e-03
-8.000000e-02 6.400000e-02 -1.288709e-03
-8.000000e-02 6.800000e-02 -1.381803e-03
-8.000000e-02 7.200000e-02 -1.481846e-03
-8.000000e-02 7.600000e-02 -1.588811e-03
-8.000000e-02 8.000000e-02 -1.702658e-03
-8.000000e-02 8.400000e-02 -1.823334e-03
-8.000000e-02 8.800000e-02 -1.950772e-03
-8.000000e-02 9.200000e-02 -2.084893e-03
-8.000000e-02 9.600000e-02 -2.225606e-03
-8.000000e-02 1.000000e-01 -2.372807e-03

-7.600000e-02 -1.000000e-01 -1.891130e-03
-7.600000e-02 -9.600000e-02 -1.840080e-03
-7.600000e-02 -9.200000e-02 -1.785797e-03
-7.600000e-02 -8.800000e-02 -1.728797e-03
-7.600000e-02 -8.400000e-02 -1.669584e-03
-7.600000e-02 -8.000000e-02 -1.608646e-03
-7.600000e-02 -7.600000e-02 -1.546458e-03
-7.600000e-02 -7.200000e-02 -1.483480e-03
-7.600000e-02 -6.800000e-02 -1.420155e-03
-7.600000e-02 -6.400000e-02 -1.356917e-03
-7.600000e-02 -6.000000e-02 -1.294180e-03
-7.600000e-02 -5.600000e-02 -1.232349e-03
-7.600000e-02 -5.200000e-02 -1.171812e-03
-7.600000e-02 -4.800000e-02 -1.112943e-03
-7.600000e-02 -4.400000e-02 -1.056103e-03
-7.600000e-02 -4.000000e-02 -1.001638e-03
-7.600000e-02 -3.600000e-02 -9.498830e-04
-7.600000e-02 -3.200000e-02 -9.011560e-04
-7.600000e-02 -2.800000e-02 -8.557629e-04
-7.600000e-02 -2.400000e-02 -8.139955e-04
-7.600000e-02 -2.000000e-02 -7.761324e-04
-7.600000e-02 -1.600000e-02 -7.424384e-04
-7.600000e-02 -1.200000e-02 -7.131650e-04
-7.600000e-02 -8.000000e-03 -6.885502e-04
-7.600000e-02 -4.000000e-03 -6.688184e-04
-7.600000e-02 0.000000e+00 -6.541810e-04
-7.600000e-02 4.000000e-03 -6.448360e-04
-7.600000e-02 8.000000e-03 -6.409681e-04
-7.600000e-02 1.200000e-02 -6.427487e-04
-7.600000e-02 1.600000e-02 -6.503362e-04
-7.600000e-02 2.000000e-02 -6.638756e-04
-7.600000e-02 2.400000e-02 -6.834992e-04
-7.600000e-02 2.800000e-02 -7.093259e-04
-7.600000e-02 3.200000e-02 -7.414615e-04
-7.600000e-02 3.600000e-02 -7.799991e-04
-7.600000e-02 4.000000e-02 -8.250182e-04
-7.600000e-02 4.400000e-02 -8.765862e-04
-7.600000e-02 4.800000e-02 -9.347566e-04
-7.600000e-02 5.200000e-02 -9.995708e-04
-7.600000e-02 5.600000e-02 -1.071057e-03
-7.600000e-02 6.000000e-02 -1.149229e-03
-7.600000e-02 6.400000e-02 -1.234091e-03
-7.600000e-02 6.800000e-02 -1.325631e-03
-7.600000e-02 7.200000e-02 -1.423827e-03
-7.600000e-02 7.600000e-02 -1.528641e-03
-7.600000e-02 8.000000e-02 -1.640025e-03
-7.600000e-02 8.400000e-02 -1.757916e-03
-7.600000e-02 8.800000e-02 -1.882240e-03
-7.600000e-02 9.200000e-02 -2.012909e-03
-7.600000e-02 9.600000e-02 -2.149822e-03
-7.600000e-02 1.000000e-01 -2.292866e-03

-7.200000e-02 -1.000000e-01 -1.773269e-03
-7.200000e-02 -9.600000e-02 -1.723953e-03
-7.200000e-02 -9.200000e-02 -1.671538e-03
-7.200000e-02 -8.800000e-02 -1.616529e-03
-7.200000e-02 -8.400000e-02 -1.559418e-03
-7.200000e-02 -8.000000e-02 -1.500682e-03
-7.200000e-02 -7.600000e-02 -1.440781e-03
-7.200000e-02 -7.200000e-02 -1.380166e-03
-7.200000e-02 -6.800000e-02 -1.319268e-03
-7.200000e-02 -6.400000e-02 -1.258509e-03
-7.200000e-02 -6.000000e-02 -1.198292e-03
-7.200000e-02 -5.600000e-02 -1.139011e-03
-7.200000e-02 -5.200000e-02 -1.081041e-03
-7.200000e-02 -4.800000e-02 -1.024747e-03
-7.200000e-02 -4.400000e-02 -9.704790e-04
-7.200000e-02 -4.000000e-02 -9.185723e-04
-7.200000e-02 -3.600000e-02 -8.693493e-04
-7.200000e-02 -3.200000e-02 -8.231188e-04
-7.200000e-02 -2.800000e-02 -7.801758e-04
-7.200000e-02 -2.400000e-02 -7.408017e-04
-7.200000e-02 -2.000000e-02 -7.052644e-04
-7.200000e-02 -1.600000e-02 -6.738187e-04
-7.200000e-02 -1.200000e-02 -6.467056e-04
-7.200000e-02 -8.000000e-03 -6.241532e-04
-7.200000e-02 -4.000000e-03 -6.063755e-04
-7.200000e-02 0.000000e+00 -5.935741e-04
-7.200000e-02 4.000000e-03 -5.859370e-04
-7.200000e-02 8.000000e-03 -5.836389e-04
-7.200000e-02 1.200000e-02 -5.868416e-04
-7.200000e-02 1.600000e-02 -5.956936e-04
-7.200000e-02 2.000000e-02 -6.103305e-04
-7.200000e-02 2.400000e-02 -6.308745e-04
-7.200000e-02 2.800000e-02 -6.574352e-04
-7.200000e-02 3.200000e-02 -6.901090e-04
-7.200000e-02 3.600000e-02 -7.289792e-04
-7.200000e-02 4.000000e-02 -7.741165e-04
-7.200000e-02 4.400000e-02 -8.255783e-04
-7.200000e-02 4.800000e-02 -8.834092e-04
-7.200000e-02 5.200000e-02 -9.476409e-04
-7.200000e-02 5.600000e-02 -1.018293e-03
-7.200000e-02 6.000000e-02 -1.095370e-03
-7.200000e-02 6.400000e-02 -1.178867e-03
-7.200000e-02 6.800000e-02 -1.268762e-03
-7.200000e-02 7.200000e-02 -1.365024e-03
-7.200000e-02 7.600000e-02 -1.467608e-03
-7.200000e-02 8.000000e-02 -1.576455e-03
-7.200000e-02 8.400000e-02 -1.691494e-03
-7.200000e-02 8.800000e-02 -1.812642e-03
-7.200000e-02 9.200000e-02 -1.939801e-03
-7.200000e-02 9.600000e-02 -2.072862e-03
-7.200000e-02 1.000000e-01 -2.211703e-03

-6.800000e-02 -1.000000e-01 -1.663911e-03
-6.800000e-02 -9.600000e-02 -1.615994e-03
-6.800000e-02 -9.200000e-02 -1.565118e-03
-6.800000e-02 -8.800000e-02 -1.511778e-03
-6.800000e-02 -8.400000e-02 -1.456451e-03
-6.800000e-02 -8.000000e-02 -1.399603e-03
-6.800000e-02 -7.600000e-02 -1.341684e-03
-6.800000e-02 -7.200000e-02 -1.283131e-03
-6.800000e-02 -6.800000e-02 -1.224366e-03
-6.800000e-02 -6.400000e-02 -1.165796e-03
-6.800000e-02 -6.000000e-02 -1.107817e-03
-6.800000e-02 -5.600000e-02 -1.050808e-03
-6.800000e-02 -5.200000e-02 -9.951363e-04
-6.800000e-02 -4.800000e-02 -9.411539e-04
-6.800000e-02 -4.400000e-02 -8.891995e-04
-6.800000e-02 -4.000000e-02 -8.395984e-04
-6.800000e-02 -3.600000e-02 -7.926623e-04
-6.800000e-02 -3.200000e-02 -7.486893e-04
-6.800000e-02 -2.800000e-02 -7.079637e-04
-6.800000e-02 -2.400000e-02 -6.707564e-04
-6.800000e-02 -2.000000e-02 -6.373254e-04
-6.800000e-02 -1.600000e-02 -6.079146e-04
-6.800000e-02 -1.200000e-02 -5.827550e-04
-6.800000e-02 -8.000000e-03 -5.620645e-04
-6.800000e-02 -4.000000e-03 -5.460472e-04
-6.800000e-02 0.000000e+00 -5.348944e-04
-6.800000e-02 4.000000e-03 -5.287842e-04
-6.800000e-02 8.000000e-03 -5.278818e-04
-6.800000e-02 1.200000e-02 -5.323387e-04
-6.800000e-02 1.600000e-02 -5.422940e-04
-6.800000e-02 2.000000e-02 -5.578732e-04
-6.800000e-02 2.400000e-02 -5.791894e-04
-6.800000e-02 2.800000e-02 -6.063422e-04
-6.800000e-02 3.200000e-02 -6.394184e-04
-6.800000e-02 3.600000e-02 -6.784924e-04
-6.800000e-02 4.000000e-02 -7.236247e-04
-6.800000e-02 4.400000e-02 -7.748638e-04
-6.800000e-02 4.800000e-02 -8.322448e-04
-6.800000e-02 5.200000e-02 -8.957903e-04
-6.800000e-02 5.600000e-02 -9.655100e-04
-6.800000e-02 6.000000e-02 -1.041400e-03
-6.800000e-02 6.400000e-02 -1.123446e-03
-6.800000e-02 6.800000e-02 -1.211617e-03
-6.800000e-02 7.200000e-02 -1.305872e-03
-6.800000e-02 7.600000e-02 -1.406158e-03
-6.800000e-02 8.000000e-02 -1.512406e-03
-6.800000e-02 8.400000e-02 -1.624536e-03
-6.800000e-02 8.800000e-02 -1.742457e-03
-6.800000e-02 9.200000e-02 -1.866061e-03
-6.800000e-02 9.600000e-02 -1.995231e-03
-6.800000e-02 1.000000e-01 -2.129835e-03

-6.400000e-02 -1.000000e-01 -1.563042e-03
-6.400000e-02 -9.600000e-02 -1.516199e-03
-6.400000e-02 -9.200000e-02 -1.466543e-03
-6.400000e-02 -8.800000e-02 -1.414556e-03
-6.400000e-02 -8.400000e-02 -1.360705e-03
-6.400000e-02 -8.000000e-02 -1.305442e-03
-6.400000e-02 -7.600000e-02 -1.249207e-03
-6.400000e-02 -7.200000e-02 -1.192425e-03
-6.400000e-02 -6.800000e-02 -1.135507e-03
-6.400000e-02 -6.400000e-02 -1.078848e-03
-6.400000e-02 -6.000000e-02 -1.022833e-03
-6.400000e-02 -5.600000e-02 -9.678298e-04
-6.400000e-02 -5.200000e-02 -9.141943e-04
-6.400000e-02 -4.800000e-02 -8.622681e-04
-6.400000e-02 -4.400000e-02 -8.123791e-04
-6.400000e-02 -4.000000e-02 -7.648417e-04
-6.400000e-02 -3.600000e-02 -7.199567e-04
-6.400000e-02 -3.200000e-02 -6.780118e-04
-6.400000e-02 -2.800000e-02 -6.392806e-04
-6.400000e-02 -2.400000e-02 -6.040240e-04
-6.400000e-02 -2.000000e-02 -5.724890e-04
-6.400000e-02 -1.600000e-02 -5.449098e-04
-6.400000e-02 -1.200000e-02 -5.215068e-04
-6.400000e-02 -8.000000e-03 -5.024880e-04
-6.400000e-02 -4.000000e-03 -4.880473e-04
-6.400000e-02 0.000000e+00 -4.783660e-04
-6.400000e-02 4.000000e-03 -4.736124e-04
-6.400000e-02 8.000000e-03 -4.739414e-04
-6.400000e-02 1.200000e-02 -4.794952e-04
-6.400000e-02 1.600000e-02 -4.904028e-04
-6.400000e-02 2.000000e-02 -5.067801e-04
-6.400000e-02 2.400000e-02 -5.287305e-04
-6.400000e-02 2.800000e-02 -5.563440e-04
-6.400000e-02 3.200000e-02 -5.896980e-04
-6.400000e-02 3.600000e-02 -6.288571e-04
-6.400000e-02 4.000000e-02 -6.738726e-04
-6.400000e-02 4.400000e-02 -7.247833e-04
-6.400000e-02 4.800000e-02 -7.816152e-04
-6.400000e-02 5.200000e-02 -8.443814e-04
-6.400000e-02 5.600000e-02 -9.130823e-04
-6.400000e-02 6.000000e-02 -9.877051e-04
-6.400000e-02 6.400000e-02 -1.068225e-03
-6.400000e-02 6.800000e-02 -1.154603e-03
-6.400000e-02 7.200000e-02 -1.246789e-03
-6.400000e-02 7.600000e-02 -1.344720e-03
-6.400000e-02 8.000000e-02 -1.448319e-03
-6.400000e-02 8.400000e-02 -1.557496e-03
-6.400000e-02 8.800000e-02 -1.672150e-03
-6.400000e-02 9.200000e-02 -1.792166e-03
-6.400000e-02 9.600000e-02 -1.917416e-03
-6.400000e-02 1.000000e-01 -2.047761e-03

-6.000000e-02 -1.000000e-01 -1.470638e-03
-6.000000e-02 -9.600000e-02 -1.424553e-03
-6.000000e-02 -9.200000e-02 -1.375805e-03
-6.000000e-02 -8.800000e-02 -1.324866e-03
-6.000000e-02 -8.400000e-02 -1.272190e-03
-6.000000e-02 -8.000000e-02 -1.218219e-03
-6.000000e-02 -7.600000e-02 -1.163380e-03
-6.000000e-02 -7.200000e-02 -1.108087e-03
-6.000000e-02 -6.800000e-02 -1.052738e-03
-6.000000e-02 -6.400000e-02 -9.977203e-04
-6.000000e-02 -6.000000e-02 -9.434047e-04
-6.000000e-02 -5.600000e-02 -8.901494e-04
-6.000000e-02 -5.200000e-02 -8.382986e-04
-6.000000e-02 -4.800000e-02 -7.881834e-04
-6.000000e-02 -4.400000e-02 -7.401206e-04
-6.000000e-02 -4.000000e-02 -6.944143e-04
-6.000000e-02 -3.600000e-02 -6.513543e-04
-6.000000e-02 -3.200000e-02 -6.112177e-04
-6.000000e-02 -2.800000e-02 -5.742681e-04
-6.000000e-02 -2.400000e-02 -5.407553e-04
-6.000000e-02 -2.000000e-02 -5.109165e-04
-6.000000e-02 -1.600000e-02 -4.849752e-04
-6.000000e-02 -1.200000e-02 -4.631422e-04
-6.000000e-02 -8.000000e-03 -4.456147e-04
-6.000000e-02 -4.000000e-03 -4.325770e-04
-6.000000e-02 0.000000e+00 -4.242003e-04
-6.000000e-02 4.000000e-03 -4.206427e-04
-6.000000e-02 8.000000e-03 -4.220496e-04
-6.000000e-02 1.200000e-02 -4.285531e-04
-6.000000e-02 1.600000e-02 -4.402725e-04
-6.000000e-02 2.000000e-02 -4.573141e-04
-6.000000e-02 2.400000e-02 -4.797714e-04
-6.000000e-02 2.800000e-02 -5.077249e-04
-6.000000e-02 3.200000e-02 -5.412424e-04
-6.000000e-02 3.600000e-02 -5.803790e-04
-6.000000e-02 4.000000e-02 -6.251764e-04
-6.000000e-02 4.400000e-02 -6.756640e-04
-6.000000e-02 4.800000e-02 -7.318583e-04
-6.000000e-02 5.200000e-02 -7.937632e-04
-6.000000e-02 5.600000e-02 -8.613694e-04
-6.000000e-02 6.000000e-02 -9.346553e-04
-6.000000e-02 6.400000e-02 -1.013586e-03
-6.000000e-02 6.800000e-02 -1.098115e-03
-6.000000e-02 7.200000e-02 -1.188181e-03
-6.000000e-02 7.600000e-02 -1.283711e-03
-6.000000e-02 8.000000e-02 -1.384621e-03
-6.000000e-02 8.400000e-02 -1.490812e-03
-6.000000e-02 8.800000e-02 -1.602172e-03
-6.000000e-02 9.200000e-02 -1.718578e-03
-6.000000e-02 9.600000e-02 -1.839893e-03
-6.000000e-02 1.000000e-01 -1.965968e-03

-5.600000e-02 -1.000000e-01 -1.386662e-03
-5.600000e-02 -9.600000e-02 -1.341026e-03
-5.600000e-02 -9.200000e-02 -1.292885e-03
-5.600000e-02 -8.800000e-02 -1.242696e-03
-5.600000e-02 -8.400000e-02 -1.190905e-03
-5.600000e-02 -8.000000e-02 -1.137940e-03
-5.600000e-02 -7.600000e-02 -1.084217e-03
-5.600000e-02 -7.200000e-02 -1.030139e-03
-5.600000e-02 -6.800000e-02 -9.760941e-04
-5.600000e-02 -6.400000e-02 -9.224557e-04
-5.600000e-02 -6.000000e-02 -8.695848e-04
-5.600000e-02 -5.600000e-02 -8.178286e-04
-5.600000e-02 -5.200000e-02 -7.675204e-04
-5.600000e-02 -4.800000e-02 -7.189801e-04
-5.600000e-02 -4.400000e-02 -6.725144e-04
-5.600000e-02 -4.000000e-02 -6.284159e-04
-5.600000e-02 -3.600000e-02 -5.869645e-04
-5.600000e-02 -3.200000e-02 -5.484264e-04
-5.600000e-02 -2.800000e-02 -5.130545e-04
-5.600000e-02 -2.400000e-02 -4.810890e-04
-5.600000e-02 -2.000000e-02 -4.527561e-04
-5.600000e-02 -1.600000e-02 -4.282694e-04
-5.600000e-02 -1.200000e-02 -4.078292e-04
-5.600000e-02 -8.000000e-03 -3.916228e-04
-5.600000e-02 -4.000000e-03 -3.798247e-04
-5.600000e-02 0.000000e+00 -3.725956e-04
-5.600000e-02 4.000000e-03 -3.700841e-04
-5.600000e-02 8.000000e-03 -3.724253e-04
-5.600000e-02 1.200000e-02 -3.797418e-04
-5.600000e-02 1.600000e-02 -3.921430e-04
-5.600000e-02 2.000000e-02 -4.097253e-04
-5.600000e-02 2.400000e-02 -4.325727e-04
-5.600000e-02 2.800000e-02 -4.607560e-04
-5.600000e-02 3.200000e-02 -4.943334e-04
-5.600000e-02 3.600000e-02 -5.333503e-04
-5.600000e-02 4.000000e-02 -5.778391e-04
-5.600000e-02 4.400000e-02 -6.278197e-04
-5.600000e-02 4.800000e-02 -6.832989e-04
-5.600000e-02 5.200000e-02 -7.442713e-04
-5.600000e-02 5.600000e-02 -8.107181e-04
-5.600000e-02 6.000000e-02 -8.826085e-04
-5.600000e-02 6.400000e-02 -9.598981e-04
-5.600000e-02 6.800000e-02 -1.042531e-03
-5.600000e-02 7.200000e-02 -1.130436e-03
-5.600000e-02 7.600000e-02 -1.223533e-03
-5.600000e-02 8.000000e-02 -1.321727e-03
-5.600000e-02 8.400000e-02 -1.424909e-03
-5.600000e-02 8.800000e-02 -1.532960e-03
-5.600000e-02 9.200000e-02 -1.645746e-03
-5.600000e-02 9.600000e-02 -1.763121e-03
-5.600000e-02 1.000000e-01 -1.884927e-03

-5.200000e-02 -1.000000e-01 -1.311063e-03
-5.200000e-02 -9.600000e-02 -1.265576e-03
-5.200000e-02 -9.200000e-02 -1.217747e-03
-5.200000e-02 -8.800000e-02 -1.168022e-03
-5.200000e-02 -8.400000e-02 -1.116833e-03
-5.200000e-02 -8.000000e-02 -1.064598e-03
-5.200000e-02 -7.600000e-02 -1.011722e-03
-5.200000e-02 -7.200000e-02 -9.585956e-04
-5.200000e-02 -6.800000e-02 -9.055953e-04
-5.200000e-02 -6.400000e-02 -8.530847e-04
-5.200000e-02 -6.000000e-02 -8.014131e-04
-5.200000e-02 -5.600000e-02 -7.509168e-04
-5.200000e-02 -5.200000e-02 -7.019183e-04
-5.200000e-02 -4.800000e-02 -6.547267e-04
-5.200000e-02 -4.400000e-02 -6.096378e-04
-5.200000e-02 -4.000000e-02 -5.669338e-04
-5.200000e-02 -3.600000e-02 -5.268839e-04
-5.200000e-02 -3.200000e-02 -4.897439e-04
-5.200000e-02 -2.800000e-02 -4.557564e-04
-5.200000e-02 -2.400000e-02 -4.251509e-04
-5.200000e-02 -2.000000e-02 -3.981435e-04
-5.200000e-02 -1.600000e-02 -3.749378e-04
-5.200000e-02 -1.200000e-02 -3.557236e-04
-5.200000e-02 -8.000000e-03 -3.406782e-04
-5.200000e-02 -4.000000e-03 -3.299660e-04
-5.200000e-02 0.000000e+00 -3.237379e-04
-5.200000e-02 4.000000e-03 -3.221323e-04
-5.200000e-02 8.000000e-03 -3.252748e-04
-5.200000e-02 1.200000e-02 -3.332777e-04
-5.200000e-02 1.600000e-02 -3.462407e-04
-5.200000e-02 2.000000e-02 -3.642508e-04
-5.200000e-02 2.400000e-02 -3.873818e-04
-5.200000e-02 2.800000e-02 -4.156953e-04
-5.200000e-02 3.200000e-02 -4.492396e-04
-5.200000e-02 3.600000e-02 -4.880503e-04
-5.200000e-02 4.000000e-02 -5.321507e-04
-5.200000e-02 4.400000e-02 -5.815507e-04
-5.200000e-02 4.800000e-02 -6.362481e-04
-5.200000e-02 5.200000e-02 -6.962275e-04
-5.200000e-02 5.600000e-02 -7.614611e-04
-5.200000e-02 6.000000e-02 -8.319084e-04
-5.200000e-02 6.400000e-02 -9.075157e-04
-5.200000e-02 6.800000e-02 -9.882172e-04
-5.200000e-02 7.200000e-02 -1.073934e-03
-5.200000e-02 7.600000e-02 -1.164575e-03
-5.200000e-02 8.000000e-02 -1.260035e-03
-5.200000e-02 8.400000e-02 -1.360198e-03
-5.200000e-02 8.800000e-02 -1.464934e-03
-5.200000e-02 9.200000e-02 -1.574101e-03
-5.200000e-02 9.600000e-02 -1.687543e-03
-5.200000e-02 1.000000e-01 -1.805093e-03

-4.800000e-02 -1.000000e-01 -1.243776e-03
-4.800000e-02 -9.600000e-02 -1.198149e-03
-4.800000e-02 -9.200000e-02 -1.150348e-03
-4.800000e-02 -8.800000e-02 -1.100807e-03
-4.800000e-02 -8.400000e-02 -1.049947e-03
-4.800000e-02 -8.000000e-02 -9.981755e-04
-4.800000e-02 -7.600000e-02 -9.458847e-04
-4.800000e-02 -7.200000e-02 -8.934545e-04
-4.800000e-02 -6.800000e-02 -8.412506e-04
-4.800000e-02 -6.400000e-02 -7.896251e-04
-4.800000e-02 -6.000000e-02 -7.389166e-04
-4.800000e-02 -5.600000e-02 -6.894503e-04
-4.800000e-02 -5.200000e-02 -6.415380e-04
-4.800000e-02 -4.800000e-02 -5.954781e-04
-4.800000e-02 -4.400000e-02 -5.515556e-04
-4.800000e-02 -4.000000e-02 -5.100423e-04
-4.800000e-02 -3.600000e-02 -4.711966e-04
-4.800000e-02 -3.200000e-02 -4.352642e-04
-4.800000e-02 -2.800000e-02 -4.024769e-04
-4.800000e-02 -2.400000e-02 -3.730543e-04
-4.800000e-02 -2.000000e-02 -3.472021e-04
-4.800000e-02 -1.600000e-02 -3.251134e-04
-4.800000e-02 -1.200000e-02 -3.069682e-04
-4.800000e-02 -8.000000e-03 -2.929337e-04
-4.800000e-02 -4.000000e-03 -2.831639e-04
-4.800000e-02 0.000000e+00 -2.778001e-04
-4.800000e-02 4.000000e-03 -2.769707e-04
-4.800000e-02 8.000000e-03 -2.807912e-04
-4.800000e-02 1.200000e-02 -2.893642e-04
-4.800000e-02 1.600000e-02 -3.027797e-04
-4.800000e-02 2.000000e-02 -3.211147e-04
-4.800000e-02 2.400000e-02 -3.444335e-04
-4.800000e-02 2.800000e-02 -3.727877e-04
-4.800000e-02 3.200000e-02 -4.062162e-04
-4.800000e-02 3.600000e-02 -4.447450e-04
-4.800000e-02 4.000000e-02 -4.883876e-04
-4.800000e-02 4.400000e-02 -5.371445e-04
-4.800000e-02 4.800000e-02 -5.910038e-04
-4.800000e-02 5.200000e-02 -6.499407e-04
-4.800000e-02 5.600000e-02 -7.139179e-04
-4.800000e-02 6.000000e-02 -7.828854e-04
-4.800000e-02 6.400000e-02 -8.567800e-04
-4.800000e-02 6.800000e-02 -9.355265e-04
-4.800000e-02 7.200000e-02 -1.019037e-03
-4.800000e-02 7.600000e-02 -1.107209e-03
-4.800000e-02 8.000000e-02 -1.199931e-03
-4.800000e-02 8.400000e-02 -1.297076e-03
-4.800000e-02 8.800000e-02 -1.398504e-03
-4.800000e-02 9.200000e-02 -1.504064e-03
-4.800000e-02 9.600000e-02 -1.613591e-03
-4.800000e-02 1.000000e-01 -1.726908e-03

-4.400000e-02 -1.000000e-01 -1.184724e-03
-4.400000e-02 -9.600000e-02 -1.138675e-03
-4.400000e-02 -9.200000e-02 -1.090626e-03
-4.400000e-02 -8.800000e-02 -1.041000e-03
-4.400000e-02 -8.400000e-02 -9.902059e-04
-4.400000e-02 -8.000000e-02 -9.386392e-04
-4.400000e-02 -7.600000e-02 -8.866819e-04
-4.400000e-02 -7.200000e-02 -8.347024e-04
-4.400000e-02 -6.800000e-02 -7.830552e-04
-4.400000e-02 -6.400000e-02 -7.320818e-04
-4.400000e-02 -6.000000e-02 -6.821094e-04
-4.400000e-02 -5.600000e-02 -6.334528e-04
-4.400000e-02 -5.200000e-02 -5.864127e-04
-4.400000e-02 -4.800000e-02 -5.412771e-04
-4.400000e-02 -4.400000e-02 -4.983202e-04
-4.400000e-02 -4.000000e-02 -4.578032e-04
-4.400000e-02 -3.600000e-02 -4.199743e-04
-4.400000e-02 -3.200000e-02 -3.850684e-04
-4.400000e-02 -2.800000e-02 -3.533072e-04
-4.400000e-02 -2.400000e-02 -3.248999e-04
-4.400000e-02 -2.000000e-02 -3.000421e-04
-4.400000e-02 -1.600000e-02 -2.789167e-04
-4.400000e-02 -1.200000e-02 -2.616934e-04
-4.400000e-02 -8.000000e-03 -2.485294e-04
-4.400000e-02 -4.000000e-03 -2.395687e-04
-4.400000e-02 0.000000e+00 -2.349427e-04
-4.400000e-02 4.000000e-03 -2.347697e-04
-4.400000e-02 8.000000e-03 -2.391552e-04
-4.400000e-02 1.200000e-02 -2.481923e-04
-4.400000e-02 1.600000e-02 -2.619609e-04
-4.400000e-02 2.000000e-02 -2.805284e-04
-4.400000e-02 2.400000e-02 -3.039492e-04
-4.400000e-02 2.800000e-02 -3.322653e-04
-4.400000e-02 3.200000e-02 -3.655058e-04
-4.400000e-02 3.600000e-02 -4.036873e-04
-4.400000e-02 4.000000e-02 -4.468132e-04
-4.400000e-02 4.400000e-02 -4.948749e-04
-4.400000e-02 4.800000e-02 -5.478506e-04
-4.400000e-02 5.200000e-02 -6.057062e-04
-4.400000e-02 5.600000e-02 -6.683945e-04
-4.400000e-02 6.000000e-02 -7.358560e-04
-4.400000e-02 6.400000e-02 -8.080186e-04
-4.400000e-02 6.800000e-02 -8.847968e-04
-4.400000e-02 7.200000e-02 -9.660932e-04
-4.400000e-02 7.600000e-02 -1.051797e-03
-4.400000e-02 8.000000e-02 -1.141786e-03
-4.400000e-02 8.400000e-02 -1.235924e-03
-4.400000e-02 8.800000e-02 -1.334062e-03
-4.400000e-02 9.200000e-02 -1.436039e-03
-4.400000e-02 9.600000e-02 -1.541680e-03
-4.400000e-02 1.000000e-01 -1.650800e-03

-4.000000e-02 -1.000000e-01 -1.133817e-03
-4.000000e-02 -9.600000e-02 -1.087074e-03
-4.000000e-02 -9.200000e-02 -1.038511e-03
-4.000000e-02 -8.800000e-02 -9.885383e-04
-4.000000e-02 -8.400000e-02 -9.375547e-04
-4.000000e-02 -8.000000e-02 -8.859443e-04
-4.000000e-02 -7.600000e-02 -8.340778e-04
-4.000000e-02 -7.200000e-02 -7.823126e-04
-4.000000e-02 -6.800000e-02 -7.309921e-04
-4.000000e-02 -6.400000e-02 -6.804466e-04
-4.000000e-02 -6.000000e-02 -6.309932e-04
-4.000000e-02 -5.600000e-02 -5.829351e-04
-4.000000e-02 -5.200000e-02 -5.365629e-04
-4.000000e-02 -4.800000e-02 -4.921535e-04
-4.000000e-02 -4.400000e-02 -4.499708e-04
-4.000000e-02 -4.000000e-02 -4.102656e-04
-4.000000e-02 -3.600000e-02 -3.732754e-04
-4.000000e-02 -3.200000e-02 -3.392249e-04
-4.000000e-02 -2.800000e-02 -3.083255e-04
-4.000000e-02 -2.400000e-02 -2.807758e-04
-4.000000e-02 -2.000000e-02 -2.567617e-04
-4.000000e-02 -1.600000e-02 -2.364553e-04
-4.000000e-02 -1.200000e-02 -2.200169e-04
-4.000000e-02 -8.000000e-03 -2.075930e-04
-4.000000e-02 -4.000000e-03 -1.993181e-04
-4.000000e-02 0.000000e+00 -1.953131e-04
-4.000000e-02 4.000000e-03 -1.956869e-04
-4.000000e-02 8.000000e-03 -2.005348e-04
-4.000000e-02 1.200000e-02 -2.099399e-04
-4.000000e-02 1.600000e-02 -2.239726e-04
-4.000000e-02 2.000000e-02 -2.426902e-04
-4.000000e-02 2.400000e-02 -2.661378e-04
-4.000000e-02 2.800000e-02 -2.943472e-04
-4.000000e-02 3.200000e-02 -3.273380e-04
-4.000000e-02 3.600000e-02 -3.651169e-04
-4.000000e-02 4.000000e-02 -4.076780e-04
-4.000000e-02 4.400000e-02 -4.550028e-04
-4.000000e-02 4.800000e-02 -5.070600e-04
-4.000000e-02 5.200000e-02 -5.638057e-04
-4.000000e-02 5.600000e-02 -6.251834e-04
-4.000000e-02 6.000000e-02 -6.911239e-04
-4.000000e-02 6.400000e-02 -7.615453e-04
-4.000000e-02 6.800000e-02 -8.363529e-04
-4.000000e-02 7.200000e-02 -9.154396e-04
-4.000000e-02 7.600000e-02 -9.986853e-04
-4.000000e-02 8.000000e-02 -1.085958e-03
-4.000000e-02 8.400000e-02 -1.177111e-03
-4.000000e-02 8.800000e-02 -1.271987e-03
-4.000000e-02 9.200000e-02 -1.370415e-03
-4.000000e-02 9.600000e-02 -1.472212e-03
-4.000000e-02 1.000000e-01 -1.577181e-03

-3.600000e-02 -1.000000e-01 -1.090951e-03
-3.600000e-02 -9.600000e-02 -1.043251e-03
-3.600000e-02 -9.200000e-02 -9.939156e-04
-3.600000e-02 -8.800000e-02 -9.433451e-04
-3.600000e-02 -8.400000e-02 -8.919267e-04
-3.600000e-02 -8.000000e-02 -8.400330e-04
-3.600000e-02 -7.600000e-02 -7.880240e-04
-3.600000e-02 -7.200000e-02 -7.362457e-04
-3.600000e-02 -6.800000e-02 -6.850310e-04
-3.600000e-02 -6.400000e-02 -6.346992e-04
-3.600000e-02 -6.000000e-02 -5.855565e-04
-3.600000e-02 -5.600000e-02 -5.378957e-04
-3.600000e-02 -5.200000e-02 -4.919962e-04
-3.600000e-02 -4.800000e-02 -4.481249e-04
-3.600000e-02 -4.400000e-02 -4.065348e-04
-3.600000e-02 -4.000000e-02 -3.674663e-04
-3.600000e-02 -3.600000e-02 -3.311466e-04
-3.600000e-02 -3.200000e-02 -2.977899e-04
-3.600000e-02 -2.800000e-02 -2.675975e-04
-3.600000e-02 -2.400000e-02 -2.407577e-04
-3.600000e-02 -2.000000e-02 -2.174459e-04
-3.600000e-02 -1.600000e-02 -1.978247e-04
-3.600000e-02 -1.200000e-02 -1.820436e-04
-3.600000e-02 -8.000000e-03 -1.702397e-04
-3.600000e-02 -4.000000e-03 -1.625368e-04
-3.600000e-02 0.000000e+00 -1.590465e-04
-3.600000e-02 4.000000e-03 -1.598673e-04
-3.600000e-02 8.000000e-03 -1.650848e-04
-3.600000e-02 1.200000e-02 -1.747723e-04
-3.600000e-02 1.600000e-02 -1.889901e-04
-3.600000e-02 2.000000e-02 -2.077860e-04
-3.600000e-02 2.400000e-02 -2.311951e-04
-3.600000e-02 2.800000e-02 -2.592394e-04
-3.600000e-02 3.200000e-02 -2.919290e-04
-3.600000e-02 3.600000e-02 -3.292607e-04
-3.600000e-02 4.000000e-02 -3.712190e-04
-3.600000e-02 4.400000e-02 -4.177758e-04
-3.600000e-02 4.800000e-02 -4.688899e-04
-3.600000e-02 5.200000e-02 -5.245081e-04
-3.600000e-02 5.600000e-02 -5.845639e-04
-3.600000e-02 6.000000e-02 -6.489786e-04
-3.600000e-02 6.400000e-02 -7.176607e-04
-3.600000e-02 6.800000e-02 -7.905059e-04
-3.600000e-02 7.200000e-02 -8.673974e-04
-3.600000e-02 7.600000e-02 -9.482057e-04
-3.600000e-02 8.000000e-02 -1.032789e-03
-3.600000e-02 8.400000e-02 -1.120991e-03
-3.600000e-02 8.800000e-02 -1.212645e-03
-3.600000e-02 9.200000e-02 -1.307570e-03
-3.600000e-02 9.600000e-02 -1.405573e-03
-3.600000e-02 1.000000e-01 -1.506448e-03

-3.200000e-02 -1.000000e-01 -1.056010e-03
-3.200000e-02 -9.600000e-02 -1.007098e-03
-3.200000e-02 -9.200000e-02 -9.567420e-04
-3.200000e-02 -8.800000e-02 -9.053313e-04
-3.200000e-02 -8.400000e-02 -8.532413e-04
-3.200000e-02 -8.000000e-02 -8.008343e-04
-3.200000e-02 -7.600000e-02 -7.484586e-04
-3.200000e-02 -7.200000e-02 -6.964496e-04
-3.200000e-02 -6.800000e-02 -6.451293e-04
-3.200000e-02 -6.400000e-02 -5.948062e-04
-3.200000e-02 -6.000000e-02 -5.457757e-04
-3.200000e-02 -5.600000e-02 -4.983200e-04
-3.200000e-02 -5.200000e-02 -4.527081e-04
-3.200000e-02 -4.800000e-02 -4.091958e-04
-3.200000e-02 -4.400000e-02 -3.680261e-04
-3.200000e-02 -4.000000e-02 -3.294291e-04
-3.200000e-02 -3.600000e-02 -2.936213e-04
-3.200000e-02 -3.200000e-02 -2.608067e-04
-3.200000e-02 -2.800000e-02 -2.311762e-04
-3.200000e-02 -2.400000e-02 -2.049081e-04
-3.200000e-02 -2.000000e-02 -1.821676e-04
-3.200000e-02 -1.600000e-02 -1.631070e-04
-3.200000e-02 -1.200000e-02 -1.478661e-04
-3.200000e-02 -8.000000e-03 -1.365715e-04
-3.200000e-02 -4.000000e-03 -1.293374e-04
-3.200000e-02 0.000000e+00 -1.262651e-04
-3.200000e-02 4.000000e-03 -1.274434e-04
-3.200000e-02 8.000000e-03 -1.329480e-04
-3.200000e-02 1.200000e-02 -1.428420e-04
-3.200000e-02 1.600000e-02 -1.571763e-04
-3.200000e-02 2.000000e-02 -1.759885e-04
-3.200000e-02 2.400000e-02 -1.993040e-04
-3.200000e-02 2.800000e-02 -2.271353e-04
-3.200000e-02 3.200000e-02 -2.594825e-04
-3.200000e-02 3.600000e-02 -2.963326e-04
-3.200000e-02 4.000000e-02 -3.376607e-04
-3.200000e-02 4.400000e-02 -3.834285e-04
-3.200000e-02 4.800000e-02 -4.335856e-04
-3.200000e-02 5.200000e-02 -4.880687e-04
-3.200000e-02 5.600000e-02 -5.468018e-04
-3.200000e-02 6.000000e-02 -6.096966e-04
-3.200000e-02 6.400000e-02 -6.766518e-04
-3.200000e-02 6.800000e-02 -7.475534e-04
-3.200000e-02 7.200000e-02 -8.222751e-04
-3.200000e-02 7.600000e-02 -9.006776e-04
-3.200000e-02 8.000000e-02 -9.826089e-04
-3.200000e-02 8.400000e-02 -1.067904e-03
-3.200000e-02 8.800000e-02 -1.156386e-03
-3.200000e-02 9.200000e-02 -1.247865e-03
-3.200000e-02 9.600000e-02 -1.342137e-03
-3.200000e-02 1.000000e-01 -1.438986e-03

-2.800000e-02 -1.000000e-01 -1.028863e-03
-2.800000e-02 -9.600000e-02 -9.784937e-04
-2.800000e-02 -9.200000e-02 -9.268782e-04
-2.800000e-02 -8.800000e-02 -8.743940e-04
-2.800000e-02 -8.400000e-02 -8.214056e-04
-2.800000e-02 -8.000000e-02 -7.682641e-04
-2.800000e-02 -7.600000e-02 -7.153073e-04
-2.800000e-02 -7.200000e-02 -6.628592e-04
-2.800000e-02 -6.800000e-02 -6.112313e-04
-2.800000e-02 -6.400000e-02 -5.607213e-04
-2.800000e-02 -6.000000e-02 -5.116141e-04
-2.800000e-02 -5.600000e-02 -4.641809e-04
-2.800000e-02 -5.200000e-02 -4.186806e-04
-2.800000e-02 -4.800000e-02 -3.753584e-04
-2.800000e-02 -4.400000e-02 -3.344468e-04
-2.800000e-02 -4.000000e-02 -2.961652e-04
-2.800000e-02 -3.600000e-02 -2.607204e-04
-2.800000e-02 -3.200000e-02 -2.283059e-04
-2.800000e-02 -2.800000e-02 -1.991023e-04
-2.800000e-02 -2.400000e-02 -1.732776e-04
-2.800000e-02 -2.000000e-02 -1.509869e-04
-2.800000e-02 -1.600000e-02 -1.323727e-04
-2.800000e-02 -1.200000e-02 -1.175643e-04
-2.800000e-02 -8.000000e-03 -1.066786e-04
-2.800000e-02 -4.000000e-03 -9.981961e-05
-2.800000e-02 0.000000e+00 -9.707882e-05
-2.800000e-02 4.000000e-03 -9.853494e-05
-2.800000e-02 8.000000e-03 -1.042537e-04
-2.800000e-02 1.200000e-02 -1.142889e-04
-2.800000e-02 1.600000e-02 -1.286808e-04
-2.800000e-02 2.000000e-02 -1.474577e-04
-2.800000e-02 2.400000e-02 -1.706350e-04
-2.800000e-02 2.800000e-02 -1.982154e-04
-2.800000e-02 3.200000e-02 -2.301891e-04
-2.800000e-02 3.600000e-02 -2.665336e-04
-2.800000e-02 4.000000e-02 -3.072140e-04
-2.800000e-02 4.400000e-02 -3.521824e-04
-2.800000e-02 4.800000e-02 -4.013787e-04
-2.800000e-02 5.200000e-02 -4.547297e-04
-2.800000e-02 5.600000e-02 -5.121499e-04
-2.800000e-02 6.000000e-02 -5.735410e-04
-2.800000e-02 6.400000e-02 -6.387921e-04
-2.800000e-02 6.800000e-02 -7.077797e-04
-2.800000e-02 7.200000e-02 -7.803674e-04
-2.800000e-02 7.600000e-02 -8.564062e-04
-2.800000e-02 8.000000e-02 -9.357345e-04
-2.800000e-02 8.400000e-02 -1.018178e-03
-2.800000e-02 8.800000e-02 -1.103549e-03
-2.800000e-02 9.200000e-02 -1.191647e-03
-2.800000e-02 9.600000e-02 -1.282261e-03
-2.800000e-02 1.000000e-01 -1.375164e-03

-2.400000e-02 -1.000000e-01 -1.009365e-03
-2.400000e-02 -9.600000e-02 -9.573039e-04
-2.400000e-02 -9.200000e-02 -9.041991e-04
-2.400000e-02 -8.800000e-02 -8.504176e-04
-2.400000e-02 -8.400000e-02 -7.963131e-04
-2.400000e-02 -8.000000e-02 -7.422259e-04
-2.400000e-02 -7.600000e-02 -6.884824e-04
-2.400000e-02 -7.200000e-02 -6.353964e-04
-2.400000e-02 -6.800000e-02 -5.832684e-04
-2.400000e-02 -6.400000e-02 -5.323855e-04
-2.400000e-02 -6.000000e-02 -4.830219e-04
-2.400000e-02 -5.600000e-02 -4.354387e-04
-2.400000e-02 -5.200000e-02 -3.898835e-04
-2.400000e-02 -4.800000e-02 -3.465918e-04
-2.400000e-02 -4.400000e-02 -3.057854e-04
-2.400000e-02 -4.000000e-02 -2.676736e-04
-2.400000e-02 -3.600000e-02 -2.324526e-04
-2.400000e-02 -3.200000e-02 -2.003057e-04
-2.400000e-02 -2.800000e-02 -1.714034e-04
-2.400000e-02 -2.400000e-02 -1.459036e-04
-2.400000e-02 -2.000000e-02 -1.239513e-04
-2.400000e-02 -1.600000e-02 -1.056788e-04
-2.400000e-02 -1.200000e-02 -9.120540e-05
-2.400000e-02 -8.000000e-03 -8.063779e-05
-2.400000e-02 -4.000000e-03 -7.407039e-05
-2.400000e-02 0.000000e+00 -7.158446e-05
-2.400000e-02 4.000000e-03 -7.324883e-05
-2.400000e-02 8.000000e-03 -7.911949e-05
-2.400000e-02 1.200000e-02 -8.923987e-05
-2.400000e-02 1.600000e-02 -1.036410e-04
-2.400000e-02 2.000000e-02 -1.223409e-04
-2.400000e-02 2.400000e-02 -1.453452e-04
-2.400000e-02 2.800000e-02 -1.726470e-04
-2.400000e-02 3.200000e-02 -2.042265e-04
-2.400000e-02 3.600000e-02 -2.400515e-04
-2.400000e-02 4.000000e-02 -2.800772e-04
-2.400000e-02 4.400000e-02 -3.242461e-04
-2.400000e-02 4.800000e-02 -3.724881e-04
-2.400000e-02 5.200000e-02 -4.247204e-04
-2.400000e-02 5.600000e-02 -4.808476e-04
-2.400000e-02 6.000000e-02 -5.407618e-04
-2.400000e-02 6.400000e-02 -6.043421e-04
-2.400000e-02 6.800000e-02 -6.714552e-04
-2.400000e-02 7.200000e-02 -7.419551e-04
-2.400000e-02 7.600000e-02 -8.156831e-04
-2.400000e-02 8.000000e-02 -8.924674e-04
-2.400000e-02 8.400000e-02 -9.721239e-04
-2.400000e-02 8.800000e-02 -1.054455e-03
-2.400000e-02 9.200000e-02 -1.139252e-03
-2.400000e-02 9.600000e-02 -1.226291e-03
-2.400000e-02 1.000000e-01 -1.315337e-03

-2.000000e-02 -1.000000e-01 -9.973617e-04
-2.000000e-02 -9.600000e-02 -9.433813e-04
-2.000000e-02 -9.200000e-02 -8.885665e-04
-2.000000e-02 -8.800000e-02 -8.332734e-04
-2.000000e-02 -8.400000e-02 -7.778445e-04
-2.000000e-02 -8.000000e-02 -7.226092e-04
-2.000000e-02 -7.600000e-02 -6.678835e-04
-2.000000e-02 -7.200000e-02 -6.139703e-04
-2.000000e-02 -6.800000e-02 -5.611592e-04
-2.000000e-02 -6.400000e-02 -5.097269e-04
-2.000000e-02 -6.000000e-02 -4.599371e-04
-2.000000e-02 -5.600000e-02 -4.120403e-04
-2.000000e-02 -5.200000e-02 -3.662740e-04
-2.000000e-02 -4.800000e-02 -3.228627e-04
-2.000000e-02 -4.400000e-02 -2.820186e-04
-2.000000e-02 -4.000000e-02 -2.439399e-04
-2.000000e-02 -3.600000e-02 -2.088133e-04
-2.000000e-02 -3.200000e-02 -1.768115e-04
-2.000000e-02 -2.800000e-02 -1.480950e-04
-2.000000e-02 -2.400000e-02 -1.228115e-04
-2.000000e-02 -2.000000e-02 -1.010957e-04
-2.000000e-02 -1.600000e-02 -8.307012e-05
-2.000000e-02 -1.200000e-02 -6.884394e-05
-2.000000e-02 -8.000000e-03 -5.851400e-05
-2.000000e-02 -4.000000e-03 -5.216445e-05
-2.000000e-02 0.000000e+00 -4.986668e-05
-2.000000e-02 4.000000e-03 -5.167960e-05
-2.000000e-02 8.000000e-03 -5.764945e-05
-2.000000e-02 1.200000e-02 -6.780973e-05
-2.000000e-02 1.600000e-02 -8.218130e-05
-2.000000e-02 2.000000e-02 -1.007726e-04
-2.000000e-02 2.400000e-02 -1.235795e-04
-2.000000e-02 2.800000e-02 -1.505851e-04
-2.000000e-02 3.200000e-02 -1.817598e-04
-2.000000e-02 3.600000e-02 -2.170615e-04
-2.000000e-02 4.000000e-02 -2.564357e-04
-2.000000e-02 4.400000e-02 -2.998150e-04
-2.000000e-02 4.800000e-02 -3.471195e-04
-2.000000e-02 5.200000e-02 -3.982566e-04
-2.000000e-02 5.600000e-02 -4.531212e-04
-2.000000e-02 6.000000e-02 -5.115953e-04
-2.000000e-02 6.400000e-02 -5.735485e-04
-2.000000e-02 6.800000e-02 -6.388375e-04
-2.000000e-02 7.200000e-02 -7.073063e-04
-2.000000e-02 7.600000e-02 -7.787864e-04
-2.000000e-02 8.000000e-02 -8.530963e-04
-2.000000e-02 8.400000e-02 -9.300417e-04
-2.000000e-02 8.800000e-02 -1.009416e-03
-2.000000e-02 9.200000e-02 -1.090999e-03
-2.000000e-02 9.600000e-02 -1.174558e-03
-2.000000e-02 1.000000e-01 -1.259847e-03

-1.600000e-02 -1.000000e-01 -9.926808e-04
-1.600000e-02 -9.600000e-02 -9.365644e-04
-1.600000e-02 -9.200000e-02 -8.798288e-04
-1.600000e-02 -8.800000e-02 -8.228192e-04
-1.600000e-02 -8.400000e-02 -7.658672e-04
-1.600000e-02 -8.000000e-02 -7.092913e-04
-1.600000e-02 -7.600000e-02 -6.533972e-04
-1.600000e-02 -7.200000e-02 -5.984766e-04
-1.600000e-02 -6.800000e-02 -5.448092e-04
-1.600000e-02 -6.400000e-02 -4.926608e-04
-1.600000e-02 -6.000000e-02 -4.422844e-04
-1.600000e-02 -5.600000e-02 -3.939206e-04
-1.600000e-02 -5.200000e-02 -3.477959e-04
-1.600000e-02 -4.800000e-02 -3.041252e-04
-1.600000e-02 -4.400000e-02 -2.631096e-04
-1.600000e-02 -4.000000e-02 -2.249380e-04
-1.600000e-02 -3.600000e-02 -1.897859e-04
-1.600000e-02 -3.200000e-02 -1.578164e-04
-1.600000e-02 -2.800000e-02 -1.291798e-04
-1.600000e-02 -2.400000e-02 -1.040136e-04
-1.600000e-02 -2.000000e-02 -8.244270e-05
-1.600000e-02 -1.600000e-02 -6.457899e-05
-1.600000e-02 -1.200000e-02 -5.052222e-05
-1.600000e-02 -8.000000e-03 -4.035899e-05
-1.600000e-02 -4.000000e-03 -3.416351e-05
-1.600000e-02 0.000000e+00 -3.199722e-05
-1.600000e-02 4.000000e-03 -3.390908e-05
-1.600000e-02 8.000000e-03 -3.993554e-05
-1.600000e-02 1.200000e-02 -5.010004e-05
-1.600000e-02 1.600000e-02 -6.441366e-05
-1.600000e-02 2.000000e-02 -8.287495e-05
-1.600000e-02 2.400000e-02 -1.054699e-04
-1.600000e-02 2.800000e-02 -1.321716e-04
-1.600000e-02 3.200000e-02 -1.629409e-04
-1.600000e-02 3.600000e-02 -1.977258e-04
-1.600000e-02 4.000000e-02 -2.364617e-04
-1.600000e-02 4.400000e-02 -2.790716e-04
-1.600000e-02 4.800000e-02 -3.254657e-04
-1.600000e-02 5.200000e-02 -3.755415e-04
-1.600000e-02 5.600000e-02 -4.291839e-04
-1.600000e-02 6.000000e-02 -4.862652e-04
-1.600000e-02 6.400000e-02 -5.466450e-04
-1.600000e-02 6.800000e-02 -6.101703e-04
-1.600000e-02 7.200000e-02 -6.766750e-04
-1.600000e-02 7.600000e-02 -7.459807e-04
-1.600000e-02 8.000000e-02 -8.178959e-04
-1.600000e-02 8.400000e-02 -8.922165e-04
-1.600000e-02 8.800000e-02 -9.687255e-04
-1.600000e-02 9.200000e-02 -1.047193e-03
-1.600000e-02 9.600000e-02 -1.127376e-03
-1.600000e-02 1.000000e-01 -1.209020e-03

-1.200000e-02 -1.000000e-01 -9.951390e-04
-1.200000e-02 -9.600000e-02 -9.366791e-04
-1.200000e-02 -9.200000e-02 -8.778212e-04
-1.200000e-02 -8.800000e-02 -8.188996e-04
-1.200000e-02 -8.400000e-02 -7.602352e-04
-1.200000e-02 -8.000000e-02 -7.021360e-04
-1.200000e-02 -7.600000e-02 -6.448967e-04
-1.200000e-02 -7.200000e-02 -5.887988e-04
-1.200000e-02 -6.800000e-02 -5.341111e-04
-1.200000e-02 -6.400000e-02 -4.810893e-04
-1.200000e-02 -6.000000e-02 -4.299760e-04
-1.200000e-02 -5.600000e-02 -3.810010e-04
-1.200000e-02 -5.200000e-02 -3.343811e-04
-1.200000e-02 -4.800000e-02 -2.903202e-04
-1.200000e-02 -4.400000e-02 -2.490099e-04
-1.200000e-02 -4.000000e-02 -2.106281e-04
-1.200000e-02 -3.600000e-02 -1.753408e-04
-1.200000e-02 -3.200000e-02 -1.433007e-04
-1.200000e-02 -2.800000e-02 -1.146480e-04
-1.200000e-02 -2.400000e-02 -8.951007e-05
-1.200000e-02 -2.000000e-02 -6.800177e-05
-1.200000e-02 -1.600000e-02 -5.022523e-05
-1.200000e-02 -1.200000e-02 -3.626982e-05
-1.200000e-02 -8.000000e-03 -2.621230e-05
-1.200000e-02 -4.000000e-03 -2.011697e-05
-1.200000e-02 0.000000e+00 -1.803544e-05
-1.200000e-02 4.000000e-03 -2.000662e-05
-1.200000e-02 8.000000e-03 -2.605691e-05
-1.200000e-02 1.200000e-02 -3.620002e-05
-1.200000e-02 1.600000e-02 -5.043714e-05
-1.200000e-02 2.000000e-02 -6.875698e-05
-1.200000e-02 2.400000e-02 -9.113541e-05
-1.200000e-02 2.800000e-02 -1.175359e-04
-1.200000e-02 3.200000e-02 -1.479093e-04
-1.200000e-02 3.600000e-02 -1.821938e-04
-1.200000e-02 4.000000e-02 -2.203149e-04
-1.200000e-02 4.400000e-02 -2.621856e-04
-1.200000e-02 4.800000e-02 -3.077063e-04
-1.200000e-02 5.200000e-02 -3.567646e-04
-1.200000e-02 5.600000e-02 -4.092356e-04
-1.200000e-02 6.000000e-02 -4.649816e-04
-1.200000e-02 6.400000e-02 -5.238521e-04
-1.200000e-02 6.800000e-02 -5.856843e-04
-1.200000e-02 7.200000e-02 -6.503021e-04
-1.200000e-02 7.600000e-02 -7.175171e-04
-1.200000e-02 8.000000e-02 -7.871279e-04
-1.200000e-02 8.400000e-02 -8.589200e-04
-1.200000e-02 8.800000e-02 -9.326667e-04
-1.200000e-02 9.200000e-02 -1.008128e-03
-1.200000e-02 9.600000e-02 -1.085051e-03
-1.200000e-02 1.000000e-01 -1.163169e-03

-8.000000e-03 -1.000000e-01 -1.004539e-03
-8.000000e-03 -9.600000e-02 -9.435374e-04
-8.000000e-03 -9.200000e-02 -8.823653e-04
-8.000000e-03 -8.800000e-02 -8.213459e-04
-8.000000e-03 -8.400000e-02 -7.607897e-04
-8.000000e-03 -8.000000e-02 -7.009936e-04
-8.000000e-03 -7.600000e-02 -6.422423e-04
-8.000000e-03 -7.200000e-02 -5.848066e-04
-8.000000e-03 -6.800000e-02 -5.289448e-04
-8.000000e-03 -6.400000e-02 -4.749021e-04
-8.000000e-03 -6.000000e-02 -4.229109e-04
-8.000000e-03 -5.600000e-02 -3.731906e-04
-8.000000e-03 -5.200000e-02 -3.259479e-04
-8.000000e-03 -4.800000e-02 -2.813765e-04
-8.000000e-03 -4.400000e-02 -2.396571e-04
-8.000000e-03 -4.000000e-02 -2.009585e-04
-8.000000e-03 -3.600000e-02 -1.654358e-04
-8.000000e-03 -3.200000e-02 -1.332320e-04
-8.000000e-03 -2.800000e-02 -1.044768e-04
-8.000000e-03 -2.400000e-02 -7.928809e-05
-8.000000e-03 -2.000000e-02 -5.777028e-05
-8.000000e-03 -1.600000e-02 -4.001558e-05
-8.000000e-03 -1.200000e-02 -2.610352e-05
-8.000000e-03 -8.000000e-03 -1.610071e-05
-8.000000e-03 -4.000000e-03 -1.006174e-05
-8.000000e-03 0.000000e+00 -8.027997e-06
-8.000000e-03 4.000000e-03 -1.002855e-05
-8.000000e-03 8.000000e-03 -1.608006e-05
-8.000000e-03 1.200000e-02 -2.618621e-05
-8.000000e-03 1.600000e-02 -4.033833e-05
-8.000000e-03 2.000000e-02 -5.851509e-05
-8.000000e-03 2.400000e-02 -8.068263e-05
-8.000000e-03 2.800000e-02 -1.067945e-04
-8.000000e-03 3.200000e-02 -1.367915e-04
-8.000000e-03 3.600000e-02 -1.706020e-04
-8.000000e-03 4.000000e-02 -2.081418e-04
-8.000000e-03 4.400000e-02 -2.493137e-04
-8.000000e-03 4.800000e-02 -2.940082e-04
-8.000000e-03 5.200000e-02 -3.421031e-04
-8.000000e-03 5.600000e-02 -3.934634e-04
-8.000000e-03 6.000000e-02 -4.479415e-04
-8.000000e-03 6.400000e-02 -5.053770e-04
-8.000000e-03 6.800000e-02 -5.655969e-04
-8.000000e-03 7.200000e-02 -6.284152e-04
-8.000000e-03 7.600000e-02 -6.936333e-04
-8.000000e-03 8.000000e-02 -7.610398e-04
-8.000000e-03 8.400000e-02 -8.304102e-04
-8.000000e-03 8.800000e-02 -9.015075e-04
-8.000000e-03 9.200000e-02 -9.740813e-04
-8.000000e-03 9.600000e-02 -1.047869e-03
-8.000000e-03 1.000000e-01 -1.122594e-03

-4.000000e-03 -1.000000e-01 -1.020669e-03
-4.000000e-03 -9.600000e-02 -9.569377e-04
-4.000000e-03 -9.200000e-02 -8.932693e-04
-4.000000e-03 -8.800000e-02 -8.299762e-04
-4.000000e-03 -8.400000e-02 -7.673581e-04
-4.000000e-03 -8.000000e-02 -7.057020e-04
-4.000000e-03 -7.600000e-02 -6.452813e-04
-4.000000e-03 -7.200000e-02 -5.863571e-04
-4.000000e-03 -6.800000e-02 -5.291769e-04
-4.000000e-03 -6.400000e-02 -4.739757e-04
-4.000000e-03 -6.000000e-02 -4.209755e-04
-4.000000e-03 -5.600000e-02 -3.703855e-04
-4.000000e-03 -5.200000e-02 -3.224023e-04
-4.000000e-03 -4.800000e-02 -2.772092e-04
-4.000000e-03 -4.400000e-02 -2.349773e-04
-4.000000e-03 -4.000000e-02 -1.958644e-04
-4.000000e-03 -3.600000e-02 -1.600161e-04
-4.000000e-03 -3.200000e-02 -1.275652e-04
-4.000000e-03 -2.800000e-02 -9.863143e-05
-4.000000e-03 -2.400000e-02 -7.332240e-05
-4.000000e-03 -2.000000e-02 -5.173279e-05
-4.000000e-03 -1.600000e-02 -3.394464e-05
-4.000000e-03 -1.200000e-02 -2.002764e-05
-4.000000e-03 -8.000000e-03 -1.003859e-05
-4.000000e-03 -4.000000e-03 -4.021820e-06
-4.000000e-03 0.000000e+00 -2.008970e-06
-4.000000e-03 4.000000e-03 -4.019219e-06
-4.000000e-03 8.000000e-03 -1.005912e-05
-4.000000e-03 1.200000e-02 -2.012258e-05
-4.000000e-03 1.600000e-02 -3.419110e-05
-4.000000e-03 2.000000e-02 -5.223332e-05
-4.000000e-03 2.400000e-02 -7.420535e-05
-4.000000e-03 2.800000e-02 -1.000511e-04
-4.000000e-03 3.200000e-02 -1.297012e-04
-4.000000e-03 3.600000e-02 -1.630744e-04
-4.000000e-03 4.000000e-02 -2.000761e-04
-4.000000e-03 4.400000e-02 -2.405996e-04
-4.000000e-03 4.800000e-02 -2.845253e-04
-4.000000e-03 5.200000e-02 -3.317208e-04
-4.000000e-03 5.600000e-02 -3.820413e-04
-4.000000e-03 6.000000e-02 -4.353291e-04
-4.000000e-03 6.400000e-02 -4.914138e-04
-4.000000e-03 6.800000e-02 -5.501123e-04
-4.000000e-03 7.200000e-02 -6.112285e-04
-4.000000e-03 7.600000e-02 -6.745537e-04
-4.000000e-03 8.000000e-02 -7.398663e-04
-4.000000e-03 8.400000e-02 -8.069317e-04
-4.000000e-03 8.800000e-02 -8.755025e-04
-4.000000e-03 9.200000e-02 -9.453183e-04
-4.000000e-03 9.600000e-02 -1.016106e-03
-4.000000e-03 1.000000e-01 -1.087578e-03

0.000000e+00 -1.000000e-01 -1.043304e-03
0.000000e+00 -9.600000e-02 -9.766654e-04
0.000000e+00 -9.200000e-02 -9.103284e-04
0.000000e+00 -8.800000e-02 -8.445952e-04
0.000000e+00 -8.400000e-02 -7.797554e-04
0.000000e+00 -8.000000e-02 -7.160852e-04
0.000000e+00 -7.600000e-02 -6.538479e-04
0.000000e+00 -7.200000e-02 -5.932940e-04
0.000000e+00 -6.800000e-02 -5.346609e-04
0.000000e+00 -6.400000e-02 -4.781734e-04
0.000000e+00 -6.000000e-02 -4.240430e-04
0.000000e+00 -5.600000e-02 -3.724689e-04
0.000000e+00 -5.200000e-02 -3.236374e-04
0.000000e+00 -4.800000e-02 -2.777217e-04
0.000000e+00 -4.400000e-02 -2.348827e-04
0.000000e+00 -4.000000e-02 -1.952684e-04
0.000000e+00 -3.600000e-02 -1.590140e-04
0.000000e+00 -3.200000e-02 -1.262424e-04
0.000000e+00 -2.800000e-02 -9.706375e-05
0.000000e+00 -2.400000e-02 -7.157498e-05
0.000000e+00 -2.000000e-02 -4.986121e-05
0.000000e+00 -1.600000e-02 -3.199446e-05
0.000000e+00 -1.200000e-02 -1.803422e-05
0.000000e+00 -8.000000e-03 -8.027677e-06
0.000000e+00 -4.000000e-03 -2.008975e-06
0.000000e+00 0.000000e+00 -1.455192e-11
0.000000e+00 4.000000e-03 -2.009870e-06
0.000000e+00 8.000000e-03 -8.035485e-06
0.000000e+00 1.200000e-02 -1.806048e-05
0.000000e+00 1.600000e-02 -3.205668e-05
0.000000e+00 2.000000e-02 -4.998261e-05
0.000000e+00 2.400000e-02 -7.178482e-05
0.000000e+00 2.800000e-02 -9.739686e-05
0.000000e+00 3.200000e-02 -1.267398e-04
0.000000e+00 3.600000e-02 -1.597219e-04
0.000000e+00 4.000000e-02 -1.962391e-04
0.000000e+00 4.400000e-02 -2.361745e-04
0.000000e+00 4.800000e-02 -2.793984e-04
0.000000e+00 5.200000e-02 -3.257686e-04
0.000000e+00 5.600000e-02 -3.751301e-04
0.000000e+00 6.000000e-02 -4.273153e-04
0.000000e+00 6.400000e-02 -4.821435e-04
0.000000e+00 6.800000e-02 -5.394214e-04
0.000000e+00 7.200000e-02 -5.989430e-04
0.000000e+00 7.600000e-02 -6.604894e-04
0.000000e+00 8.000000e-02 -7.238285e-04
0.000000e+00 8.400000e-02 -7.887156e-04
0.000000e+00 8.800000e-02 -8.548931e-04
0.000000e+00 9.200000e-02 -9.220901e-04
0.000000e+00 9.600000e-02 -9.900229e-04
0.000000e+00 1.000000e-01 -1.058395e-03

4.000000e-03 -1.000000e-01 -1.072207e-03
4.000000e-03 -9.600000e-02 -1.002492e-03
4.000000e-03 -9.200000e-02 -9.333236e-04
4.000000e-03 -8.800000e-02 -8.649941e-04
4.000000e-03 -8.400000e-02 -7.977822e-04
4.000000e-03 -8.000000e-02 -7.319540e-04
4.000000e-03 -7.600000e-02 -6.677627e-04
4.000000e-03 -7.200000e-02 -6.054482e-04
4.000000e-03 -6.800000e-02 -5.452377e-04
4.000000e-03 -6.400000e-02 -4.873457e-04
4.000000e-03 -6.000000e-02 -4.319738e-04
4.000000e-03 -5.600000e-02 -3.793109e-04
4.000000e-03 -5.200000e-02 -3.295331e-04
4.000000e-03 -4.800000e-02 -2.828037e-04
4.000000e-03 -4.400000e-02 -2.392735e-04
4.000000e-03 -4.000000e-02 -1.990803e-04
4.000000e-03 -3.600000e-02 -1.623494e-04
4.000000e-03 -3.200000e-02 -1.291939e-04
4.000000e-03 -2.800000e-02 -9.971347e-05
4.000000e-03 -2.400000e-02 -7.399555e-05
4.000000e-03 -2.000000e-02 -5.211506e-05
4.000000e-03 -1.600000e-02 -3.413408e-05
4.000000e-03 -1.200000e-02 -2.010234e-05
4.000000e-03 -8.000000e-03 -1.005689e-05
4.000000e-03 -4.000000e-03 -4.022159e-06
4.000000e-03 0.000000e+00 -2.009859e-06
4.000000e-03 4.000000e-03 -4.019543e-06
4.000000e-03 8.000000e-03 -1.003770e-05
4.000000e-03 1.200000e-02 -2.003860e-05
4.000000e-03 1.600000e-02 -3.398357e-05
4.000000e-03 2.000000e-02 -5.182183e-05
4.000000e-03 2.400000e-02 -7.348939e-05
4.000000e-03 2.800000e-02 -9.891030e-05
4.000000e-03 3.200000e-02 -1.279953e-04
4.000000e-03 3.600000e-02 -1.606429e-04
4.000000e-03 4.000000e-02 -1.967390e-04
4.000000e-03 4.400000e-02 -2.361564e-04
4.000000e-03 4.800000e-02 -2.787557e-04
4.000000e-03 5.200000e-02 -3.243847e-04
4.000000e-03 5.600000e-02 -3.728780e-04
4.000000e-03 6.000000e-02 -4.240580e-04
4.000000e-03 6.400000e-02 -4.777339e-04
4.000000e-03 6.800000e-02 -5.337022e-04
4.000000e-03 7.200000e-02 -5.917466e-04
4.000000e-03 7.600000e-02 -6.516379e-04
4.000000e-03 8.000000e-02 -7.131338e-04
4.000000e-03 8.400000e-02 -7.759795e-04
4.000000e-03 8.800000e-02 -8.399066e-04
4.000000e-03 9.200000e-02 -9.046341e-04
4.000000e-03 9.600000e-02 -9.698676e-04
4.000000e-03 1.000000e-01 -1.035300e-03

8.000000e-03 -1.000000e-01 -1.107126e-03
8.000000e-03 -9.600000e-02 -1.034175e-03
8.000000e-03 -9.200000e-02 -9.620231e-04
8.000000e-03 -8.800000e-02 -8.909505e-04
8.000000e-03 -8.400000e-02 -8.212265e-04
8.000000e-03 -8.000000e-02 -7.531065e-04
8.000000e-03 -7.600000e-02 -6.868333e-04
8.000000e-03 -7.200000e-02 -6.226371e-04
8.000000e-03 -6.800000e-02 -5.607345e-04
8.000000e-03 -6.400000e-02 -5.013302e-04
8.000000e-03 -6.000000e-02 -4.446152e-04
8.000000e-03 -5.600000e-02 -3.907689e-04
8.000000e-03 -5.200000e-02 -3.399568e-04
8.000000e-03 -4.800000e-02 -2.923326e-04
8.000000e-03 -4.400000e-02 -2.480368e-04
8.000000e-03 -4.000000e-02 -2.071972e-04
8.000000e-03 -3.600000e-02 -1.699295e-04
8.000000e-03 -3.200000e-02 -1.363361e-04
8.000000e-03 -2.800000e-02 -1.065075e-04
8.000000e-03 -2.400000e-02 -8.052080e-05
8.000000e-03 -2.000000e-02 -5.844098e-05
8.000000e-03 -1.600000e-02 -4.032033e-05
8.000000e-03 -1.200000e-02 -2.619861e-05
8.000000e-03 -8.000000e-03 -1.610291e-05
8.000000e-03 -4.000000e-03 -1.004772e-05
8.000000e-03 0.000000e+00 -8.035122e-06
8.000000e-03 4.000000e-03 -1.005429e-05
8.000000e-03 8.000000e-03 -1.608224e-05
8.000000e-03 1.200000e-02 -2.608298e-05
8.000000e-03 1.600000e-02 -4.000817e-05
8.000000e-03 2.000000e-02 -5.779668e-05
8.000000e-03 2.400000e-02 -7.937513e-05
8.000000e-03 2.800000e-02 -1.046569e-04
8.000000e-03 3.200000e-02 -1.335434e-04
8.000000e-03 3.600000e-02 -1.659228e-04
8.000000e-03 4.000000e-02 -2.016709e-04
8.000000e-03 4.400000e-02 -2.406508e-04
8.000000e-03 4.800000e-02 -2.827127e-04
8.000000e-03 5.200000e-02 -3.276942e-04
8.000000e-03 5.600000e-02 -3.754200e-04
8.000000e-03 6.000000e-02 -4.257021e-04
8.000000e-03 6.400000e-02 -4.783398e-04
8.000000e-03 6.800000e-02 -5.331191e-04
8.000000e-03 7.200000e-02 -5.898136e-04
8.000000e-03 7.600000e-02 -6.481837e-04
8.000000e-03 8.000000e-02 -7.079769e-04
8.000000e-03 8.400000e-02 -7.689276e-04
8.000000e-03 8.800000e-02 -8.307573e-04
8.000000e-03 9.200000e-02 -8.931743e-04
8.000000e-03 9.600000e-02 -9.558739e-04
8.000000e-03 1.000000e-01 -1.018538e-03

1.200000e-02 -1.000000e-01 -1.147794e-03
1.200000e-02 -9.600000e-02 -1.071459e-03
1.200000e-02 -9.200000e-02 -9.961805e-04
1.200000e-02 -8.800000e-02 -9.222289e-04
1.200000e-02 -8.400000e-02 -8.498624e-04
1.200000e-02 -8.000000e-02 -7.793266e-04
1.200000e-02 -7.600000e-02 -7.108543e-04
1.200000e-02 -7.200000e-02 -6.446649e-04
1.200000e-02 -6.800000e-02 -5.809659e-04
1.200000e-02 -6.400000e-02 -5.199509e-04
1.200000e-02 -6.000000e-02 -4.618019e-04
1.200000e-02 -5.600000e-02 -4.066871e-04
1.200000e-02 -5.200000e-02 -3.547630e-04
1.200000e-02 -4.800000e-02 -3.061727e-04
1.200000e-02 -4.400000e-02 -2.610468e-04
1.200000e-02 -4.000000e-02 -2.195036e-04
1.200000e-02 -3.600000e-02 -1.816481e-04
1.200000e-02 -3.200000e-02 -1.475736e-04
1.200000e-02 -2.800000e-02 -1.173600e-04
1.200000e-02 -2.400000e-02 -9.107483e-05
1.200000e-02 -2.000000e-02 -6.877305e-05
1.200000e-02 -1.600000e-02 -5.049715e-05
1.200000e-02 -1.200000e-02 -3.627695e-05
1.200000e-02 -8.000000e-03 -2.612960e-05
1.200000e-02 -4.000000e-03 -2.005965e-05
1.200000e-02 0.000000e+00 -1.805928e-05
1.200000e-02 4.000000e-03 -2.010800e-05
1.200000e-02 8.000000e-03 -2.617248e-05
1.200000e-02 1.200000e-02 -3.620718e-05
1.200000e-02 1.600000e-02 -5.015348e-05
1.200000e-02 2.000000e-02 -6.794069e-05
1.200000e-02 2.400000e-02 -8.948495e-05
1.200000e-02 2.800000e-02 -1.146901e-04
1.200000e-02 3.200000e-02 -1.434472e-04
1.200000e-02 3.600000e-02 -1.756346e-04
1.200000e-02 4.000000e-02 -2.111179e-04
1.200000e-02 4.400000e-02 -2.497503e-04
1.200000e-02 4.800000e-02 -2.913715e-04
1.200000e-02 5.200000e-02 -3.358093e-04
1.200000e-02 5.600000e-02 -3.828782e-04
1.200000e-02 6.000000e-02 -4.323798e-04
1.200000e-02 6.400000e-02 -4.841031e-04
1.200000e-02 6.800000e-02 -5.378241e-04
1.200000e-02 7.200000e-02 -5.933058e-04
1.200000e-02 7.600000e-02 -6.502984e-04
1.200000e-02 8.000000e-02 -7.085386e-04
1.200000e-02 8.400000e-02 -7.677509e-04
1.200000e-02 8.800000e-02 -8.276458e-04
1.200000e-02 9.200000e-02 -8.879212e-04
1.200000e-02 9.600000e-02 -9.482618e-04
1.200000e-02 1.000000e-01 -1.008339e-03

1.600000e-02 -1.000000e-01 -1.193931e-03
1.600000e-02 -9.600000e-02 -1.114074e-03
1.600000e-02 -9.200000e-02 -1.035537e-03
1.600000e-02 -8.800000e-02 -9.585795e-04
1.600000e-02 -8.400000e-02 -8.834505e-04
1.600000e-02 -8.000000e-02 -8.103853e-04
1.600000e-02 -7.600000e-02 -7.396063e-04
1.600000e-02 -7.200000e-02 -6.713232e-04
1.600000e-02 -6.800000e-02 -6.057328e-04
1.600000e-02 -6.400000e-02 -5.430196e-04
1.600000e-02 -6.000000e-02 -4.833547e-04
1.600000e-02 -5.600000e-02 -4.268972e-04
1.600000e-02 -5.200000e-02 -3.737929e-04
1.600000e-02 -4.800000e-02 -3.241754e-04
1.600000e-02 -4.400000e-02 -2.781652e-04
1.600000e-02 -4.000000e-02 -2.358706e-04
1.600000e-02 -3.600000e-02 -1.973872e-04
1.600000e-02 -3.200000e-02 -1.627976e-04
1.600000e-02 -2.800000e-02 -1.321724e-04
1.600000e-02 -2.400000e-02 -1.055691e-04
1.600000e-02 -2.000000e-02 -8.303283e-05
1.600000e-02 -1.600000e-02 -6.459595e-05
1.600000e-02 -1.200000e-02 -5.027873e-05
1.600000e-02 -8.000000e-03 -4.008818e-05
1.600000e-02 -4.000000e-03 -3.401909e-05
1.600000e-02 0.000000e+00 -3.205386e-05
1.600000e-02 4.000000e-03 -3.416169e-05
1.600000e-02 8.000000e-03 -4.029972e-05
1.600000e-02 1.200000e-02 -5.041205e-05
1.600000e-02 1.600000e-02 -6.443066e-05
1.600000e-02 2.000000e-02 -8.227435e-05
1.600000e-02 2.400000e-02 -1.038497e-04
1.600000e-02 2.800000e-02 -1.290502e-04
1.600000e-02 3.200000e-02 -1.577570e-04
1.600000e-02 3.600000e-02 -1.898385e-04
1.600000e-02 4.000000e-02 -2.251499e-04
1.600000e-02 4.400000e-02 -2.635344e-04
1.600000e-02 4.800000e-02 -3.048219e-04
1.600000e-02 5.200000e-02 -3.488296e-04
1.600000e-02 5.600000e-02 -3.953618e-04
1.600000e-02 6.000000e-02 -4.442099e-04
1.600000e-02 6.400000e-02 -4.951527e-04
1.600000e-02 6.800000e-02 -5.479556e-04
1.600000e-02 7.200000e-02 -6.023713e-04
1.600000e-02 7.600000e-02 -6.581396e-04
1.600000e-02 8.000000e-02 -7.149870e-04
1.600000e-02 8.400000e-02 -7.726267e-04
1.600000e-02 8.800000e-02 -8.307594e-04
1.600000e-02 9.200000e-02 -8.890717e-04
1.600000e-02 9.600000e-02 -9.472381e-04
1.600000e-02 1.000000e-01 -1.004919e-03

2.000000e-02 -1.000000e-01 -1.245244e-03
2.000000e-02 -9.600000e-02 -1.161737e-03
2.000000e-02 -9.200000e-02 -1.079819e-03
2.000000e-02 -8.800000e-02 -9.997397e-04
2.000000e-02 -8.400000e-02 -9.217385e-04
2.000000e-02 -8.000000e-02 -8.460401e-04
2.000000e-02 -7.600000e-02 -7.728572e-04
2.000000e-02 -7.200000e-02 -7.023891e-04
2.000000e-02 -6.800000e-02 -6.348235e-04
2.000000e-02 -6.400000e-02 -5.703339e-04
2.000000e-02 -6.000000e-02 -5.090823e-04
2.000000e-02 -5.600000e-02 -4.512172e-04
2.000000e-02 -5.200000e-02 -3.968750e-04
2.000000e-02 -4.800000e-02 -3.461791e-04
2.000000e-02 -4.400000e-02 -2.992404e-04
2.000000e-02 -4.000000e-02 -2.561572e-04
2.000000e-02 -3.600000e-02 -2.170150e-04
2.000000e-02 -3.200000e-02 -1.818870e-04
2.000000e-02 -2.800000e-02 -1.508335e-04
2.000000e-02 -2.400000e-02 -1.239024e-04
2.000000e-02 -2.000000e-02 -1.011290e-04
2.000000e-02 -1.600000e-02 -8.253572e-05
2.000000e-02 -1.200000e-02 -6.813269e-05
2.000000e-02 -8.000000e-03 -5.791750e-05
2.000000e-02 -4.000000e-03 -5.187498e-05
2.000000e-02 0.000000e+00 -4.997719e-05
2.000000e-02 4.000000e-03 -5.218398e-05
2.000000e-02 8.000000e-03 -5.844209e-05
2.000000e-02 1.200000e-02 -6.868612e-05
2.000000e-02 1.600000e-02 -8.283763e-05
2.000000e-02 2.000000e-02 -1.008059e-04
2.000000e-02 2.400000e-02 -1.224871e-04
2.000000e-02 2.800000e-02 -1.477649e-04
2.000000e-02 3.200000e-02 -1.765104e-04
2.000000e-02 3.600000e-02 -2.085816e-04
2.000000e-02 4.000000e-02 -2.438242e-04
2.000000e-02 4.400000e-02 -2.820706e-04
2.000000e-02 4.800000e-02 -3.231408e-04
2.000000e-02 5.200000e-02 -3.668415e-04
2.000000e-02 5.600000e-02 -4.129672e-04
2.000000e-02 6.000000e-02 -4.612986e-04
2.000000e-02 6.400000e-02 -5.116042e-04
2.000000e-02 6.800000e-02 -5.636392e-04
2.000000e-02 7.200000e-02 -6.171456e-04
2.000000e-02 7.600000e-02 -6.718528e-04
2.000000e-02 8.000000e-02 -7.274764e-04
2.000000e-02 8.400000e-02 -7.837196e-04
2.000000e-02 8.800000e-02 -8.402718e-04
2.000000e-02 9.200000e-02 -8.968096e-04
2.000000e-02 9.600000e-02 -9.529958e-04
2.000000e-02 1.000000e-01 -1.008480e-03

2.400000e-02 -1.000000e-01 -1.301426e-03
2.400000e-02 -9.600000e-02 -1.214151e-03
2.400000e-02 -9.200000e-02 -1.128739e-03
2.400000e-02 -8.800000e-02 -1.045433e-03
2.400000e-02 -8.400000e-02 -9.644596e-04
2.400000e-02 -8.000000e-02 -8.860348e-04
2.400000e-02 -7.600000e-02 -8.103608e-04
2.400000e-02 -7.200000e-02 -7.376277e-04
2.400000e-02 -6.800000e-02 -6.680121e-04
2.400000e-02 -6.400000e-02 -6.016790e-04
2.400000e-02 -6.000000e-02 -5.387793e-04
2.400000e-02 -5.600000e-02 -4.794525e-04
2.400000e-02 -5.200000e-02 -4.238246e-04
2.400000e-02 -4.800000e-02 -3.720094e-04
2.400000e-02 -4.400000e-02 -3.241081e-04
2.400000e-02 -4.000000e-02 -2.802088e-04
2.400000e-02 -3.600000e-02 -2.403877e-04
2.400000e-02 -3.200000e-02 -2.047077e-04
2.400000e-02 -2.800000e-02 -1.732194e-04
2.400000e-02 -2.400000e-02 -1.459610e-04
2.400000e-02 -2.000000e-02 -1.229577e-04
2.400000e-02 -1.600000e-02 -1.042223e-04
2.400000e-02 -1.200000e-02 -8.975520e-05
2.400000e-02 -8.000000e-03 -7.954374e-05
2.400000e-02 -4.000000e-03 -7.356299e-05
2.400000e-02 0.000000e+00 -7.177538e-05
2.400000e-02 4.000000e-03 -7.413054e-05
2.400000e-02 8.000000e-03 -8.056564e-05
2.400000e-02 1.200000e-02 -9.100489e-05
2.400000e-02 1.600000e-02 -1.053603e-04
2.400000e-02 2.000000e-02 -1.235307e-04
2.400000e-02 2.400000e-02 -1.454026e-04
2.400000e-02 2.800000e-02 -1.708495e-04
2.400000e-02 3.200000e-02 -1.997323e-04
2.400000e-02 3.600000e-02 -2.318992e-04
2.400000e-02 4.000000e-02 -2.671852e-04
2.400000e-02 4.400000e-02 -3.054130e-04
2.400000e-02 4.800000e-02 -3.463920e-04
2.400000e-02 5.200000e-02 -3.899191e-04
2.400000e-02 5.600000e-02 -4.357778e-04
2.400000e-02 6.000000e-02 -4.837391e-04
2.400000e-02 6.400000e-02 -5.335607e-04
2.400000e-02 6.800000e-02 -5.849874e-04
2.400000e-02 7.200000e-02 -6.377507e-04
2.400000e-02 7.600000e-02 -6.915693e-04
2.400000e-02 8.000000e-02 -7.461485e-04
2.400000e-02 8.400000e-02 -8.011804e-04
2.400000e-02 8.800000e-02 -8.563440e-04
2.400000e-02 9.200000e-02 -9.113047e-04
2.400000e-02 9.600000e-02 -9.657148e-04
2.400000e-02 1.000000e-01 -1.019213e-03

2.800000e-02 -1.000000e-01 -1.362154e-03
2.800000e-02 -9.600000e-02 -1.271003e-03
2.800000e-02 -9.200000e-02 -1.181998e-03
2.800000e-02 -8.800000e-02 -1.095368e-03
2.800000e-02 -8.400000e-02 -1.011334e-03
2.800000e-02 -8.000000e-02 -9.300998e-04
2.800000e-02 -7.600000e-02 -8.518583e-04
2.800000e-02 -7.200000e-02 -7.767894e-04
2.800000e-02 -6.800000e-02 -7.050605e-04
2.800000e-02 -6.400000e-02 -6.368261e-04
2.800000e-02 -6.000000e-02 -5.722279e-04
2.800000e-02 -5.600000e-02 -5.113950e-04
2.800000e-02 -5.200000e-02 -4.544441e-04
2.800000e-02 -4.800000e-02 -4.014790e-04
2.800000e-02 -4.400000e-02 -3.525910e-04
2.800000e-02 -4.000000e-02 -3.078588e-04
2.800000e-02 -3.600000e-02 -2.673482e-04
2.800000e-02 -3.200000e-02 -2.311128e-04
2.800000e-02 -2.800000e-02 -1.991933e-04
2.800000e-02 -2.400000e-02 -1.716180e-04
2.800000e-02 -2.000000e-02 -1.484022e-04
2.800000e-02 -1.600000e-02 -1.295493e-04
2.800000e-02 -1.200000e-02 -1.150493e-04
2.800000e-02 -8.000000e-03 -1.048800e-04
2.800000e-02 -4.000000e-03 -9.900680e-05
2.800000e-02 0.000000e+00 -9.738175e-05
2.800000e-02 4.000000e-03 -9.994499e-05
2.800000e-02 8.000000e-03 -1.066235e-04
2.800000e-02 1.200000e-02 -1.173317e-04
2.800000e-02 1.600000e-02 -1.319713e-04
2.800000e-02 2.000000e-02 -1.504318e-04
2.800000e-02 2.400000e-02 -1.725889e-04
2.800000e-02 2.800000e-02 -1.983064e-04
2.800000e-02 3.200000e-02 -2.274351e-04
2.800000e-02 3.600000e-02 -2.598129e-04
2.800000e-02 4.000000e-02 -2.952649e-04
2.800000e-02 4.400000e-02 -3.336031e-04
2.800000e-02 4.800000e-02 -3.746272e-04
2.800000e-02 5.200000e-02 -4.181231e-04
2.800000e-02 5.600000e-02 -4.638646e-04
2.800000e-02 6.000000e-02 -5.116118e-04
2.800000e-02 6.400000e-02 -5.611122e-04
2.800000e-02 6.800000e-02 -6.120999e-04
2.800000e-02 7.200000e-02 -6.642958e-04
2.800000e-02 7.600000e-02 -7.174082e-04
2.800000e-02 8.000000e-02 -7.711315e-04
2.800000e-02 8.400000e-02 -8.251471e-04
2.800000e-02 8.800000e-02 -8.791230e-04
2.800000e-02 9.200000e-02 -9.327141e-04
2.800000e-02 9.600000e-02 -9.855612e-04
2.800000e-02 1.000000e-01 -1.037292e-03

3.200000e-02 -1.000000e-01 -1.427094e-03
3.200000e-02 -9.600000e-02 -1.331970e-03
3.200000e-02 -9.200000e-02 -1.239279e-03
3.200000e-02 -8.800000e-02 -1.149242e-03
3.200000e-02 -8.400000e-02 -1.062068e-03
3.200000e-02 -8.000000e-02 -9.779518e-04
3.200000e-02 -7.600000e-02 -8.970764e-04
3.200000e-02 -7.200000e-02 -8.196121e-04
3.200000e-02 -6.800000e-02 -7.457162e-04
3.200000e-02 -6.400000e-02 -6.755337e-04
3.200000e-02 -6.000000e-02 -6.091964e-04
3.200000e-02 -5.600000e-02 -5.468239e-04
3.200000e-02 -5.200000e-02 -4.885228e-04
3.200000e-02 -4.800000e-02 -4.343873e-04
3.200000e-02 -4.400000e-02 -3.844990e-04
3.200000e-02 -4.000000e-02 -3.389267e-04
3.200000e-02 -3.600000e-02 -2.977268e-04
3.200000e-02 -3.200000e-02 -2.609427e-04
3.200000e-02 -2.800000e-02 -2.286056e-04
3.200000e-02 -2.400000e-02 -2.007339e-04
3.200000e-02 -2.000000e-02 -1.773334e-04
3.200000e-02 -1.600000e-02 -1.583972e-04
3.200000e-02 -1.200000e-02 -1.439059e-04
3.200000e-02 -8.000000e-03 -1.338274e-04
3.200000e-02 -4.000000e-03 -1.281170e-04
3.200000e-02 0.000000e+00 -1.267171e-04
3.200000e-02 4.000000e-03 -1.295577e-04
3.200000e-02 8.000000e-03 -1.365561e-04
3.200000e-02 1.200000e-02 -1.476168e-04
3.200000e-02 1.600000e-02 -1.626315e-04
3.200000e-02 2.000000e-02 -1.814792e-04
3.200000e-02 2.400000e-02 -2.040260e-04
3.200000e-02 2.800000e-02 -2.301257e-04
3.200000e-02 3.200000e-02 -2.596185e-04
3.200000e-02 3.600000e-02 -2.923325e-04
3.200000e-02 4.000000e-02 -3.280823e-04
3.200000e-02 4.400000e-02 -3.666701e-04
3.200000e-02 4.800000e-02 -4.078847e-04
3.200000e-02 5.200000e-02 -4.515021e-04
3.200000e-02 5.600000e-02 -4.972852e-04
3.200000e-02 6.000000e-02 -5.449842e-04
3.200000e-02 6.400000e-02 -5.943356e-04
3.200000e-02 6.800000e-02 -6.450632e-04
3.200000e-02 7.200000e-02 -6.968773e-04
3.200000e-02 7.600000e-02 -7.494751e-04
3.200000e-02 8.000000e-02 -8.025406e-04
3.200000e-02 8.400000e-02 -8.557442e-04
3.200000e-02 8.800000e-02 -9.087432e-04
3.200000e-02 9.200000e-02 -9.611810e-04
3.200000e-02 9.600000e-02 -1.012688e-03
3.200000e-02 1.000000e-01 -1.062881e-03

3.600000e-02 -1.000000e-01 -1.495894e-03
3.600000e-02 -9.600000e-02 -1.396711e-03
3.600000e-02 -9.200000e-02 -1.300255e-03
3.600000e-02 -8.800000e-02 -1.206736e-03
3.600000e-02 -8.400000e-02 -1.116354e-03
3.600000e-02 -8.000000e-02 -1.029294e-03
3.600000e-02 -7.600000e-02 -9.457289e-04
3.600000e-02 -7.200000e-02 -8.658197e-04
3.600000e-02 -6.800000e-02 -7.897140e-04
3.600000e-02 -6.400000e-02 -7.175468e-04
3.600000e-02 -6.000000e-02 -6.494406e-04
3.600000e-02 -5.600000e-02 -5.855048e-04
3.600000e-02 -5.200000e-02 -5.258367e-04
3.600000e-02 -4.800000e-02 -4.705207e-04
3.600000e-02 -4.400000e-02 -4.196287e-04
3.600000e-02 -4.000000e-02 -3.732198e-04
3.600000e-02 -3.600000e-02 -3.313405e-04
3.600000e-02 -3.200000e-02 -2.940248e-04
3.600000e-02 -2.800000e-02 -2.612939e-04
3.600000e-02 -2.400000e-02 -2.331566e-04
3.600000e-02 -2.000000e-02 -2.096089e-04
3.600000e-02 -1.600000e-02 -1.906342e-04
3.600000e-02 -1.200000e-02 -1.762031e-04
3.600000e-02 -8.000000e-03 -1.662738e-04
3.600000e-02 -4.000000e-03 -1.607917e-04
3.600000e-02 0.000000e+00 -1.596894e-04
3.600000e-02 4.000000e-03 -1.628871e-04
3.600000e-02 8.000000e-03 -1.702919e-04
3.600000e-02 1.200000e-02 -1.817983e-04
3.600000e-02 1.600000e-02 -1.972883e-04
3.600000e-02 2.000000e-02 -2.166306e-04
3.600000e-02 2.400000e-02 -2.396815e-04
3.600000e-02 2.800000e-02 -2.662843e-04
3.600000e-02 3.200000e-02 -2.962695e-04
3.600000e-02 3.600000e-02 -3.294546e-04
3.600000e-02 4.000000e-02 -3.656442e-04
3.600000e-02 4.400000e-02 -4.046299e-04
3.600000e-02 4.800000e-02 -4.461904e-04
3.600000e-02 5.200000e-02 -4.900911e-04
3.600000e-02 5.600000e-02 -5.360850e-04
3.600000e-02 6.000000e-02 -5.839108e-04
3.600000e-02 6.400000e-02 -6.332953e-04
3.600000e-02 6.800000e-02 -6.839511e-04
3.600000e-02 7.200000e-02 -7.355781e-04
3.600000e-02 7.600000e-02 -7.878627e-04
3.600000e-02 8.000000e-02 -8.404778e-04
3.600000e-02 8.400000e-02 -8.930833e-04
3.600000e-02 8.800000e-02 -9.453250e-04
3.600000e-02 9.200000e-02 -9.968359e-04
3.600000e-02 9.600000e-02 -1.047235e-03
3.600000e-02 1.000000e-01 -1.096127e-03

4.000000e-02 -1.000000e-01 -1.568190e-03
4.000000e-02 -9.600000e-02 -1.464874e-03
4.000000e-02 -9.200000e-02 -1.364582e-03
4.000000e-02 -8.800000e-02 -1.267518e-03
4.000000e-02 -8.400000e-02 -1.173871e-03
4.000000e-02 -8.000000e-02 -1.083815e-03
4.000000e-02 -7.600000e-02 -9.975158e-04
4.000000e-02 -7.200000e-02 -9.151230e-04
4.000000e-02 -6.800000e-02 -8.367750e-04
4.000000e-02 -6.400000e-02 -7.625971e-04
4.000000e-02 -6.000000e-02 -6.927022e-04
4.000000e-02 -5.600000e-02 -6.271902e-04
4.000000e-02 -5.200000e-02 -5.661488e-04
4.000000e-02 -4.800000e-02 -5.096525e-04
4.000000e-02 -4.400000e-02 -4.577637e-04
4.000000e-02 -4.000000e-02 -4.105317e-04
4.000000e-02 -3.600000e-02 -3.679936e-04
4.000000e-02 -3.200000e-02 -3.301735e-04
4.000000e-02 -2.800000e-02 -2.970830e-04
4.000000e-02 -2.400000e-02 -2.687210e-04
4.000000e-02 -2.000000e-02 -2.450739e-04
4.000000e-02 -1.600000e-02 -2.261153e-04
4.000000e-02 -1.200000e-02 -2.118061e-04
4.000000e-02 -8.000000e-03 -2.020947e-04
4.000000e-02 -4.000000e-03 -1.969165e-04
4.000000e-02 0.000000e+00 -1.961943e-04
4.000000e-02 4.000000e-03 -1.998384e-04
4.000000e-02 8.000000e-03 -2.077459e-04
4.000000e-02 1.200000e-02 -2.198016e-04
4.000000e-02 1.600000e-02 -2.358770e-04
4.000000e-02 2.000000e-02 -2.558313e-04
4.000000e-02 2.400000e-02 -2.795102e-04
4.000000e-02 2.800000e-02 -3.067472e-04
4.000000e-02 3.200000e-02 -3.373625e-04
4.000000e-02 3.600000e-02 -3.711634e-04
4.000000e-02 4.000000e-02 -4.079441e-04
4.000000e-02 4.400000e-02 -4.474861e-04
4.000000e-02 4.800000e-02 -4.895573e-04
4.000000e-02 5.200000e-02 -5.339134e-04
4.000000e-02 5.600000e-02 -5.802958e-04
4.000000e-02 6.000000e-02 -6.284338e-04
4.000000e-02 6.400000e-02 -6.780424e-04
4.000000e-02 6.800000e-02 -7.288245e-04
4.000000e-02 7.200000e-02 -7.804687e-04
4.000000e-02 7.600000e-02 -8.326505e-04
4.000000e-02 8.000000e-02 -8.850324e-04
4.000000e-02 8.400000e-02 -9.372626e-04
4.000000e-02 8.800000e-02 -9.889765e-04
4.000000e-02 9.200000e-02 -1.039795e-03
4.000000e-02 9.600000e-02 -1.089327e-03
4.000000e-02 1.000000e-01 -1.137166e-03

4.400000e-02 -1.000000e-01 -1.643605e-03
4.400000e-02 -9.600000e-02 -1.536090e-03
4.400000e-02 -9.200000e-02 -1.431905e-03
4.400000e-02 -8.800000e-02 -1.331243e-03
4.400000e-02 -8.400000e-02 -1.234283e-03
4.400000e-02 -8.000000e-02 -1.141192e-03
4.400000e-02 -7.600000e-02 -1.052123e-03
4.400000e-02 -7.200000e-02 -9.672187e-04
4.400000e-02 -6.800000e-02 -8.866065e-04
4.400000e-02 -6.400000e-02 -8.104026e-04
4.400000e-02 -6.000000e-02 -7.387101e-04
4.400000e-02 -5.600000e-02 -6.716195e-04
4.400000e-02 -5.200000e-02 -6.092086e-04
4.400000e-02 -4.800000e-02 -5.515429e-04
4.400000e-02 -4.400000e-02 -4.986745e-04
4.400000e-02 -4.000000e-02 -4.506436e-04
4.400000e-02 -3.600000e-02 -4.074774e-04
4.400000e-02 -3.200000e-02 -3.691904e-04
4.400000e-02 -2.800000e-02 -3.357846e-04
4.400000e-02 -2.400000e-02 -3.072492e-04
4.400000e-02 -2.000000e-02 -2.835607e-04
4.400000e-02 -1.600000e-02 -2.646831e-04
4.400000e-02 -1.200000e-02 -2.505678e-04
4.400000e-02 -8.000000e-03 -2.411527e-04
4.400000e-02 -4.000000e-03 -2.363640e-04
4.400000e-02 0.000000e+00 -2.361145e-04
4.400000e-02 4.000000e-03 -2.403043e-04
4.400000e-02 8.000000e-03 -2.488210e-04
4.400000e-02 1.200000e-02 -2.615390e-04
4.400000e-02 1.600000e-02 -2.783202e-04
4.400000e-02 2.000000e-02 -2.990133e-04
4.400000e-02 2.400000e-02 -3.234543e-04
4.400000e-02 2.800000e-02 -3.514662e-04
4.400000e-02 3.200000e-02 -3.828593e-04
4.400000e-02 3.600000e-02 -4.174302e-04
4.400000e-02 4.000000e-02 -4.549634e-04
4.400000e-02 4.400000e-02 -4.952294e-04
4.400000e-02 4.800000e-02 -5.379862e-04
4.400000e-02 5.200000e-02 -5.829784e-04
4.400000e-02 5.600000e-02 -6.299375e-04
4.400000e-02 6.000000e-02 -6.785816e-04
4.400000e-02 6.400000e-02 -7.286157e-04
4.400000e-02 6.800000e-02 -7.797312e-04
4.400000e-02 7.200000e-02 -8.316062e-04
4.400000e-02 7.600000e-02 -8.839055e-04
4.400000e-02 8.000000e-02 -9.362800e-04
4.400000e-02 8.400000e-02 -9.883677e-04
4.400000e-02 8.800000e-02 -1.039792e-03
4.400000e-02 9.200000e-02 -1.090163e-03
4.400000e-02 9.600000e-02 -1.139078e-03
4.400000e-02 1.000000e-01 -1.186120e-03

4.800000e-02 -1.000000e-01 -1.721745e-03
4.800000e-02 -9.600000e-02 -1.609978e-03
4.800000e-02 -9.200000e-02 -1.501851e-03
4.800000e-02 -8.800000e-02 -1.397549e-03
4.800000e-02 -8.400000e-02 -1.297241e-03
4.800000e-02 -8.000000e-02 -1.201085e-03
4.800000e-02 -7.600000e-02 -1.109224e-03
4.800000e-02 -7.200000e-02 -1.021790e-03
4.800000e-02 -6.800000e-02 -9.389026e-04
4.800000e-02 -6.400000e-02 -8.606679e-04
4.800000e-02 -6.000000e-02 -7.871795e-04
4.800000e-02 -5.600000e-02 -7.185183e-04
4.800000e-02 -5.200000e-02 -6.547528e-04
4.800000e-02 -4.800000e-02 -5.959385e-04
4.800000e-02 -4.400000e-02 -5.421187e-04
4.800000e-02 -4.000000e-02 -4.933233e-04
4.800000e-02 -3.600000e-02 -4.495702e-04
4.800000e-02 -3.200000e-02 -4.108643e-04
4.800000e-02 -2.800000e-02 -3.771977e-04
4.800000e-02 -2.400000e-02 -3.485503e-04
4.800000e-02 -2.000000e-02 -3.248888e-04
4.800000e-02 -1.600000e-02 -3.061675e-04
4.800000e-02 -1.200000e-02 -2.923276e-04
4.800000e-02 -8.000000e-03 -2.832979e-04
4.800000e-02 -4.000000e-03 -2.789943e-04
4.800000e-02 0.000000e+00 -2.793200e-04
4.800000e-02 4.000000e-03 -2.841651e-04
4.800000e-02 8.000000e-03 -2.934072e-04
4.800000e-02 1.200000e-02 -3.069108e-04
4.800000e-02 1.600000e-02 -3.245277e-04
4.800000e-02 2.000000e-02 -3.460965e-04
4.800000e-02 2.400000e-02 -3.714432e-04
4.800000e-02 2.800000e-02 -4.003807e-04
4.800000e-02 3.200000e-02 -4.327087e-04
4.800000e-02 3.600000e-02 -4.682141e-04
4.800000e-02 4.000000e-02 -5.066702e-04
4.800000e-02 4.400000e-02 -5.478379e-04
4.800000e-02 4.800000e-02 -5.914643e-04
4.800000e-02 5.200000e-02 -6.372837e-04
4.800000e-02 5.600000e-02 -6.850167e-04
4.800000e-02 6.000000e-02 -7.343709e-04
4.800000e-02 6.400000e-02 -7.850406e-04
4.800000e-02 6.800000e-02 -8.367062e-04
4.800000e-02 7.200000e-02 -8.890352e-04
4.800000e-02 7.600000e-02 -9.416810e-04
4.800000e-02 8.000000e-02 -9.942839e-04
4.800000e-02 8.400000e-02 -1.046470e-03
4.800000e-02 8.800000e-02 -1.097853e-03
4.800000e-02 9.200000e-02 -1.148031e-03
4.800000e-02 9.600000e-02 -1.196588e-03
4.800000e-02 1.000000e-01 -1.243098e-03

5.200000e-02 -1.000000e-01 -1.802203e-03
5.200000e-02 -9.600000e-02 -1.686141e-03
5.200000e-02 -9.200000e-02 -1.574037e-03
5.200000e-02 -8.800000e-02 -1.466064e-03
5.200000e-02 -8.400000e-02 -1.362383e-03
5.200000e-02 -8.000000e-02 -1.263142e-03
5.200000e-02 -7.600000e-02 -1.168476e-03
5.200000e-02 -7.200000e-02 -1.078506e-03
5.200000e-02 -6.800000e-02 -9.933435e-04
5.200000e-02 -6.400000e-02 -9.130840e-04
5.200000e-02 -6.000000e-02 -8.378120e-04
5.200000e-02 -5.600000e-02 -7.675993e-04
5.200000e-02 -5.200000e-02 -7.025043e-04
5.200000e-02 -4.800000e-02 -6.425736e-04
5.200000e-02 -4.400000e-02 -5.878403e-04
5.200000e-02 -4.000000e-02 -5.383256e-04
5.200000e-02 -3.600000e-02 -4.940371e-04
5.200000e-02 -3.200000e-02 -4.549706e-04
5.200000e-02 -2.800000e-02 -4.211084e-04
5.200000e-02 -2.400000e-02 -3.924208e-04
5.200000e-02 -2.000000e-02 -3.688648e-04
5.200000e-02 -1.600000e-02 -3.503848e-04
5.200000e-02 -1.200000e-02 -3.369127e-04
5.200000e-02 -8.000000e-03 -3.283673e-04
5.200000e-02 -4.000000e-03 -3.246547e-04
5.200000e-02 0.000000e+00 -3.256680e-04
5.200000e-02 4.000000e-03 -3.312879e-04
5.200000e-02 8.000000e-03 -3.413816e-04
5.200000e-02 1.200000e-02 -3.558041e-04
5.200000e-02 1.600000e-02 -3.743966e-04
5.200000e-02 2.000000e-02 -3.969880e-04
5.200000e-02 2.400000e-02 -4.233942e-04
5.200000e-02 2.800000e-02 -4.534174e-04
5.200000e-02 3.200000e-02 -4.868476e-04
5.200000e-02 3.600000e-02 -5.234609e-04
5.200000e-02 4.000000e-02 -5.630207e-04
5.200000e-02 4.400000e-02 -6.052771e-04
5.200000e-02 4.800000e-02 -6.499669e-04
5.200000e-02 5.200000e-02 -6.968136e-04
5.200000e-02 5.600000e-02 -7.455274e-04
5.200000e-02 6.000000e-02 -7.958050e-04
5.200000e-02 6.400000e-02 -8.473298e-04
5.200000e-02 6.800000e-02 -8.997717e-04
5.200000e-02 7.200000e-02 -9.527868e-04
5.200000e-02 7.600000e-02 -1.006018e-03
5.200000e-02 8.000000e-02 -1.059094e-03
5.200000e-02 8.400000e-02 -1.111630e-03
5.200000e-02 8.800000e-02 -1.163228e-03
5.200000e-02 9.200000e-02 -1.213474e-03
5.200000e-02 9.600000e-02 -1.261943e-03
5.200000e-02 1.000000e-01 -1.308195e-03

5.600000e-02 -1.000000e-01 -1.884557e-03
5.600000e-02 -9.600000e-02 -1.764168e-03
5.600000e-02 -9.200000e-02 -1.648061e-03
5.600000e-02 -8.800000e-02 -1.536398e-03
5.600000e-02 -8.400000e-02 -1.429331e-03
5.600000e-02 -8.000000e-02 -1.326998e-03
5.600000e-02 -7.600000e-02 -1.229524e-03
5.600000e-02 -7.200000e-02 -1.137024e-03
5.600000e-02 -6.800000e-02 -1.049596e-03
5.600000e-02 -6.400000e-02 -9.673284e-04
5.600000e-02 -6.000000e-02 -8.902963e-04
5.600000e-02 -5.600000e-02 -8.185612e-04
5.600000e-02 -5.200000e-02 -7.521730e-04
5.600000e-02 -4.800000e-02 -6.911680e-04
5.600000e-02 -4.400000e-02 -6.355706e-04
5.600000e-02 -4.000000e-02 -5.853918e-04
5.600000e-02 -3.600000e-02 -5.406303e-04
5.600000e-02 -3.200000e-02 -5.012717e-04
5.600000e-02 -2.800000e-02 -4.672895e-04
5.600000e-02 -2.400000e-02 -4.386437e-04
5.600000e-02 -2.000000e-02 -4.152821e-04
5.600000e-02 -1.600000e-02 -3.971394e-04
5.600000e-02 -1.200000e-02 -3.841373e-04
5.600000e-02 -8.000000e-03 -3.761853e-04
5.600000e-02 -4.000000e-03 -3.731795e-04
5.600000e-02 0.000000e+00 -3.750034e-04
5.600000e-02 4.000000e-03 -3.815275e-04
5.600000e-02 8.000000e-03 -3.926094e-04
5.600000e-02 1.200000e-02 -4.080935e-04
5.600000e-02 1.600000e-02 -4.278116e-04
5.600000e-02 2.000000e-02 -4.515824e-04
5.600000e-02 2.400000e-02 -4.792111e-04
5.600000e-02 2.800000e-02 -5.104904e-04
5.600000e-02 3.200000e-02 -5.451993e-04
5.600000e-02 3.600000e-02 -5.831043e-04
5.600000e-02 4.000000e-02 -6.239577e-04
5.600000e-02 4.400000e-02 -6.674997e-04
5.600000e-02 4.800000e-02 -7.134560e-04
5.600000e-02 5.200000e-02 -7.615400e-04
5.600000e-02 5.600000e-02 -8.114507e-04
5.600000e-02 6.000000e-02 -8.628745e-04
5.600000e-02 6.400000e-02 -9.154838e-04
5.600000e-02 6.800000e-02 -9.689371e-04
5.600000e-02 7.200000e-02 -1.022880e-03
5.600000e-02 7.600000e-02 -1.076944e-03
5.600000e-02 8.000000e-02 -1.130747e-03
5.600000e-02 8.400000e-02 -1.183893e-03
5.600000e-02 8.800000e-02 -1.235971e-03
5.600000e-02 9.200000e-02 -1.286558e-03
5.600000e-02 9.600000e-02 -1.335216e-03
5.600000e-02 1.000000e-01 -1.381493e-03

6.000000e-02 -1.000000e-01 -1.968370e-03
6.000000e-02 -9.600000e-02 -1.843636e-03
6.000000e-02 -9.200000e-02 -1.723511e-03
6.000000e-02 -8.800000e-02 -1.608149e-03
6.000000e-02 -8.400000e-02 -1.497693e-03
6.000000e-02 -8.000000e-02 -1.392271e-03
6.000000e-02 -7.600000e-02 -1.292000e-03
6.000000e-02 -7.200000e-02 -1.196984e-03
6.000000e-02 -6.800000e-02 -1.107313e-03
6.000000e-02 -6.400000e-02 -1.023065e-03
6.000000e-02 -6.000000e-02 -9.443066e-04
6.000000e-02 -5.600000e-02 -8.710899e-04
6.000000e-02 -5.200000e-02 -8.034549e-04
6.000000e-02 -4.800000e-02 -7.414292e-04
6.000000e-02 -4.400000e-02 -6.850270e-04
6.000000e-02 -4.000000e-02 -6.342505e-04
6.000000e-02 -3.600000e-02 -5.890884e-04
6.000000e-02 -3.200000e-02 -5.495175e-04
6.000000e-02 -2.800000e-02 -5.155010e-04
6.000000e-02 -2.400000e-02 -4.869896e-04
6.000000e-02 -2.000000e-02 -4.639215e-04
6.000000e-02 -1.600000e-02 -4.462218e-04
6.000000e-02 -1.200000e-02 -4.338027e-04
6.000000e-02 -8.000000e-03 -4.265635e-04
6.000000e-02 -4.000000e-03 -4.243907e-04
6.000000e-02 0.000000e+00 -4.271580e-04
6.000000e-02 4.000000e-03 -4.347260e-04
6.000000e-02 8.000000e-03 -4.469421e-04
6.000000e-02 1.200000e-02 -4.636412e-04
6.000000e-02 1.600000e-02 -4.846447e-04
6.000000e-02 2.000000e-02 -5.097611e-04
6.000000e-02 2.400000e-02 -5.387858e-04
6.000000e-02 2.800000e-02 -5.715008e-04
6.000000e-02 3.200000e-02 -6.076753e-04
6.000000e-02 3.600000e-02 -6.470648e-04
6.000000e-02 4.000000e-02 -6.894119e-04
6.000000e-02 4.400000e-02 -7.344455e-04
6.000000e-02 4.800000e-02 -7.818815e-04
6.000000e-02 5.200000e-02 -8.314217e-04
6.000000e-02 5.600000e-02 -8.827554e-04
6.000000e-02 6.000000e-02 -9.355573e-04
6.000000e-02 6.400000e-02 -9.894891e-04
6.000000e-02 6.800000e-02 -1.044199e-03
6.000000e-02 7.200000e-02 -1.099320e-03
6.000000e-02 7.600000e-02 -1.154475e-03
6.000000e-02 8.000000e-02 -1.209267e-03
6.000000e-02 8.400000e-02 -1.263291e-03
6.000000e-02 8.800000e-02 -1.316125e-03
6.000000e-02 9.200000e-02 -1.367334e-03
6.000000e-02 9.600000e-02 -1.416467e-03
6.000000e-02 1.000000e-01 -1.463061e-03

6.400000e-02 -1.000000e-01 -2.053190e-03
6.400000e-02 -9.600000e-02 -1.924102e-03
6.400000e-02 -9.200000e-02 -1.799957e-03
6.400000e-02 -8.800000e-02 -1.680900e-03
6.400000e-02 -8.400000e-02 -1.567064e-03
6.400000e-02 -8.000000e-02 -1.458568e-03
6.400000e-02 -7.600000e-02 -1.355520e-03
6.400000e-02 -7.200000e-02 -1.258015e-03
6.400000e-02 -6.800000e-02 -1.166133e-03
6.400000e-02 -6.400000e-02 -1.079944e-03
6.400000e-02 -6.000000e-02 -9.995043e-04
6.400000e-02 -5.600000e-02 -9.248571e-04
6.400000e-02 -5.200000e-02 -8.560331e-04
6.400000e-02 -4.800000e-02 -7.930504e-04
6.400000e-02 -4.400000e-02 -7.359141e-04
6.400000e-02 -4.000000e-02 -6.846165e-04
6.400000e-02 -3.600000e-02 -6.391375e-04
6.400000e-02 -3.200000e-02 -5.994438e-04
6.400000e-02 -2.800000e-02 -5.654896e-04
6.400000e-02 -2.400000e-02 -5.372158e-04
6.400000e-02 -2.000000e-02 -5.145510e-04
6.400000e-02 -1.600000e-02 -4.974107e-04
6.400000e-02 -1.200000e-02 -4.856972e-04
6.400000e-02 -8.000000e-03 -4.793005e-04
6.400000e-02 -4.000000e-03 -4.780971e-04
6.400000e-02 0.000000e+00 -4.819508e-04
6.400000e-02 4.000000e-03 -4.907122e-04
6.400000e-02 8.000000e-03 -5.042193e-04
6.400000e-02 1.200000e-02 -5.222962e-04
6.400000e-02 1.600000e-02 -5.447549e-04
6.400000e-02 2.000000e-02 -5.713934e-04
6.400000e-02 2.400000e-02 -6.019971e-04
6.400000e-02 2.800000e-02 -6.363376e-04
6.400000e-02 3.200000e-02 -6.741738e-04
6.400000e-02 3.600000e-02 -7.152509e-04
6.400000e-02 4.000000e-02 -7.593008e-04
6.400000e-02 4.400000e-02 -8.060421e-04
6.400000e-02 4.800000e-02 -8.551798e-04
6.400000e-02 5.200000e-02 -9.064054e-04
6.400000e-02 5.600000e-02 -9.593968e-04
6.400000e-02 6.000000e-02 -1.013818e-03
6.400000e-02 6.400000e-02 -1.069321e-03
6.400000e-02 6.800000e-02 -1.125541e-03
6.400000e-02 7.200000e-02 -1.182101e-03
6.400000e-02 7.600000e-02 -1.238611e-03
6.400000e-02 8.000000e-02 -1.294666e-03
6.400000e-02 8.400000e-02 -1.349846e-03
6.400000e-02 8.800000e-02 -1.403720e-03
6.400000e-02 9.200000e-02 -1.455839e-03
6.400000e-02 9.600000e-02 -1.505743e-03
6.400000e-02 1.000000e-01 -1.552955e-03

6.800000e-02 -1.000000e-01 -2.138553e-03
6.800000e-02 -9.600000e-02 -2.005114e-03
6.800000e-02 -9.200000e-02 -1.876958e-03
6.800000e-02 -8.800000e-02 -1.754220e-03
6.800000e-02 -8.400000e-02 -1.637023e-03
6.800000e-02 -8.000000e-02 -1.525480e-03
6.800000e-02 -7.600000e-02 -1.419687e-03
6.800000e-02 -7.200000e-02 -1.319730e-03
6.800000e-02 -6.800000e-02 -1.225682e-03
6.800000e-02 -6.400000e-02 -1.137601e-03
6.800000e-02 -6.000000e-02 -1.055537e-03
6.800000e-02 -5.600000e-02 -9.795212e-04
6.800000e-02 -5.200000e-02 -9.095767e-04
6.800000e-02 -4.800000e-02 -8.457119e-04
6.800000e-02 -4.400000e-02 -7.879226e-04
6.800000e-02 -4.000000e-02 -7.361918e-04
6.800000e-02 -3.600000e-02 -6.904898e-04
6.800000e-02 -3.200000e-02 -6.507741e-04
6.800000e-02 -2.800000e-02 -6.169890e-04
6.800000e-02 -2.400000e-02 -5.890665e-04
6.800000e-02 -2.000000e-02 -5.669251e-04
6.800000e-02 -1.600000e-02 -5.504708e-04
6.800000e-02 -1.200000e-02 -5.395965e-04
6.800000e-02 -8.000000e-03 -5.341821e-04
6.800000e-02 -4.000000e-03 -5.340947e-04
6.800000e-02 0.000000e+00 -5.391879e-04
6.800000e-02 4.000000e-03 -5.493029e-04
6.800000e-02 8.000000e-03 -5.642670e-04
6.800000e-02 1.200000e-02 -5.838952e-04
6.800000e-02 1.600000e-02 -6.079886e-04
6.800000e-02 2.000000e-02 -6.363356e-04
6.800000e-02 2.400000e-02 -6.687109e-04
6.800000e-02 2.800000e-02 -7.048766e-04
6.800000e-02 3.200000e-02 -7.445804e-04
6.800000e-02 3.600000e-02 -7.875576e-04
6.800000e-02 4.000000e-02 -8.335295e-04
6.800000e-02 4.400000e-02 -8.822039e-04
6.800000e-02 4.800000e-02 -9.332754e-04
6.800000e-02 5.200000e-02 -9.864244e-04
6.800000e-02 5.600000e-02 -1.041318e-03
6.800000e-02 6.000000e-02 -1.097610e-03
6.800000e-02 6.400000e-02 -1.154940e-03
6.800000e-02 6.800000e-02 -1.212933e-03
6.800000e-02 7.200000e-02 -1.271201e-03
6.800000e-02 7.600000e-02 -1.329343e-03
6.800000e-02 8.000000e-02 -1.386940e-03
6.800000e-02 8.400000e-02 -1.443565e-03
6.800000e-02 8.800000e-02 -1.498770e-03
6.800000e-02 9.200000e-02 -1.552099e-03
6.800000e-02 9.600000e-02 -1.603077e-03
6.800000e-02 1.000000e-01 -1.651217e-03

7.200000e-02 -1.000000e-01 -2.223976e-03
7.200000e-02 -9.600000e-02 -2.086202e-03
7.200000e-02 -9.200000e-02 -1.954055e-03
7.200000e-02 -8.800000e-02 -1.827662e-03
7.200000e-02 -8.400000e-02 -1.707138e-03
7.200000e-02 -8.000000e-02 -1.592583e-03
7.200000e-02 -7.600000e-02 -1.484089e-03
7.200000e-02 -7.200000e-02 -1.381730e-03
7.200000e-02 -6.800000e-02 -1.285570e-03
7.200000e-02 -6.400000e-02 -1.195660e-03
7.200000e-02 -6.000000e-02 -1.112037e-03
7.200000e-02 -5.600000e-02 -1.034727e-03
7.200000e-02 -5.200000e-02 -9.637415e-04
7.200000e-02 -4.800000e-02 -8.990805e-04
7.200000e-02 -4.400000e-02 -8.407303e-04
7.200000e-02 -4.000000e-02 -7.886647e-04
7.200000e-02 -3.600000e-02 -7.428446e-04
7.200000e-02 -3.200000e-02 -7.032179e-04
7.200000e-02 -2.800000e-02 -6.697199e-04
7.200000e-02 -2.400000e-02 -6.422727e-04
7.200000e-02 -2.000000e-02 -6.207855e-04
7.200000e-02 -1.600000e-02 -6.051544e-04
7.200000e-02 -1.200000e-02 -5.952631e-04
7.200000e-02 -8.000000e-03 -5.909813e-04
7.200000e-02 -4.000000e-03 -5.921667e-04
7.200000e-02 0.000000e+00 -5.986630e-04
7.200000e-02 4.000000e-03 -6.103012e-04
7.200000e-02 8.000000e-03 -6.268993e-04
7.200000e-02 1.200000e-02 -6.482614e-04
7.200000e-02 1.600000e-02 -6.741795e-04
7.200000e-02 2.000000e-02 -7.044312e-04
7.200000e-02 2.400000e-02 -7.387813e-04
7.200000e-02 2.800000e-02 -7.769810e-04
7.200000e-02 3.200000e-02 -8.187684e-04
7.200000e-02 3.600000e-02 -8.638679e-04
7.200000e-02 4.000000e-02 -9.119903e-04
7.200000e-02 4.400000e-02 -9.628329e-04
7.200000e-02 4.800000e-02 -1.016079e-03
7.200000e-02 5.200000e-02 -1.071399e-03
7.200000e-02 5.600000e-02 -1.128450e-03
7.200000e-02 6.000000e-02 -1.186872e-03
7.200000e-02 6.400000e-02 -1.246296e-03
7.200000e-02 6.800000e-02 -1.306334e-03
7.200000e-02 7.200000e-02 -1.366589e-03
7.200000e-02 7.600000e-02 -1.426645e-03
7.200000e-02 8.000000e-02 -1.486077e-03
7.200000e-02 8.400000e-02 -1.544440e-03
7.200000e-02 8.800000e-02 -1.601280e-03
7.200000e-02 9.200000e-02 -1.656125e-03
7.200000e-02 9.600000e-02 -1.708490e-03
7.200000e-02 1.000000e-01 -1.757876e-03

7.600000e-02 -1.000000e-01 -2.308964e-03
7.600000e-02 -9.600000e-02 -2.166882e-03
7.600000e-02 -9.200000e-02 -2.030776e-03
7.600000e-02 -8.800000e-02 -1.900766e-03
7.600000e-02 -8.400000e-02 -1.776957e-03
7.600000e-02 -8.000000e-02 -1.659442e-03
7.600000e-02 -7.600000e-02 -1.548300e-03
7.600000e-02 -7.200000e-02 -1.443600e-03
7.600000e-02 -6.800000e-02 -1.345395e-03
7.600000e-02 -6.400000e-02 -1.253727e-03
7.600000e-02 -6.000000e-02 -1.168625e-03
7.600000e-02 -5.600000e-02 -1.090105e-03
7.600000e-02 -5.200000e-02 -1.018170e-03
7.600000e-02 -4.800000e-02 -9.528091e-04
7.600000e-02 -4.400000e-02 -8.940012e-04
7.600000e-02 -4.000000e-02 -8.417101e-04
7.600000e-02 -3.600000e-02 -7.958877e-04
7.600000e-02 -3.200000e-02 -7.564721e-04
7.600000e-02 -2.800000e-02 -7.233896e-04
7.600000e-02 -2.400000e-02 -6.965525e-04
7.600000e-02 -2.000000e-02 -6.758606e-04
7.600000e-02 -1.600000e-02 -6.612006e-04
7.600000e-02 -1.200000e-02 -6.524463e-04
7.600000e-02 -8.000000e-03 -6.494580e-04
7.600000e-02 -4.000000e-03 -6.520832e-04
7.600000e-02 0.000000e+00 -6.601562e-04
7.600000e-02 4.000000e-03 -6.734980e-04
7.600000e-02 8.000000e-03 -6.919165e-04
7.600000e-02 1.200000e-02 -7.152063e-04
7.600000e-02 1.600000e-02 -7.431486e-04
7.600000e-02 2.000000e-02 -7.755112e-04
7.600000e-02 2.400000e-02 -8.120485e-04
7.600000e-02 2.800000e-02 -8.525016e-04
7.600000e-02 3.200000e-02 -8.965981e-04
7.600000e-02 3.600000e-02 -9.440517e-04
7.600000e-02 4.000000e-02 -9.945629e-04
7.600000e-02 4.400000e-02 -1.047818e-03
7.600000e-02 4.800000e-02 -1.103490e-03
7.600000e-02 5.200000e-02 -1.161239e-03
7.600000e-02 5.600000e-02 -1.220709e-03
7.600000e-02 6.000000e-02 -1.281531e-03
7.600000e-02 6.400000e-02 -1.343324e-03
7.600000e-02 6.800000e-02 -1.405689e-03
7.600000e-02 7.200000e-02 -1.468217e-03
7.600000e-02 7.600000e-02 -1.530483e-03
7.600000e-02 8.000000e-02 -1.592047e-03
7.600000e-02 8.400000e-02 -1.652455e-03
7.600000e-02 8.800000e-02 -1.711239e-03
7.600000e-02 9.200000e-02 -1.767916e-03
7.600000e-02 9.600000e-02 -1.821990e-03
7.600000e-02 1.000000e-01 -1.872949e-03

8.000000e-02 -1.000000e-01 -2.393006e-03
8.000000e-02 -9.600000e-02 -2.246654e-03
8.000000e-02 -9.200000e-02 -2.106635e-03
8.000000e-02 -8.800000e-02 -1.973057e-03
8.000000e-02 -8.400000e-02 -1.846019e-03
8.000000e-02 -8.000000e-02 -1.725603e-03
8.000000e-02 -7.600000e-02 -1.611881e-03
8.000000e-02 -7.200000e-02 -1.504912e-03
8.000000e-02 -6.800000e-02 -1.404740e-03
8.000000e-02 -6.400000e-02 -1.311399e-03
8.000000e-02 -6.000000e-02 -1.224907e-03
8.000000e-02 -5.600000e-02 -1.145273e-03
8.000000e-02 -5.200000e-02 -1.072489e-03
8.000000e-02 -4.800000e-02 -1.006537e-03
8.000000e-02 -4.400000e-02 -9.473858e-04
8.000000e-02 -4.000000e-02 -8.949897e-04
8.000000e-02 -3.600000e-02 -8.492913e-04
8.000000e-02 -3.200000e-02 -8.102200e-04
8.000000e-02 -2.800000e-02 -7.776919e-04
8.000000e-02 -2.400000e-02 -7.516106e-04
8.000000e-02 -2.000000e-02 -7.318660e-04
8.000000e-02 -1.600000e-02 -7.183353e-04
8.000000e-02 -1.200000e-02 -7.108827e-04
8.000000e-02 -8.000000e-03 -7.093589e-04
8.000000e-02 -4.000000e-03 -7.136016e-04
8.000000e-02 0.000000e+00 -7.234354e-04
8.000000e-02 4.000000e-03 -7.386711e-04
8.000000e-02 8.000000e-03 -7.591071e-04
8.000000e-02 1.200000e-02 -7.845277e-04
8.000000e-02 1.600000e-02 -8.147038e-04
8.000000e-02 2.000000e-02 -8.493935e-04
8.000000e-02 2.400000e-02 -8.883406e-04
8.000000e-02 2.800000e-02 -9.312760e-04
8.000000e-02 3.200000e-02 -9.779168e-04
8.000000e-02 3.600000e-02 -1.027966e-03
8.000000e-02 4.000000e-02 -1.081114e-03
8.000000e-02 4.400000e-02 -1.137036e-03
8.000000e-02 4.800000e-02 -1.195395e-03
8.000000e-02 5.200000e-02 -1.255838e-03
8.000000e-02 5.600000e-02 -1.318000e-03
8.000000e-02 6.000000e-02 -1.381501e-03
8.000000e-02 6.400000e-02 -1.445947e-03
8.000000e-02 6.800000e-02 -1.510931e-03
8.000000e-02 7.200000e-02 -1.576029e-03
8.000000e-02 7.600000e-02 -1.640806e-03
8.000000e-02 8.000000e-02 -1.704810e-03
8.000000e-02 8.400000e-02 -1.767576e-03
8.000000e-02 8.800000e-02 -1.828623e-03
8.000000e-02 9.200000e-02 -1.887458e-03
8.000000e-02 9.600000e-02 -1.943571e-03
8.000000e-02 1.000000e-01 -1.996438e-03

8.400000e-02 -1.000000e-01 -2.475575e-03
8.400000e-02 -9.600000e-02 -2.325005e-03
8.400000e-02 -9.200000e-02 -2.181128e-03
8.400000e-02 -8.800000e-02 -2.044045e-03
8.400000e-02 -8.400000e-02 -1.913845e-03
8.400000e-02 -8.000000e-02 -1.790601e-03
8.400000e-02 -7.600000e-02 -1.674378e-03
8.400000e-02 -7.200000e-02 -1.565223e-03
8.400000e-02 -6.800000e-02 -1.463174e-03
8.400000e-02 -6.400000e-02 -1.368254e-03
8.400000e-02 -6.000000e-02 -1.280475e-03
8.400000e-02 -5.600000e-02 -1.199833e-03
8.400000e-02 -5.200000e-02 -1.126314e-03
8.400000e-02 -4.800000e-02 -1.059891e-03
8.400000e-02 -4.400000e-02 -1.000521e-03
8.400000e-02 -4.000000e-02 -9.481513e-04
8.400000e-02 -3.600000e-02 -9.027147e-04
8.400000e-02 -3.200000e-02 -8.641312e-04
8.400000e-02 -2.800000e-02 -8.323079e-04
8.400000e-02 -2.400000e-02 -8.071383e-04
8.400000e-02 -2.000000e-02 -7.885038e-04
8.400000e-02 -1.600000e-02 -7.762713e-04
8.400000e-02 -1.200000e-02 -7.702958e-04
8.400000e-02 -8.000000e-03 -7.704181e-04
8.400000e-02 -4.000000e-03 -7.764663e-04
8.400000e-02 0.000000e+00 -7.882551e-04
8.400000e-02 4.000000e-03 -8.055856e-04
8.400000e-02 8.000000e-03 -8.282460e-04
8.400000e-02 1.200000e-02 -8.560107e-04
8.400000e-02 1.600000e-02 -8.886407e-04
8.400000e-02 2.000000e-02 -9.258834e-04
8.400000e-02 2.400000e-02 -9.674729e-04
8.400000e-02 2.800000e-02 -1.013129e-03
8.400000e-02 3.200000e-02 -1.062559e-03
8.400000e-02 3.600000e-02 -1.115456e-03
8.400000e-02 4.000000e-02 -1.171498e-03
8.400000e-02 4.400000e-02 -1.230350e-03
8.400000e-02 4.800000e-02 -1.291665e-03
8.400000e-02 5.200000e-02 -1.355079e-03
8.400000e-02 5.600000e-02 -1.420215e-03
8.400000e-02 6.000000e-02 -1.486683e-03
8.400000e-02 6.400000e-02 -1.554077e-03
8.400000e-02 6.800000e-02 -1.621978e-03
8.400000e-02 7.200000e-02 -1.689952e-03
8.400000e-02 7.600000e-02 -1.757551e-03
8.400000e-02 8.000000e-02 -1.824312e-03
8.400000e-02 8.400000e-02 -1.889759e-03
8.400000e-02 8.800000e-02 -1.953398e-03
8.400000e-02 9.200000e-02 -2.014724e-03
8.400000e-02 9.600000e-02 -2.073215e-03
8.400000e-02 1.000000e-01 -2.128333e-03

8.800000e-02 -1.000000e-01 -2.556130e-03
8.800000e-02 -9.600000e-02 -2.401405e-03
8.800000e-02 -9.200000e-02 -2.253740e-03
8.800000e-02 -8.800000e-02 -2.113226e-03
8.800000e-02 -8.400000e-02 -1.979942e-03
8.800000e-02 -8.000000e-02 -1.853956e-03
8.800000e-02 -7.600000e-02 -1.735320e-03
8.800000e-02 -7.200000e-02 -1.624076e-03
8.800000e-02 -6.800000e-02 -1.520251e-03
8.800000e-02 -6.400000e-02 -1.423860e-03
8.800000e-02 -6.000000e-02 -1.334906e-03
8.800000e-02 -5.600000e-02 -1.253376e-03
8.800000e-02 -5.200000e-02 -1.179247e-03
8.800000e-02 -4.800000e-02 -1.112481e-03
8.800000e-02 -4.400000e-02 -1.053030e-03
8.800000e-02 -4.000000e-02 -1.000829e-03
8.800000e-02 -3.600000e-02 -9.558030e-04
8.800000e-02 -3.200000e-02 -9.178624e-04
8.800000e-02 -2.800000e-02 -8.869046e-04
8.800000e-02 -2.400000e-02 -8.628144e-04
8.800000e-02 -2.000000e-02 -8.454629e-04
8.800000e-02 -1.600000e-02 -8.347085e-04
8.800000e-02 -1.200000e-02 -8.303956e-04
8.800000e-02 -8.000000e-03 -8.323563e-04
8.800000e-02 -4.000000e-03 -8.404083e-04
8.800000e-02 0.000000e+00 -8.543569e-04
8.800000e-02 4.000000e-03 -8.739932e-04
8.800000e-02 8.000000e-03 -8.990953e-04
8.800000e-02 1.200000e-02 -9.294279e-04
8.800000e-02 1.600000e-02 -9.647413e-04
8.800000e-02 2.000000e-02 -1.004773e-03
8.800000e-02 2.400000e-02 -1.049248e-03
8.800000e-02 2.800000e-02 -1.097874e-03
8.800000e-02 3.200000e-02 -1.150348e-03
8.800000e-02 3.600000e-02 -1.206352e-03
8.800000e-02 4.000000e-02 -1.265556e-03
8.800000e-02 4.400000e-02 -1.327612e-03
8.800000e-02 4.800000e-02 -1.392162e-03
8.800000e-02 5.200000e-02 -1.458832e-03
8.800000e-02 5.600000e-02 -1.527234e-03
8.800000e-02 6.000000e-02 -1.596965e-03
8.800000e-02 6.400000e-02 -1.667610e-03
8.800000e-02 6.800000e-02 -1.738737e-03
8.800000e-02 7.200000e-02 -1.809902e-03
8.800000e-02 7.600000e-02 -1.880644e-03
8.800000e-02 8.000000e-02 -1.950488e-03
8.800000e-02 8.400000e-02 -2.018946e-03
8.800000e-02 8.800000e-02 -2.085514e-03
8.800000e-02 9.200000e-02 -2.149673e-03
8.800000e-02 9.600000e-02 -2.210888e-03
8.800000e-02 1.000000e-01 -2.268612e-03

9.200000e-02 -1.000000e-01 -2.634114e-03
9.200000e-02 -9.600000e-02 -2.475311e-03
9.200000e-02 -9.200000e-02 -2.323938e-03
9.200000e-02 -8.800000e-02 -2.180078e-03
9.200000e-02 -8.400000e-02 -2.043803e-03
9.200000e-02 -8.000000e-02 -1.915170e-03
9.200000e-02 -7.600000e-02 -1.794225e-03
9.200000e-02 -7.200000e-02 -1.681000e-03
9.200000e-02 -6.800000e-02 -1.575512e-03
9.200000e-02 -6.400000e-02 -1.477769e-03
9.200000e-02 -6.000000e-02 -1.387763e-03
9.200000e-02 -5.600000e-02 -1.305475e-03
9.200000e-02 -5.200000e-02 -1.230872e-03
9.200000e-02 -4.800000e-02 -1.163907e-03
9.200000e-02 -4.400000e-02 -1.104522e-03
9.200000e-02 -4.000000e-02 -1.052644e-03
9.200000e-02 -3.600000e-02 -1.008189e-03
9.200000e-02 -3.200000e-02 -9.710563e-04
9.200000e-02 -2.800000e-02 -9.411362e-04
9.200000e-02 -2.400000e-02 -9.183031e-04
9.200000e-02 -2.000000e-02 -9.024192e-04
9.200000e-02 -1.600000e-02 -8.933328e-04
9.200000e-02 -1.200000e-02 -8.908795e-04
9.200000e-02 -8.000000e-03 -8.948810e-04
9.200000e-02 -4.000000e-03 -9.051460e-04
9.200000e-02 0.000000e+00 -9.214694e-04
9.200000e-02 4.000000e-03 -9.436328e-04
9.200000e-02 8.000000e-03 -9.714044e-04
9.200000e-02 1.200000e-02 -1.004538e-03
9.200000e-02 1.600000e-02 -1.042776e-03
9.200000e-02 2.000000e-02 -1.085843e-03
9.200000e-02 2.400000e-02 -1.133454e-03
9.200000e-02 2.800000e-02 -1.185308e-03
9.200000e-02 3.200000e-02 -1.241091e-03
9.200000e-02 3.600000e-02 -1.300475e-03
9.200000e-02 4.000000e-02 -1.363116e-03
9.200000e-02 4.400000e-02 -1.428659e-03
9.200000e-02 4.800000e-02 -1.496733e-03
9.200000e-02 5.200000e-02 -1.566954e-03
9.200000e-02 5.600000e-02 -1.638922e-03
9.200000e-02 6.000000e-02 -1.712224e-03
9.200000e-02 6.400000e-02 -1.786431e-03
9.200000e-02 6.800000e-02 -1.861103e-03
9.200000e-02 7.200000e-02 -1.935781e-03
9.200000e-02 7.600000e-02 -2.009995e-03
9.200000e-02 8.000000e-02 -2.083258e-03
9.200000e-02 8.400000e-02 -2.155068e-03
9.200000e-02 8.800000e-02 -2.224910e-03
9.200000e-02 9.200000e-02 -2.292251e-03
9.200000e-02 9.600000e-02 -2.356548e-03
9.200000e-02 1.000000e-01 -2.417236e-03

9.600000e-02 -1.000000e-01 -2.708955e-03
9.600000e-02 -9.600000e-02 -2.546162e-03
9.600000e-02 -9.200000e-02 -2.391174e-03
9.600000e-02 -8.800000e-02 -2.244068e-03
9.600000e-02 -8.400000e-02 -2.104905e-03
9.600000e-02 -8.000000e-02 -1.973736e-03
9.600000e-02 -7.600000e-02 -1.850595e-03
9.600000e-02 -7.200000e-02 -1.735507e-03
9.600000e-02 -6.800000e-02 -1.628482e-03
9.600000e-02 -6.400000e-02 -1.529518e-03
9.600000e-02 -6.000000e-02 -1.438598e-03
9.600000e-02 -5.600000e-02 -1.355694e-03
9.600000e-02 -5.200000e-02 -1.280764e-03
9.600000e-02 -4.800000e-02 -1.213753e-03
9.600000e-02 -4.400000e-02 -1.154593e-03
9.600000e-02 -4.000000e-02 -1.103203e-03
9.600000e-02 -3.600000e-02 -1.059489e-03
9.600000e-02 -3.200000e-02 -1.023343e-03
9.600000e-02 -2.800000e-02 -9.946429e-04
9.600000e-02 -2.400000e-02 -9.732562e-04
9.600000e-02 -2.000000e-02 -9.590348e-04
9.600000e-02 -1.600000e-02 -9.518179e-04
9.600000e-02 -1.200000e-02 -9.514311e-04
9.600000e-02 -8.000000e-03 -9.576871e-04
9.600000e-02 -4.000000e-03 -9.703842e-04
9.600000e-02 0.000000e+00 -9.893082e-04
9.600000e-02 4.000000e-03 -1.014230e-03
9.600000e-02 8.000000e-03 -1.044909e-03
9.600000e-02 1.200000e-02 -1.081089e-03
9.600000e-02 1.600000e-02 -1.122500e-03
9.600000e-02 2.000000e-02 -1.168859e-03
9.600000e-02 2.400000e-02 -1.219869e-03
9.600000e-02 2.800000e-02 -1.275220e-03
9.600000e-02 3.200000e-02 -1.334586e-03
9.600000e-02 3.600000e-02 -1.397629e-03
9.600000e-02 4.000000e-02 -1.463995e-03
9.600000e-02 4.400000e-02 -1.533317e-03
9.600000e-02 4.800000e-02 -1.605214e-03
9.600000e-02 5.200000e-02 -1.679289e-03
9.600000e-02 5.600000e-02 -1.755133e-03
9.600000e-02 6.000000e-02 -1.832321e-03
9.600000e-02 6.400000e-02 -1.910413e-03
9.600000e-02 6.800000e-02 -1.988956e-03
9.600000e-02 7.200000e-02 -2.067481e-03
9.600000e-02 7.600000e-02 -2.145505e-03
9.600000e-02 8.000000e-02 -2.222529e-03
9.600000e-02 8.400000e-02 -2.298039e-03
9.600000e-02 8.800000e-02 -2.371509e-03
9.600000e-02 9.200000e-02 -2.442394e-03
9.600000e-02 9.600000e-02 -2.510135e-03
9.600000e-02 1.000000e-01 -2.574158e-03

1.000000e-01 -1.000000e-01 -2.780065e-03
1.000000e-01 -9.600000e-02 -2.613383e-03
1.000000e-01 -9.200000e-02 -2.454888e-03
1.000000e-01 -8.800000e-02 -2.304646e-03
1.000000e-01 -8.400000e-02 -2.162712e-03
1.000000e-01 -8.000000e-02 -2.029126e-03
1.000000e-01 -7.600000e-02 -1.903917e-03
1.000000e-01 -7.200000e-02 -1.787099e-03
1.000000e-01 -6.800000e-02 -1.678673e-03
1.000000e-01 -6.400000e-02 -1.578630e-03
1.000000e-01 -6.000000e-02 -1.486944e-03
1.000000e-01 -5.600000e-02 -1.403577e-03
1.000000e-01 -5.200000e-02 -1.328480e-03
1.000000e-01 -4.800000e-02 -1.261589e-03
1.000000e-01 -4.400000e-02 -1.202825e-03
1.000000e-01 -4.000000e-02 -1.152100e-03
1.000000e-01 -3.600000e-02 -1.109309e-03
1.000000e-01 -3.200000e-02 -1.074337e-03
1.000000e-01 -2.800000e-02 -1.047052e-03
1.000000e-01 -2.400000e-02 -1.027311e-03
1.000000e-01 -2.000000e-02 -1.014959e-03
1.000000e-01 -1.600000e-02 -1.009823e-03
1.000000e-01 -1.200000e-02 -1.011721e-03
1.000000e-01 -8.000000e-03 -1.020455e-03
1.000000e-01 -4.000000e-03 -1.035815e-03
1.000000e-01 0.000000e+00 -1.057576e-03
1.000000e-01 4.000000e-03 -1.085499e-03
1.000000e-01 8.000000e-03 -1.119333e-03
1.000000e-01 1.200000e-02 -1.158812e-03
1.000000e-01 1.600000e-02 -1.203658e-03
1.000000e-01 2.000000e-02 -1.253575e-03
1.000000e-01 2.400000e-02 -1.308257e-03
1.000000e-01 2.800000e-02 -1.367383e-03
1.000000e-01 3.200000e-02 -1.430617e-03
1.000000e-01 3.600000e-02 -1.497609e-03
1.000000e-01 4.000000e-02 -1.567995e-03
1.000000e-01 4.400000e-02 -1.641398e-03
1.000000e-01 4.800000e-02 -1.717425e-03
1.000000e-01 5.200000e-02 -1.795669e-03
1.000000e-01 5.600000e-02 -1.875708e-03
1.000000e-01 6.000000e-02 -1.957107e-03
1.000000e-01 6.400000e-02 -2.039414e-03
1.000000e-01 6.800000e-02 -2.122165e-03
1.000000e-01 7.200000e-02 -2.204878e-03
1.000000e-01 7.600000e-02 -2.287058e-03
1.000000e-01 8.000000e-02 -2.368196e-03
1.000000e-01 8.400000e-02 -2.447765e-03
1.000000e-01 8.800000e-02 -2.525225e-03
1.000000e-01 9.200000e-02 -2.600020e-03
1.000000e-01 9.600000e-02 -2.671578e-03
1.000000e-01 1.000000e-01 -2.739314e-03



==> example3_trajectory_error_subsample.csv <==
t,err_reproduction,err_generalization
0,0,0
5,0.01256863,0.05239478
10,0.006661218,0.02891191
15,0.003970669,0.01880263
20,0.002643424,0.01325409
25,0.001875837,0.009748793
30,0.001382119,0.007343957
35,0.001041497,0.005609642
40,0.0007955103,0.004320224
45,0.0006125841,0.003343578
50,0.0004740491,0.002595385
55,0.0003679417,0.002018222
60,0.0002861034,0.001571111
65,0.0002227134,0.001223857
70,0.0001734845,0.0009537345
75,0.0001351923,0.0007434124
80,0.0001053782,0.000579557
85,8.215142E-05,0.0004518575
90,6.404999E-05,0.0003523144
95,4.99397E-05,0.0002747092
100,3.893919E-05,0.0002142027
105,3.03625E-05,0.0001670253
110,2.367522E-05,0.0001302395
115,1.846095E-05,0.0001015559
120,1.439516E-05,7.918975E-05
125,1.122484E-05,6.17495E-05
130,8.752748E-06,4.815023E-05
135,6.825104E-06,3.754599E-05
140,5.321995E-06,2.927716E-05
145,4.14992E-06,2.28294E-05
150,3.235976E-06,1.780164E-05
155,2.523311E-06,1.388116E-05
160,1.967598E-06,1.082409E-05
165,1.534271E-06,8.440281E-06
170,1.196376E-06,6.581465E-06
175,9.328961E-07,5.132018E-06
180,7.274429E-07,4.001786E-06
185,5.67237E-07,3.120466E-06
190,4.423135E-07,2.433241E-06
195,3.449021E-07,1.897365E-06
200,2.689438E-07,1.479505E-06
205,2.097139E-07,1.153671E-06
210,1.635283E-07,8.995965E-07
215,1.275142E-07,7.01477E-07
220,9.943154E-08,5.469896E-07
225,7.753358E-08,4.265252E-07
230,6.045824E-08,3.325909E-07
235,4.714343E-08,2.593439E-07
240,3.676096E-08,2.022282E-07
245,2.866503E-08,1.576912E-07
250,2.235209E-08,1.229626E-07
255,1.742945E-08,9.588235E-08
260,1.359094E-08,7.476603E-08
265,1.059778E-08,5.830019E-08
270,8.263818E-09,4.546065E-08
275,6.443864E-09,3.544878E-08
280,5.024722E-09,2.764184E-08
285,3.91812E-09,2.155424E-08
290,3.055226E-09,1.680731E-08
295,2.382369E-09,1.310581E-08
300,1.857696E-09,1.02195E-08
305,1.448573E-09,7.968842E-09
310,1.129551E-09,6.213852E-09
315,8.807885E-10,4.845366E-09
320,6.868111E-10,3.778263E-09
325,5.355536E-10,2.94617E-09
330,4.176078E-10,2.297331E-09
335,3.256374E-10,1.791386E-09
340,2.539218E-10,1.396866E-09
345,1.980002E-10,1.089232E-09
350,1.543943E-10,8.493489E-10
355,1.203918E-10,6.622955E-10
360,9.387773E-11,5.164371E-10
365,7.320289E-11,4.027014E-10
370,5.70813E-11,3.140138E-10
375,4.45102E-11,2.448581E-10
380,3.470765E-11,7.649587E-10
385,4.954237E-10,1.938274E-09
390,4.954237E-10,1.938274E-09
395,4.954237E-10,1.938274E-09
400,4.954237E-10,1.938274E-09
405,4.954237E-10,1.938274E-09
410,4.954237E-10,1.938274E-09
415,4.954237E-10,1.938274E-09
420,4.954237E-10,1.938274E-09
425,4.954237E-10,1.938274E-09
430,4.954237E-10,1.938274E-09
435,4.954237E-10,1.938274E-09
440,4.954237E-10,1.938274E-09
445,4.954237E-10,1.938274E-09
450,4.954237E-10,1.938274E-09
455,4.954237E-10,1.938274E-09
460,4.954237E-10,1.938274E-09
465,4.954237E-10,1.938274E-09
470,4.954237E-10,1.938274E-09
475,4.954237E-10,1.938274E-09
480,4.954237E-10,1.938274E-09
485,4.954237E-10,1.938274E-09
490,4.954237E-10,1.938274E-09
495,4.954237E-10,1.938274E-09
500,4.954237E-10,1.938274E-09
505,4.954237E-10,1.938274E-09
510,4.954237E-10,1.938274E-09
515,4.954237E-10,1.938274E-09
520,4.954237E-10,1.938274E-09
525,4.954237E-10,1.938274E-09
530,4.954237E-10,1.938274E-09
535,4.954237E-10,1.938274E-09
540,4.954237E-10,1.938274E-09
545,4.954237E-10,1.938274E-09
550,4.954237E-10,1.938274E-09
555,4.954237E-10,1.938274E-09
560,4.954237E-10,1.938274E-09
565,4.954237E-10,1.938274E-09
570,4.954237E-10,1.938274E-09
575,4.954237E-10,1.938274E-09
580,4.954237E-10,1.938274E-09
585,4.954237E-10,1.938274E-09
590,4.954237E-10,1.938274E-09
595,4.954237E-10,1.938274E-09
600,4.954237E-10,1.938274E-09
605,4.954237E-10,1.938274E-09
610,4.954237E-10,1.938274E-09
615,4.954237E-10,1.938274E-09
620,4.954237E-10,1.938274E-09
625,4.954237E-10,1.938274E-09
630,4.954237E-10,1.938274E-09
635,4.954237E-10,1.938274E-09
640,4.954237E-10,1.938274E-09
645,4.954237E-10,1.938274E-09
650,4.954237E-10,1.938274E-09
655,4.954237E-10,1.938274E-09
660,4.954237E-10,1.938274E-09
665,4.954237E-10,1.938274E-09
670,4.954237E-10,1.938274E-09
675,4.954237E-10,1.938274E-09
680,4.954237E-10,1.938274E-09
685,4.954237E-10,1.938274E-09
690,4.954237E-10,1.938274E-09
695,4.954237E-10,1.938274E-09
700,4.954237E-10,1.938274E-09
705,4.954237E-10,1.938274E-09
710,4.954237E-10,1.938274E-09
715,4.954237E-10,1.938274E-09
720,4.954237E-10,1.938274E-09
725,4.954237E-10,1.938274E-09
730,4.954237E-10,1.938274E-09
735,4.954237E-10,1.938274E-09
740,4.954237E-10,1.938274E-09
745,4.954237E-10,1.938274E-09
750,4.954237E-10,1.938274E-09
755,4.954237E-10,1.938274E-09
760,4.954237E-10,1.938274E-09
765,4.954237E-10,1.938274E-09
770,4.954237E-10,1.938274E-09
775,4.954237E-10,1.938274E-09
780,4.954237E-10,1.938274E-09
785,4.954237E-10,1.938274E-09
790,4.954237E-10,1.938274E-09
795,4.954237E-10,1.938274E-09
800,4.954237E-10,1.938274E-09
805,4.954237E-10,1.938274E-09
810,4.954237E-10,1.938274E-09
815,4.954237E-10,1.938274E-09
820,4.954237E-10,1.938274E-09
825,4.954237E-10,1.938274E-09
830,4.954237E-10,1.938274E-09
835,4.954237E-10,1.938274E-09
840,4.954237E-10,1.938274E-09
845,4.954237E-10,1.938274E-09
850,4.954237E-10,1.938274E-09
855,4.954237E-10,1.938274E-09
860,4.954237E-10,1.938274E-09
865,4.954237E-10,1.938274E-09
870,4.954237E-10,1.938274E-09
875,4.954237E-10,1.938274E-09
880,4.954237E-10,1.938274E-09
885,4.954237E-10,1.938274E-09
890,4.954237E-10,1.938274E-09
895,4.954237E-10,1.938274E-09
900,4.954237E-10,1.938274E-09
905,4.954237E-10,1.938274E-09
910,4.954237E-10,1.938274E-09
915,4.954237E-10,1.938274E-09
920,4.954237E-10,1.938274E-09
925,4.954237E-10,1.938274E-09
930,4.954237E-10,1.938274E-09
935,4.954237E-10,1.938274E-09
940,4.954237E-10,1.938274E-09
945,4.954237E-10,1.938274E-09
950,4.954237E-10,1.938274E-09
955,4.954237E-10,1.938274E-09
960,4.954237E-10,1.938274E-09
965,4.954237E-10,1.938274E-09
970,4.954237E-10,1.938274E-09
975,4.954237E-10,1.938274E-09
980,4.954237E-10,1.938274E-09
985,4.954237E-10,1.938274E-09
990,4.954237E-10,1.938274E-09
995,4.954237E-10,1.938274E-09
1000,4.954237E-10,1.938274E-09


==> example3_trajectory_generalization.csv <==
x_full,y_full,x_app,y_app
-4.000000e-01,0.000000e+00,-4.000000e-01,0.000000e+00
-3.707359e-01,-3.466164e-02,-3.898196e-01,-3.835765e-02
-3.432964e-01,-6.502549e-02,-3.764093e-01,-7.482021e-02
-3.170585e-01,-9.179265e-02,-3.599481e-01,-1.091330e-01
-2.915952e-01,-1.154416e-01,-3.406677e-01,-1.410571e-01
-2.666170e-01,-1.363019e-01,-3.188448e-01,-1.703849e-01
-2.419339e-01,-1.546016e-01,-2.947884e-01,-1.969498e-01
-2.174300e-01,-1.704996e-01,-2.688238e-01,-2.206301e-01
-1.930461e-01,-1.841076e-01,-2.412782e-01,-2.413459e-01
-1.687664e-01,-1.955058e-01,-2.124697e-01,-2.590531e-01
-1.446097e-01,-2.047545e-01,-1.827011e-01,-2.737348e-01
-1.206219e-01,-2.119019e-01,-1.522585e-01,-2.853930e-01
-9.687009e-02,-2.169909e-01,-1.214125e-01,-2.940428e-01
-7.343830e-02,-2.200631e-01,-9.042306e-02,-2.997090e-01
-5.042319e-02,-2.211633e-01,-5.954306e-02,-3.024258e-01
-2.793080e-02,-2.203409e-01,-2.902254e-02,-3.022390e-01
-6.073529e-03,-2.176532e-01,8.897923e-04,-2.992107e-01
1.503258e-02,-2.131657e-01,2.994710e-02,-2.934233e-01
3.527031e-02,-2.069535e-01,5.790731e-02,-2.849840e-01
5.452345e-02,-1.991018e-01,8.453781e-02,-2.740271e-01
7.267891e-02,-1.897062e-01,1.096208e-01,-2.607143e-01
8.962856e-02,-1.788722e-01,1.329588e-01,-2.452323e-01
1.052709e-01,-1.667153e-01,1.543783e-01,-2.277887e-01
1.195128e-01,-1.533600e-01,1.737325e-01,-2.086066e-01
1.322705e-01,-1.389394e-01,1.909018e-01,-1.879191e-01
1.434713e-01,-1.235942e-01,2.057922e-01,-1.659641e-01
1.530541e-01,-1.074712e-01,2.183341e-01,-1.429806e-01
1.609707e-01,-9.072283e-02,2.284789e-01,-1.192062e-01
1.671864e-01,-7.350524e-02,2.361975e-01,-9.487587e-02
1.716803e-01,-5.597730e-02,2.414783e-01,-7.022166e-02
1.744459e-01,-3.829904e-02,2.443272e-01,-4.547284e-02
1.754911e-01,-2.063028e-02,2.447676e-01,-2.085590e-02
1.748384e-01,-3.129153e-03,2.428416e-01,3.406017e-03
1.725247e-01,1.404930e-02,2.386109e-01,2.709438e-02
1.686006e-01,3.075458e-02,2.321584e-01,4.999735e-02
1.631308e-01,4.684205e-02,2.235879e-01,7.191254e-02
1.561924e-01,6.217429e-02,2.130239e-01,9.264995e-02
1.478749e-01,7.662230e-02,2.006099e-01,1.120349e-01
1.382794e-01,9.006665e-02,1.865061e-01,1.299104e-01
1.275167e-01,1.023985e-01,1.708865e-01,1.461390e-01
1.157074e-01,1.135207e-01,1.539354e-01,1.606032e-01
1.029799e-01,1.233482e-01,1.358450e-01,1.732061e-01
8.946918e-02,1.318094e-01,1.168120e-01,1.838706e-01
7.531604e-02,1.388459e-01,9.703615e-02,1.925385e-01
6.066515e-02,1.444136e-01,7.671849e-02,1.991703e-01
4.566395e-02,1.484828e-01,5.606004e-02,2.037439e-01
3.046114e-02,1.510379e-01,3.526101e-02,2.062549e-01
1.520530e-02,1.520781e-01,1.451979e-02,2.067165e-01
4.349973e-05,1.516167e-01,-5.968229e-03,2.051596e-01
-1.488012e-02,1.496811e-01,-2.601214e-02,2.016330e-01
-2.942564e-02,1.463123e-01,-4.542730e-02,1.962038e-01
-4.345864e-02,1.415644e-01,-6.403733e-02,1.889571e-01
-5.685146e-02,1.355037e-01,-8.167630e-02,1.799950e-01
-6.948427e-02,1.282084e-01,-9.819070e-02,1.694354e-01
-8.124615e-02,1.197671e-01,-1.134412e-01,1.574106e-01
-9.203606e-02,1.102784e-01,-1.273039e-01,1.440648e-01
-1.017636e-01,9.984947e-02,-1.396715e-01,1.295526e-01
-1.103499e-01,8.859514e-02,-1.504532e-01,1.140359e-01
-1.177281e-01,7.663650e-02,-1.595756e-01,9.768294e-02
-1.238439e-01,6.409982e-02,-1.669816e-01,8.066570e-02
-1.286557e-01,5.111519e-02,-1.726312e-01,6.315881e-02
-1.321354e-01,3.781526e-02,-1.765006e-01,4.533807e-02
-1.342678e-01,2.433394e-02,-1.785823e-01,2.737924e-02
-1.350512e-01,1.080504e-02,-1.788851e-01,9.456743e-03
-1.344967e-01,-2.638927e-03,-1.774343e-01,-8.257595e-03
-1.326285e-01,-1.586810e-02,-1.742710e-01,-2.559604e-02
-1.294828e-01,-2.875642e-02,-1.694527e-01,-4.239651e-02
-1.251081e-01,-4.118282e-02,-1.630519e-01,-5.850425e-02
-1.195640e-01,-5.303236e-02,-1.551564e-01,-7.377349e-02
-1.129205e-01,-6.419718e-02,-1.458671e-01,-8.806899e-02
-1.052575e-01,-7.457756e-02,-1.352977e-01,-1.012674e-01
-9.666386e-02,-8.408267e-02,-1.235724e-01,-1.132586e-01
-8.723605e-02,-9.263143e-02,-1.108246e-01,-1.239459e-01
-7.707752e-02,-1.001531e-01,-9.719501e-02,-1.332476e-01
-6.629746e-02,-1.065879e-01,-8.283037e-02,-1.410962e-01
-5.500964e-02,-1.118873e-01,-6.788158e-02,-1.474394e-01
-4.333130e-02,-1.160146e-01,-5.250246e-02,-1.522399e-01
-3.138197e-02,-1.189449e-01,-3.684838e-02,-1.554750e-01
-1.928224e-02,-1.206653e-01,-2.107494e-02,-1.571371e-01
-7.152601e-03,-1.211750e-01,-5.336740e-03,-1.572336e-01
4.887703e-03,-1.204848e-01,1.021398e-02,-1.557864e-01
1.672185e-02,-1.186171e-01,2.542869e-02,-1.528319e-01
2.823655e-02,-1.156056e-01,4.016401e-02,-1.484209e-01
3.932304e-02,-1.114948e-01,5.428308e-02,-1.426177e-01
4.987818e-02,-1.063390e-01,6.765703e-02,-1.354995e-01
5.980529e-02,-1.002024e-01,8.016616e-02,-1.271555e-01
6.901509e-02,-9.315788e-02,9.170116e-02,-1.176856e-01
7.742643e-02,-8.528606e-02,1.021641e-01,-1.071995e-01
9.157382e-02,-6.741807e-02,1.195424e-01,-8.365617e-02
9.719401e-02,-5.761491e-02,1.263243e-01,-7.085355e-02
1.017848e-01,-4.736847e-02,1.317677e-01,-5.754108e-02
1.053143e-01,-3.678498e-02,1.358389e-01,-4.385570e-02
1.077611e-01,-2.597260e-02,1.385179e-01,-2.993592e-02
1.091147e-01,-1.504040e-02,1.397982e-01,-1.592059e-02
1.085550e-01,6.749180e-03,1.382034e-01,1.184709e-02
1.066743e-01,1.739357e-02,1.353817e-01,2.533128e-02
1.037652e-01,2.773382e-02,1.312675e-01,3.837719e-02
9.986911e-02,3.767210e-02,1.259188e-01,5.086307e-02
8.932624e-02,5.597789e-02,1.118063e-01,7.370438e-02
8.280551e-02,6.417872e-02,1.032121e-01,8.385618e-02
7.554829e-02,7.164568e-02,9.372078e-02,9.304252e-02
6.763496e-02,7.831434e-02,8.343773e-02,1.011870e-01
5.018783e-02,8.904253e-02,6.094810e-02,1.141013e-01
4.083842e-02,9.301792e-02,4.897852e-02,1.187761e-01
2.137018e-02,9.805284e-02,2.420355e-02,1.244142e-01
1.144868e-02,9.908643e-02,1.164725e-02,1.253553e-01
1.533989e-03,9.912987e-02,-8.562402e-04,1.250499e-01
-1.788723e-02,9.630172e-02,-2.522085e-02,1.207887e-01
-2.720626e-02,9.348118e-02,-3.684909e-02,1.169059e-01
-4.462084e-02,8.522090e-02,-5.845420e-02,1.059013e-01
-5.255500e-02,7.988309e-02,-6.823371e-02,9.891555e-02
-6.651929e-02,6.710094e-02,-8.531411e-02,8.238259e-02
-7.242722e-02,5.979881e-02,-9.246944e-02,7.301984e-02
-8.184757e-02,4.376555e-02,-1.037218e-01,5.260584e-02
-8.528617e-02,3.520320e-02,-1.077353e-01,4.176895e-02
-8.950144e-02,1.742753e-02,-1.124099e-01,1.939008e-02
-9.025742e-02,8.394027e-03,-1.130535e-01,8.073043e-03
-8.908141e-02,-9.516306e-03,-1.109926e-01,-1.425907e-02
-8.444349e-02,-2.663911e-02,-1.046445e-01,-3.547339e-02
-8.090311e-02,-3.469920e-02,-9.996746e-02,-4.540825e-02
-7.159981e-02,-4.944117e-02,-8.789806e-02,-6.347564e-02
-5.970512e-02,-6.190772e-02,-7.269064e-02,-7.861220e-02
-5.294691e-02,-6.714727e-02,-6.411644e-02,-8.491422e-02
-3.817081e-02,-7.542002e-02,-4.548608e-02,-9.473040e-02
-2.223558e-02,-8.054907e-02,-2.553349e-02,-1.006019e-01
-5.790831e-03,-8.240517e-02,-5.068393e-03,-1.023960e-01
2.417466e-03,-8.210127e-02,5.102304e-03,-1.017667e-01
1.840406e-02,-7.909089e-02,2.482526e-02,-9.754696e-02
3.330901e-02,-7.304847e-02,4.310163e-02,-8.961124e-02
4.657338e-02,-6.427857e-02,5.925236e-02,-7.835838e-02
5.771483e-02,-5.318554e-02,7.269773e-02,-6.430737e-02
6.634472e-02,-4.025547e-02,8.297757e-02,-4.807384e-02
7.218125e-02,-2.603543e-02,8.976605e-02,-3.034344e-02
7.505801e-02,-1.111078e-02,9.288067e-02,-1.184360e-02
7.492802e-02,3.918544e-03,9.228580e-02,6.685352e-03
7.186287e-02,1.846175e-02,8.809100e-02,2.451890e-02
6.604735e-02,3.196006e-02,8.054378e-02,4.097618e-02
5.776975e-02,4.390787e-02,7.001707e-02,5.544574e-02
4.740836e-02,5.387127e-02,5.699170e-02,6.740809e-02
3.541467e-02,6.150351e-02,4.203479e-02,7.645378e-02
2.229419e-02,6.655657e-02,2.577555e-02,8.229665e-02
8.585510e-03,6.888876e-02,8.879327e-03,8.478177e-02
-5.161483e-03,6.846796e-02,-7.978813e-03,8.388848e-02
-2.468175e-02,6.287020e-02,-3.176503e-02,7.649250e-02
-3.623815e-02,5.612383e-02,-4.574531e-02,6.791178e-02
-4.612302e-02,4.732144e-02,-5.761638e-02,5.686337e-02
-5.398502e-02,3.685236e-02,-6.696143e-02,4.383543e-02
-6.143225e-02,1.901082e-02,-7.559955e-02,2.180716e-02
-6.328925e-02,6.405443e-03,-7.753784e-02,6.343639e-03
-6.136491e-02,-1.231214e-02,-7.469574e-02,-1.648208e-02
-5.709367e-02,-2.395470e-02,-6.917510e-02,-3.059222e-02
-5.067305e-02,-3.440866e-02,-6.106444e-02,-4.318973e-02
-3.768148e-02,-4.703854e-02,-4.488446e-02,-5.826740e-02
-2.732986e-02,-5.299431e-02,-3.210562e-02,-6.526623e-02
-1.034574e-02,-5.775610e-02,-1.127854e-02,-7.063866e-02
7.006720e-03,-5.731489e-02,9.853089e-03,-6.966205e-02
1.802008e-02,-5.421195e-02,2.318781e-02,-6.560577e-02
3.265861e-02,-4.576449e-02,4.079609e-02,-5.495565e-02
4.397975e-02,-3.357832e-02,5.426685e-02,-3.984675e-02
4.923101e-02,-2.395222e-02,6.041462e-02,-2.800949e-02
5.324812e-02,-8.260345e-03,6.491126e-02,-8.834033e-03
5.248011e-02,7.663891e-03,6.358771e-02,1.049691e-02
4.714348e-02,2.242064e-02,5.674616e-02,2.828971e-02
3.784728e-02,3.475567e-02,4.516095e-02,4.303906e-02
2.990155e-02,4.112513e-02,3.536411e-02,5.057678e-02
1.620709e-02,4.735472e-02,1.860055e-02,5.780469e-02
1.518652e-03,4.924642e-02,7.429513e-04,5.974704e-02
-1.284806e-02,4.676905e-02,-1.661341e-02,5.640162e-02
-2.564613e-02,4.027441e-02,-3.196733e-02,4.822802e-02
-3.580430e-02,3.045471e-02,-4.403985e-02,3.609325e-02
-4.389268e-02,1.387904e-02,-5.344362e-02,1.583314e-02
-4.532037e-02,3.316819e-04,-5.485460e-02,-5.970069e-04
-4.273653e-02,-1.282860e-02,-5.142161e-02,-1.645986e-02
-3.649034e-02,-2.446205e-02,-4.359636e-02,-3.038605e-02
-2.724067e-02,-3.359735e-02,-3.220041e-02,-4.121820e-02
-1.181805e-02,-4.068514e-02,-1.339480e-02,-4.943035e-02
6.778965e-04,-4.170938e-02,1.728333e-03,-5.038124e-02
1.646973e-02,-3.739627e-02,2.070596e-02,-4.481018e-02
2.634254e-02,-3.041290e-02,3.246932e-02,-3.615213e-02
3.360806e-02,-2.097889e-02,4.102670e-02,-2.459748e-02
3.831932e-02,-6.161643e-03,4.637776e-02,-6.607188e-03
3.693981e-02,9.007586e-03,4.437147e-02,1.166450e-02
3.214959e-02,1.919007e-02,3.836447e-02,2.383951e-02
2.173045e-02,2.955200e-02,2.556746e-02,3.610208e-02
8.382883e-03,3.494659e-02,9.355135e-03,4.230794e-02
-2.247053e-03,3.531933e-02,-3.465669e-03,4.252064e-02
-1.546074e-02,3.103712e-02,-1.929383e-02,3.706713e-02
-2.576417e-02,2.214581e-02,-3.151017e-02,2.612733e-02
-3.168713e-02,1.019892e-02,-3.838060e-02,1.160706e-02
-3.249255e-02,-2.841696e-03,-3.906363e-02,-4.114013e-03
-2.826071e-02,-1.492411e-02,-3.370374e-02,-1.856749e-02
-1.984423e-02,-2.422576e-02,-2.336952e-02,-2.957944e-02
-8.706131e-03,-2.942490e-02,-9.852124e-03,-3.559309e-02
3.329764e-03,-2.988412e-02,4.639405e-03,-3.588354e-02
1.437393e-02,-2.572127e-02,1.783479e-02,-3.063581e-02
2.429550e-02,-1.533034e-02,2.954260e-02,-1.792330e-02
2.777290e-02,-4.603445e-03,3.349226e-02,-4.949009e-03
2.683345e-02,6.407001e-03,3.212517e-02,8.268652e-03
1.999624e-02,1.799185e-02,2.365678e-02,2.204758e-02
1.121544e-02,2.385593e-02,1.297717e-02,2.890691e-02
-1.511446e-03,2.565911e-02,-2.355465e-03,3.080094e-02
-1.112620e-02,2.259962e-02,-1.384232e-02,2.691911e-02
-2.006216e-02,1.417177e-02,-2.439749e-02,1.660342e-02
-2.378867e-02,2.788636e-03,-2.863093e-02,2.850951e-03
-2.167577e-02,-8.698317e-03,-2.584889e-02,-1.089979e-02
-1.626871e-02,-1.610273e-02,-1.919853e-02,-1.967639e-02
-6.430205e-03,-2.137550e-02,-7.273594e-03,-2.579861e-02
4.454731e-03,-2.130681e-02,5.792794e-03,-2.548555e-02
1.374673e-02,-1.617490e-02,1.683834e-02,-1.912865e-02
1.931448e-02,-7.448137e-03,2.333677e-02,-8.536636e-03
2.001655e-02,2.622362e-03,2.396692e-02,3.564103e-03
1.461986e-02,1.303766e-02,1.727153e-02,1.594876e-02
6.446747e-03,1.798297e-02,7.360842e-03,2.171054e-02
-2.859701e-03,1.840983e-02,-3.813605e-03,2.202713e-02
-1.235080e-02,1.320215e-02,-1.509025e-02,1.558059e-02
-1.673429e-02,5.552567e-03,-2.018803e-02,6.312780e-03
-1.645441e-02,-4.689083e-03,-1.963788e-02,-5.965500e-03
-1.191020e-02,-1.168707e-02,-1.404147e-02,-1.426335e-02
-3.167175e-03,-1.588016e-02,-3.468864e-03,-1.910915e-02
6.135777e-03,-1.446664e-02,7.657211e-03,-1.721993e-02
1.282486e-02,-8.250475e-03,1.554813e-02,-9.626885e-03
1.483302e-02,-1.089709e-03,1.780663e-02,-9.994368e-04
1.249212e-02,7.230088e-03,1.482685e-02,8.926455e-03
4.759018e-03,1.309971e-02,5.434115e-03,1.580220e-02
-3.340215e-03,1.310689e-02,-4.274960e-03,1.564242e-02
-9.840269e-03,8.687561e-03,-1.197463e-02,1.021002e-02
-1.263923e-02,1.591552e-03,-1.518218e-02,1.646500e-03
-1.034068e-02,-6.663209e-03,-1.225598e-02,-8.199594e-03
-5.714213e-10,-8.146696e-10,1.469754e-10,9.855556e-10



==> example3_trajectory_rate_subsample.csv <==
t_rate,rate
0,1
5,0.7788008
10,0.6065307
15,0.4723666
20,0.3678794
25,0.2865048
30,0.2231302
35,0.1737739
40,0.1353353
45,0.1053992
50,0.082085
55,0.06392786
60,0.04978707
65,0.03877421
70,0.03019738
75,0.02351775
80,0.01831564
85,0.01426423
90,0.011109
95,0.008651695
100,0.006737947
105,0.005247518
110,0.004086771
115,0.003182781
120,0.002478752
125,0.001930454
130,0.001503439
135,0.00117088
140,0.000911882
145,0.0007101744
150,0.0005530844
155,0.0004307425
160,0.0003354626
165,0.0002612586
170,0.0002034684
175,0.0001584613
180,0.0001234098
185,9.611165E-05
190,7.485183E-05
195,5.829466E-05
200,4.539993E-05
205,3.53575E-05
210,2.753645E-05
215,2.144541E-05
220,1.67017E-05
225,1.30073E-05
230,1.013009E-05
235,7.889325E-06
240,6.144212E-06
245,4.785117E-06
250,3.726653E-06
255,2.90232E-06
260,2.260329E-06
265,1.760346E-06
270,1.370959E-06
275,1.067704E-06
280,8.315287E-07
285,6.475952E-07
290,5.043477E-07
295,3.927864E-07
300,3.059023E-07
305,2.38237E-07
310,1.855391E-07
315,1.44498E-07
320,1.125352E-07
325,8.764248E-08
330,6.825603E-08
335,5.315785E-08
340,4.139938E-08
345,3.224187E-08
350,2.510999E-08
355,1.955568E-08
360,1.522998E-08
365,1.186112E-08
370,9.23745E-09
375,7.194133E-09


==> example3_trajectory_rel_error_subsample.csv <==
t,err_reproduction,err_generalization
0,0,0
5,0.0522031,0.3510726
10,0.04401061,0.2725622
15,0.03689101,0.2382216
20,0.0330496,0.2210952
25,0.03090028,0.2117705
30,0.0296596,0.2064524
35,0.0289301,0.2033382
40,0.0284963,0.2014866
45,0.02823568,0.2003758
50,0.02807827,0.1997059
55,0.02798296,0.1993006
60,0.02792516,0.1990549
65,0.02789008,0.1989058
70,0.02786878,0.1988152
75,0.02785583,0.1987602
80,0.02784796,0.1987267
85,0.02784317,0.1987064
90,0.02784027,0.198694
95,0.02783842,0.1986863
100,0.02783722,0.1986815
105,0.02783649,0.1986787
110,0.02783605,0.1986769
115,0.02783578,0.1986759
120,0.02783561,0.1986752
125,0.02783552,0.1986748
130,0.02783545,0.1986746
135,0.02783541,0.1986744
140,0.02783539,0.1986743
145,0.02783537,0.1986743
150,0.02783537,0.1986742
155,0.02783536,0.1986742
160,0.02783536,0.1986742
165,0.02783535,0.1986742
170,0.02783535,0.1986742
175,0.02783535,0.1986742
180,0.02783535,0.1986742
185,0.02783535,0.1986742
190,0.02783535,0.1986742
195,0.02783535,0.1986742
200,0.02783535,0.1986742
205,0.02783535,0.1986742
210,0.02783535,0.1986742
215,0.02783535,0.1986742
220,0.02783535,0.1986742
225,0.02783535,0.1986742
230,0.02783535,0.1986742
235,0.02783535,0.1986742
240,0.02783535,0.1986742
245,0.02783535,0.1986742
250,0.02783535,0.1986742
255,0.02783535,0.1986742
260,0.02783535,0.1986742
265,0.02783535,0.1986742
270,0.02783535,0.1986742
275,0.02783535,0.1986742
280,0.02783535,0.1986742
285,0.02783535,0.1986742
290,0.02783535,0.1986742
295,0.02783536,0.1986742
300,0.02783536,0.1986742
305,0.02783536,0.1986742
310,0.02783536,0.1986742
315,0.02783536,0.1986742
320,0.02783536,0.1986742
325,0.02783536,0.1986742
330,0.02783536,0.1986742
335,0.02783536,0.1986742
340,0.02783536,0.1986742
345,0.02783536,0.1986742


==> example3_trajectory_reproduction.csv <==
x_full,y_full,x_app,y_app
-8.000000e-01,-8.000000e-01,-8.000000e-01,-8.000000e-01
-6.679411e-01,-8.046399e-01,-6.313649e-01,-7.518530e-01
-5.474955e-01,-8.003131e-01,-5.018170e-01,-7.194500e-01
-4.379348e-01,-7.888505e-01,-3.963148e-01,-6.960337e-01
-3.383851e-01,-7.716419e-01,-3.063027e-01,-6.774098e-01
-2.479668e-01,-7.497427e-01,-2.267516e-01,-6.608355e-01
-1.658640e-01,-7.239615e-01,-1.546554e-01,-6.444006e-01
-9.135359e-02,-6.949278e-01,-8.825091e-02,-6.267166e-01
-2.381246e-02,-6.631427e-01,-2.658312e-02,-6.067782e-01
3.728734e-02,-6.290170e-01,3.076602e-02,-5.839162e-01
9.238862e-02,-5.928983e-01,8.387638e-02,-5.577851e-01
1.418612e-01,-5.550915e-01,1.326501e-01,-5.283458e-01
1.860142e-01,-5.158727e-01,1.769397e-01,-4.958210e-01
2.251077e-01,-4.754993e-01,2.166364e-01,-4.606227e-01
2.593633e-01,-4.342173e-01,2.517163e-01,-4.232656e-01
2.889730e-01,-3.922656e-01,2.822464e-01,-3.842868e-01
3.141076e-01,-3.498794e-01,3.083659e-01,-3.441870e-01
3.349233e-01,-3.072915e-01,3.302552e-01,-3.033982e-01
3.515673e-01,-2.647332e-01,3.481047e-01,-2.622754e-01
3.641829e-01,-2.224344e-01,3.620909e-01,-2.211053e-01
3.729130e-01,-1.806230e-01,3.723620e-01,-1.801243e-01
3.779037e-01,-1.395240e-01,3.790331e-01,-1.395398e-01
3.793067e-01,-9.935813e-02,3.821909e-01,-9.955025e-02
3.772809e-01,-6.034098e-02,3.819038e-01,-6.036049e-02
3.719943e-01,-2.268093e-02,3.782372e-01,-2.219145e-02
3.636245e-01,1.342212e-02,3.712697e-01,1.471766e-02
3.523594e-01,4.777842e-02,3.611083e-01,5.011379e-02
3.383973e-01,8.020995e-02,3.478991e-01,8.373983e-02
3.219468e-01,1.105519e-01,3.318318e-01,1.153475e-01
3.032259e-01,1.386543e-01,3.131387e-01,1.447102e-01
2.824619e-01,1.643831e-01,2.920860e-01,1.716334e-01
2.598895e-01,1.876213e-01,2.689638e-01,1.959607e-01
2.357505e-01,2.082705e-01,2.440732e-01,2.175751e-01
2.102920e-01,2.262513e-01,2.177159e-01,2.363957e-01
1.837648e-01,2.415042e-01,1.901865e-01,2.523728e-01
1.564220e-01,2.539901e-01,1.617683e-01,2.654804e-01
1.285172e-01,2.636909e-01,1.327324e-01,2.757111e-01
1.003028e-01,2.706092e-01,1.033396e-01,2.830712e-01
7.202814e-02,2.747685e-01,7.384314e-02,2.875792e-01
4.393770e-02,2.762132e-01,4.449169e-02,2.892664e-01
1.626937e-02,2.750075e-01,1.553148e-02,2.881789e-01
-1.074734e-02,2.712358e-01,-1.279335e-02,2.843812e-01
-3.689301e-02,2.650008e-01,-4.024232e-02,2.779600e-01
-6.195989e-02,2.564233e-01,-6.658194e-02,2.690268e-01
-8.575347e-02,2.456408e-01,-9.159019e-02,2.577190e-01
-1.080939e-01,2.328064e-01,-1.150613e-01,2.441992e-01
-1.288171e-01,2.180870e-01,-1.368102e-01,2.286524e-01
-1.477763e-01,2.016622e-01,-1.566755e-01,2.112818e-01
-1.648426e-01,1.837225e-01,-1.745214e-01,1.923040e-01
-1.799062e-01,1.644674e-01,-1.902372e-01,1.719439e-01
-1.928766e-01,1.441039e-01,-2.037368e-01,1.504306e-01
-2.036836e-01,1.228444e-01,-2.149562e-01,1.279942e-01
-2.122773e-01,1.009052e-01,-2.238519e-01,1.048639e-01
-2.186284e-01,7.850399e-02,-2.303991e-01,8.126683e-02
-2.227279e-01,5.585844e-02,-2.345907e-01,5.742802e-02
-2.245872e-01,3.318412e-02,-2.364369e-01,3.356982e-02
-2.242375e-01,1.069271e-02,-2.359661e-01,9.911801e-03
-2.217293e-01,-1.140986e-02,-2.332255e-01,-1.333030e-02
-2.171315e-01,-3.292509e-02,-2.282819e-01,-3.594608e-02
-2.105309e-01,-5.366357e-02,-2.212227e-01,-5.773276e-02
-2.020306e-01,-7.344651e-02,-2.121554e-01,-7.849781e-02
-1.917493e-01,-9.210719e-02,-2.012068e-01,-9.806171e-02
-1.798198e-01,-1.094923e-01,-1.885214e-01,-1.162605e-01
-1.663875e-01,-1.254630e-01,-1.742586e-01,-1.329479e-01
-1.516091e-01,-1.398960e-01,-1.585904e-01,-1.479964e-01
-1.356507e-01,-1.526845e-01,-1.416980e-01,-1.612981e-01
-1.186867e-01,-1.637390e-01,-1.237694e-01,-1.727647e-01
-1.008972e-01,-1.729873e-01,-1.049968e-01,-1.823268e-01
-8.246719e-02,-1.803757e-01,-8.557508e-02,-1.899337e-01
-6.358422e-02,-1.858685e-01,-6.570020e-02,-1.955522e-01
-4.443678e-02,-1.894485e-01,-4.556797e-02,-1.991671e-01
-2.521257e-02,-1.911165e-01,-2.537316e-02,-2.007801e-01
-6.096760e-03,-1.908915e-01,-5.308249e-03,-2.004106e-01
1.272967e-02,-1.888097e-01,1.443780e-02,-1.980955e-01
3.109155e-02,-1.849241e-01,3.368117e-02,-1.938894e-01
4.882107e-02,-1.793042e-01,5.224505e-02,-1.878645e-01
6.575917e-02,-1.720342e-01,6.996153e-02,-1.801102e-01
8.175697e-02,-1.632127e-01,8.667366e-02,-1.707316e-01
9.667694e-02,-1.529515e-01,1.022372e-01,-1.598491e-01
1.103940e-01,-1.413738e-01,1.165221e-01,-1.475956e-01
1.227966e-01,-1.286136e-01,1.294136e-01,-1.341153e-01
1.337875e-01,-1.148139e-01,1.408130e-01,-1.195613e-01
1.432842e-01,-1.001251e-01,1.506380e-01,-1.040937e-01
1.512202e-01,-8.470376e-02,1.588228e-01,-8.787780e-02
1.575446e-01,-6.871086e-02,1.653177e-01,-7.108231e-02
1.622227e-01,-5.231030e-02,1.700894e-01,-5.387822e-02
1.652362e-01,-3.566726e-02,1.731208e-01,-3.643726e-02
1.665829e-01,-1.894664e-02,1.744108e-01,-1.893072e-02
1.643468e-01,1.407845e-02,1.718417e-01,1.560410e-02
1.608377e-01,3.006834e-02,1.680603e-01,3.230422e-02
1.558085e-01,4.550951e-02,1.626920e-01,4.841669e-02
1.493318e-01,6.026083e-02,1.558137e-01,6.379381e-02
1.414929e-01,7.418996e-02,1.475165e-01,7.829732e-02
1.323891e-01,8.717446e-02,1.379039e-01,9.179977e-02
1.108278e-01,1.098753e-01,1.152033e-01,1.153531e-01
9.861333e-02,1.194050e-01,1.023735e-01,1.252130e-01
8.561751e-02,1.276179e-01,8.874146e-02,1.336911e-01
7.197850e-02,1.344541e-01,7.445237e-02,1.407274e-01
4.334297e-02,1.438273e-01,4.450012e-02,1.503076e-01
2.863795e-02,1.463158e-01,2.914013e-02,1.528045e-01
1.386985e-02,1.473308e-01,1.372682e-02,1.537657e-01
-8.165255e-04,1.468840e-01,-1.589400e-03,1.532040e-01
-2.938059e-02,1.417215e-01,-3.134452e-02,1.476355e-01
-4.298827e-02,1.370973e-01,-4.550225e-02,1.427253e-01
-6.822801e-02,1.240844e-01,-7.172533e-02,1.289928e-01
-7.963319e-02,1.158582e-01,-8.355510e-02,1.203427e-01
-9.009291e-02,1.066107e-01,-9.439019e-02,1.106359e-01
-1.078323e-01,8.547779e-02,-1.127239e-01,8.850183e-02
-1.149688e-01,7.382308e-02,-1.200770e-01,7.631704e-02
-1.255094e-01,4.895324e-02,-1.308876e-01,5.035608e-02
-1.288453e-01,3.599505e-02,-1.342773e-01,3.684738e-02
-1.315744e-01,9.685481e-03,-1.369548e-01,9.451881e-03
-1.309771e-01,-3.405554e-03,-1.362541e-01,-4.164837e-03
-1.259765e-01,-2.882673e-02,-1.308993e-01,-3.057888e-02
-1.216564e-01,-4.091550e-02,-1.263331e-01,-4.312562e-02
-1.096680e-01,-6.328927e-02,-1.137306e-01,-6.631738e-02
-1.021468e-01,-7.337176e-02,-1.058492e-01,-7.675284e-02
-8.448393e-02,-9.088618e-02,-8.738220e-02,-9.484768e-02
-6.398982e-02,-1.043913e-01,-6.600445e-02,-1.087550e-01
-5.295054e-02,-1.095021e-01,-5.450542e-02,-1.139979e-01
-2.985970e-02,-1.162630e-01,-3.048208e-02,-1.208843e-01
-6.202133e-03,-1.183086e-01,-5.903953e-03,-1.228731e-01
5.546057e-03,-1.175691e-01,6.289379e-03,-1.220390e-01
2.831199e-02,-1.126771e-01,2.989477e-02,-1.168329e-01
4.939026e-02,-1.035084e-01,5.171923e-02,-1.071983e-01
6.800340e-02,-9.052817e-02,7.095882e-02,-9.362423e-02
7.617340e-02,-8.279213e-02,7.939063e-02,-8.555218e-02
8.988929e-02,-6.525794e-02,9.351828e-02,-6.728741e-02
9.974817e-02,-4.561203e-02,1.036329e-01,-4.685964e-02
1.054620e-01,-2.467225e-02,1.094433e-01,-2.511842e-02
1.069108e-01,-3.286570e-03,1.108315e-01,-2.942399e-03
1.041432e-01,1.770055e-02,1.078529e-01,1.879433e-02
9.737036e-02,3.748072e-02,1.007310e-01,3.925551e-02
8.695419e-02,5.531212e-02,8.984555e-02,5.767456e-02
7.338935e-02,7.054660e-02,7.571425e-02,7.338342e-02
5.728109e-02,8.265265e-02,5.896849e-02,8.583647e-02
3.931911e-02,9.123318e-02,4.032549e-02,9.462845e-02
2.024879e-02,9.603779e-02,2.055815e-02,9.950596e-02
8.409289e-04,9.696899e-02,4.641590e-04,1.003732e-01
-1.813876e-02,9.408244e-02,-1.916485e-02,9.729202e-02
-3.595931e-02,8.758114e-02,-3.757368e-02,9.047655e-02
-5.195206e-02,7.780418e-02,-5.407230e-02,8.028172e-02
-6.553522e-02,6.521031e-02,-6.806169e-02,6.718629e-02
-8.038782e-02,4.227940e-02,-8.331130e-02,4.339619e-02
-8.614499e-02,2.524108e-02,-8.918263e-02,2.574900e-02
-8.839467e-02,7.608951e-03,-9.142487e-02,7.507255e-03
-8.712990e-02,-9.914073e-03,-9.003482e-02,-1.060275e-02
-7.896380e-02,-3.451306e-02,-8.147849e-02,-3.599193e-02
-6.976189e-02,-4.888556e-02,-7.190079e-02,-5.080300e-02
-5.138604e-02,-6.610116e-02,-5.283161e-02,-6.850686e-02
-3.686495e-02,-7.410626e-02,-3.779145e-02,-7.671030e-02
-2.122802e-02,-7.902586e-02,-2.161489e-02,-8.172083e-02
2.924282e-03,-8.038639e-02,3.338775e-03,-8.301680e-02
1.856133e-02,-7.733445e-02,1.947480e-02,-7.979449e-02
3.982201e-02,-6.729119e-02,4.138465e-02,-6.932798e-02
5.689606e-02,-5.170458e-02,5.894370e-02,-5.315863e-02
6.526518e-02,-3.898208e-02,6.752702e-02,-3.998732e-02
7.261825e-02,-1.774047e-02,7.502364e-02,-1.802885e-02
7.338379e-02,4.350849e-03,7.571776e-02,4.774546e-03
7.028478e-02,1.857985e-02,7.245820e-02,1.944503e-02
6.068134e-02,3.781404e-02,6.246592e-02,3.925054e-02
4.608812e-02,5.311499e-02,4.734405e-02,5.497410e-02
2.794162e-02,6.327509e-02,2.858103e-02,6.537772e-02
7.941590e-03,6.757422e-02,7.933614e-03,6.972772e-02
-5.528944e-03,6.707023e-02,-5.957305e-03,6.915151e-02
-2.462425e-02,6.145338e-02,-2.562631e-02,6.327936e-02
-4.095166e-02,5.064423e-02,-4.241744e-02,5.206546e-02
-5.317390e-02,3.575375e-02,-5.495736e-02,3.666201e-02
-6.035477e-02,1.821352e-02,-6.228817e-02,1.854958e-02
-6.202798e-02,-3.593397e-04,-6.393716e-02,-6.027942e-04
-5.581185e-02,-2.388042e-02,-5.743467e-02,-2.482129e-02
-4.556515e-02,-3.862802e-02,-4.681465e-02,-3.997888e-02
-3.165729e-02,-4.952945e-02,-3.243843e-02,-5.115693e-02
-1.541966e-02,-5.575347e-02,-1.568181e-02,-5.750528e-02
1.654853e-03,-5.690360e-02,1.915320e-03,-5.862233e-02
2.311025e-02,-5.071041e-02,2.399511e-02,-5.215690e-02
3.643329e-02,-4.099806e-02,3.768150e-02,-4.209912e-02
4.845046e-02,-2.315004e-02,4.998979e-02,-2.366740e-02
5.228342e-02,-7.732145e-03,5.387741e-02,-7.772444e-03
5.142142e-02,7.881577e-03,5.292896e-02,8.304784e-03
4.340824e-02,2.665258e-02,4.460415e-02,2.760453e-02
2.904527e-02,4.054881e-02,2.976055e-02,4.185850e-02
1.556899e-02,4.656588e-02,1.586153e-02,4.800224e-02
-3.646505e-03,4.794383e-02,-3.927703e-03,4.934758e-02
-2.151369e-02,4.188611e-02,-2.229904e-02,4.304316e-02
-3.238449e-02,3.316968e-02,-3.345680e-02,3.402886e-02
-4.183908e-02,1.762979e-02,-4.313035e-02,1.799673e-02
-4.446771e-02,9.210316e-06,-4.576972e-02,-1.501089e-04
-4.014372e-02,-1.689600e-02,-4.125594e-02,-1.753340e-02
-2.981496e-02,-3.051344e-02,-3.057496e-02,-3.150950e-02
-1.531459e-02,-3.888078e-02,-1.562129e-02,-4.006640e-02
9.567528e-04,-4.092286e-02,1.130338e-03,-4.210743e-02
1.642300e-02,-3.658117e-02,1.702897e-02,-3.758265e-02
2.873601e-02,-2.678181e-02,2.966217e-02,-2.745426e-02
3.612754e-02,-1.325332e-02,3.721746e-02,-1.350779e-02
3.710402e-02,5.481005e-03,3.815345e-02,5.770240e-03
3.141679e-02,1.905808e-02,3.225295e-02,1.971724e-02
2.111940e-02,2.915486e-02,2.162289e-02,3.006657e-02
4.501482e-03,3.480176e-02,4.507825e-03,3.581505e-02
-9.170422e-03,3.313650e-02,-9.549537e-03,3.405257e-02
-2.329009e-02,2.410192e-02,-2.404023e-02,2.470865e-02
-3.019742e-02,1.290633e-02,-3.110436e-02,1.316854e-02
-3.187208e-02,-3.017220e-03,-3.276948e-02,-3.214951e-03
-2.588790e-02,-1.743382e-02,-2.656324e-02,-1.802042e-02
-1.404658e-02,-2.699208e-02,-1.435115e-02,-2.780794e-02
-2.418363e-03,-2.971860e-02,-2.383110e-03,-3.057031e-02
1.177674e-02,-2.657819e-02,1.220326e-02,-2.729024e-02
2.247081e-02,-1.727463e-02,2.316704e-02,-1.768517e-02
2.729488e-02,-4.323615e-03,2.808155e-02,-4.350736e-03
2.539191e-02,9.016463e-03,2.607753e-02,9.359459e-03
1.754588e-02,1.955540e-02,1.797280e-02,2.016804e-02
3.388153e-03,2.526293e-02,3.395835e-03,2.598644e-02
-8.871438e-03,2.321704e-02,-9.201743e-03,2.383973e-02
-1.841883e-02,1.575154e-02,-1.899144e-02,1.613060e-02
-2.337314e-02,2.570184e-03,-2.403865e-02,2.561375e-03
-2.121827e-02,-8.691891e-03,-2.178375e-02,-9.009361e-03
-1.226713e-02,-1.856014e-02,-1.254691e-02,-1.912309e-02
-1.857247e-03,-2.161574e-02,-1.834527e-03,-2.222791e-02
1.031833e-02,-1.834876e-02,1.067066e-02,-1.882686e-02
1.829797e-02,-9.078046e-03,1.884127e-02,-9.268827e-03
1.963321e-02,2.715589e-03,2.017273e-02,2.859284e-03
1.555253e-02,1.147751e-02,1.594748e-02,1.185187e-02
6.202608e-03,1.770089e-02,6.314761e-03,1.821654e-02
-6.389890e-03,1.694471e-02,-6.626583e-03,1.739549e-02
-1.438175e-02,1.009869e-02,-1.481759e-02,1.033076e-02
-1.705132e-02,2.421535e-04,-1.752739e-02,1.901925e-04
-1.380766e-02,-9.121378e-03,-1.416090e-02,-9.422993e-03
-4.559116e-03,-1.531459e-02,-4.633365e-03,-1.575665e-02
-8.404541e-10,-5.359095e-10,-4.803182e-10,-8.761253e-10


